The Pricing of Vanilla Options with Cash Dividends as a Classic Vanilla Basket Option Problem

In the standard Black-Scholes-Merton framework, dividends are represented as a continuous dividend yield and the pricing of Vanilla options on a stock is achieved through the well-known Black-Scholes formula. In reality however, stocks pay a discrete fixed cash dividend at each dividend ex-date. This leads to the so-called piecewise lognormal model, where the asset jumps from a fixed known amount at each dividend date. There is however no exact closed-form formula for the pricing of Vanilla options under this model. Approximations must be used. While there exists many approximations taylored to this specific problem in the litterature, this paper explores the use of existing well-known basket option formulas for the pricing of European options on a single asset with cash dividends in the piecewise lognormal model.

==> gocsei_10y.txt <==
Strike Model Price Error Vol VolError
50.000000 FDM 37.25772649 0.000000 0.335558 0.00000000
50.000000 HHL 37.60731130 0.009383 0.343039 0.00748154
50.000000 Zhang 37.01820275 -0.00642883 0.330432 -0.00512607
50.000000 Zhang-2 37.26077684 0.00008187 0.335623 0.00006528
50.000000 EG-1 36.94079679 -0.00850642 0.328775 -0.00678291
50.000000 EG-2 37.18330946 -0.00199736 0.333965 -0.00159252
50.000000 LF-1 36.72084346 -0.01440998 0.324066 -0.01149223
50.000000 LF-2 37.35127946 0.00251097 0.337560 0.00200201
50.000000 LL-1 37.01258485 -0.00657962 0.330311 -0.00524631
50.000000 LL-2 37.24325007 -0.00038855 0.335248 -0.00030979
50.000000 EG-3 37.24099017 -0.00044920 0.335200 -0.00035815
50.000000 LF-3 37.26477150 0.00018909 0.335709 0.00015076
50.000000 LL-3 37.26069655 0.00007972 0.335621 0.00006356
50.000000 GS 37.25621359 -0.00004061 0.335525 -0.00003238
50.000000 OMC 37.19111447 -0.00178787 0.334132 -0.00142549
50.000000 BB 37.25766458 -0.00000166 0.335556 -0.00000132
50.000000 BB-LB 37.24594534 -0.00031621 0.335306 -0.00025211
50.000000 BB-Ju 37.17489501 -0.00222320 0.333785 -0.00177259
50.000000 Lehman 37.33478509 0.00206826 0.337207 0.00164904
50.000000 Black 33.32155294 -0.10564717 0.250000 -0.08555777
53.000000 FDM 36.06429335 0.000000 0.333437 0.00000000
53.000000 HHL 36.23296760 0.004677 0.336847 0.00340981
53.000000 Zhang 35.82524845 -0.00662830 0.328607 -0.00482967
53.000000 Zhang-2 36.06786355 0.00009900 0.333509 0.00007215
53.000000 EG-1 35.76749895 -0.00822959 0.327441 -0.00599607
53.000000 EG-2 35.99538742 -0.00191064 0.332044 -0.00139247
53.000000 LF-1 35.56829530 -0.01375316 0.323418 -0.01001867
53.000000 LF-2 36.15666371 0.00256127 0.335304 0.00186708
53.000000 LL-1 35.81876951 -0.00680795 0.328476 -0.00496054
53.000000 LL-2 36.05157439 -0.00035267 0.333180 -0.00025705
53.000000 EG-3 36.04912571 -0.00042057 0.333130 -0.00030653
53.000000 LF-3 36.06708099 0.00007730 0.333493 0.00005634
53.000000 LL-3 36.06739265 0.00008594 0.333499 0.00006264
53.000000 GS 36.06205397 -0.00006209 0.333392 -0.00004526
53.000000 OMC 35.99796530 -0.00183916 0.332096 -0.00134038
53.000000 BB 36.06424614 -0.00000131 0.333436 -0.00000095
53.000000 BB-LB 36.05319428 -0.00030776 0.333213 -0.00022431
53.000000 BB-Ju 35.97987625 -0.00234074 0.331731 -0.00170589
53.000000 Lehman 36.11785015 0.00148504 0.334519 0.00108248
53.000000 Black 31.96324172 -0.11371501 0.250000 -0.08343685
56.000000 FDM 34.91657575 0.000000 0.331499 0.00000000
56.000000 HHL 35.23394954 0.009089 0.337595 0.00609562
56.000000 Zhang 34.67851965 -0.00681785 0.326933 -0.00456559
56.000000 Zhang-2 34.92060322 0.00011535 0.331576 0.00007729
56.000000 EG-1 34.63693317 -0.00800888 0.326136 -0.00536264
56.000000 EG-2 34.85246352 -0.00183615 0.330269 -0.00123010
56.000000 LF-1 34.45909835 -0.01310201 0.322730 -0.00876947
56.000000 LF-2 35.00657700 0.00257761 0.333227 0.00172752
56.000000 LL-1 34.67126213 -0.00702571 0.326794 -0.00470469
56.000000 LL-2 34.90555111 -0.00031574 0.331288 -0.00021156
56.000000 EG-3 34.90279888 -0.00039457 0.331235 -0.00026437
56.000000 LF-3 34.91603043 -0.00001562 0.331489 -0.00001046
56.000000 LL-3 34.91975655 0.00009110 0.331560 0.00006104
56.000000 GS 34.91371784 -0.00008185 0.331444 -0.00005484
56.000000 OMC 34.85065214 -0.00188803 0.330234 -0.00126485
56.000000 BB 34.91654350 -0.00000092 0.331498 -0.00000062
56.000000 BB-LB 34.90606510 -0.00030102 0.331297 -0.00020169
56.000000 BB-Ju 34.83189906 -0.00242511 0.329874 -0.00162458
56.000000 Lehman 34.94608267 0.00084507 0.332065 0.00056628
56.000000 Black 30.66651356 -0.12172048 0.250000 -0.08149906
59.000000 FDM 33.81273709 0.000000 0.329720 0.00000000
59.000000 HHL 34.25329998 0.013029 0.337799 0.00807911
59.000000 Zhang 33.57611102 -0.00699813 0.325391 -0.00432889
59.000000 Zhang-2 33.81716521 0.00013096 0.329801 0.00008107
59.000000 EG-1 33.54753712 -0.00784320 0.324869 -0.00485117
59.000000 EG-2 33.75277759 -0.00177328 0.328622 -0.00109756
59.000000 LF-1 33.39108338 -0.01247026 0.322011 -0.00770924
59.000000 LF-2 33.89959381 0.00256876 0.331311 0.00159073
59.000000 LL-1 33.56816790 -0.00723305 0.325246 -0.00447409
59.000000 LL-2 33.80333327 -0.00027811 0.329548 -0.00017217
59.000000 EG-3 33.80019132 -0.00037104 0.329490 -0.00022969
59.000000 LF-3 33.80961578 -0.00009231 0.329663 -0.00005715
59.000000 LL-3 33.81595836 0.00009527 0.329779 0.00005898
59.000000 GS 33.80935353 -0.00010007 0.329658 -0.00006195
59.000000 OMC 33.74731400 -0.00193487 0.328522 -0.00119755
59.000000 BB 33.81272023 -0.00000050 0.329720 -0.00000031
59.000000 BB-LB 33.80272208 -0.00029619 0.329536 -0.00018336
59.000000 BB-Ju 33.72897919 -0.00247711 0.328187 -0.00153307
59.000000 Lehman 33.81787704 0.00015201 0.329814 0.00009411
59.000000 Black 29.42893655 -0.12964938 0.250000 -0.07971985
62.000000 FDM 32.75098653 0.000000 0.328079 0.00000000
62.000000 HHL 33.28057712 0.016170 0.337391 0.00931225
62.000000 Zhang 32.51617084 -0.00716973 0.323963 -0.00411561
62.000000 Zhang-2 32.75576409 0.00014588 0.328163 0.00008382
62.000000 EG-1 32.49778155 -0.00773122 0.323641 -0.00443759
62.000000 EG-2 32.69461154 -0.00172132 0.327090 -0.00098880
62.000000 LF-1 32.36227006 -0.01186885 0.321270 -0.00680888
62.000000 LF-2 32.83424113 0.00254205 0.329540 0.00146111
62.000000 LL-1 32.50764046 -0.00743019 0.323814 -0.00426497
62.000000 LL-2 32.74312281 -0.00024011 0.327941 -0.00013795
62.000000 EG-3 32.73953003 -0.00034981 0.327878 -0.00020098
62.000000 LF-3 32.74589985 -0.00015531 0.327990 -0.00008924
62.000000 LL-3 32.75421339 0.00009853 0.328136 0.00005661
62.000000 GS 32.74715751 -0.00011691 0.328012 -0.00006717
62.000000 OMC 32.68614001 -0.00197999 0.326942 -0.00113735
62.000000 BB 32.75098562 -0.00000003 0.328079 -0.00000002
62.000000 BB-LB 32.74137770 -0.00029339 0.327910 -0.00016857
62.000000 BB-Ju 32.66917293 -0.00249805 0.326644 -0.00143483
62.000000 Lehman 32.73164290 -0.00059063 0.327740 -0.00033933
62.000000 Black 28.24803961 -0.13749042 0.250000 -0.07807901
65.000000 FDM 31.72958524 0.000000 0.326560 0.00000000
65.000000 HHL 32.11193180 0.012050 0.333024 0.00646425
65.000000 Zhang 31.49690635 -0.00733318 0.322637 -0.00392249
65.000000 Zhang-2 31.73466604 0.00016013 0.326645 0.00008575
65.000000 EG-1 31.48617448 -0.00767141 0.322457 -0.00410320
65.000000 EG-2 31.67629463 -0.00167952 0.325661 -0.00089911
65.000000 LF-1 31.37083923 -0.01130636 0.320515 -0.00604428
65.000000 LF-2 31.80902133 0.00250353 0.327901 0.00134106
65.000000 LL-1 31.48788850 -0.00761739 0.322485 -0.00407434
65.000000 LL-2 31.72317634 -0.00020199 0.326452 -0.00010815
65.000000 EG-3 31.71909310 -0.00033067 0.326383 -0.00017706
65.000000 LF-3 31.72301940 -0.00020693 0.326449 -0.00011080
65.000000 LL-3 31.73278840 0.00010095 0.326614 0.00005406
65.000000 GS 31.72538019 -0.00013253 0.326489 -0.00007096
65.000000 OMC 31.66537494 -0.00202367 0.325476 -0.00108329
65.000000 BB 31.72960090 0.00000049 0.326560 0.00000026
65.000000 BB-LB 31.72029809 -0.00029270 0.326403 -0.00015672
65.000000 BB-Ju 31.65059034 -0.00248963 0.325227 -0.00133263
65.000000 Lehman 31.68581417 -0.00137950 0.325821 -0.00073853
65.000000 Black 27.12135024 -0.14523464 0.250000 -0.07655971
68.000000 FDM 30.74685068 0.000000 0.325148 0.00000000
68.000000 HHL 31.10886618 0.011774 0.331056 0.00590844
68.000000 Zhang 30.51658732 -0.00748901 0.321401 -0.00374684
68.000000 Zhang-2 30.75219302 0.00017375 0.325235 0.00008703
68.000000 EG-1 30.51126438 -0.00766213 0.321314 -0.00383335
68.000000 EG-2 30.69620709 -0.00164711 0.324323 -0.00082481
68.000000 LF-1 30.41510991 -0.01078942 0.319752 -0.00539538
68.000000 LF-2 30.82243095 0.00245815 0.326380 0.00123173
68.000000 LL-1 30.50718028 -0.00779496 0.321248 -0.00389973
68.000000 LL-2 30.74180882 -0.00016398 0.325066 -0.00008213
68.000000 EG-3 30.73721361 -0.00031343 0.324991 -0.00015699
68.000000 LF-3 30.73918821 -0.00024921 0.325023 -0.00012482
68.000000 LL-3 30.75000583 0.00010262 0.325199 0.00005140
68.000000 GS 30.74232988 -0.00014703 0.325074 -0.00007365
68.000000 OMC 30.68332287 -0.00206616 0.324113 -0.00103458
68.000000 BB 30.74688348 0.00000107 0.325148 0.00000053
68.000000 BB-LB 30.73780672 -0.00029414 0.325001 -0.00014733
68.000000 BB-Ju 30.67140434 -0.00245379 0.323919 -0.00122861
68.000000 Lehman 30.67885599 -0.00221144 0.324041 -0.00110730
68.000000 Black 26.04642309 -0.15287509 0.250000 -0.07514783
71.000000 FDM 29.80115930 0.000000 0.323831 0.00000000
71.000000 HHL 30.14269196 0.011460 0.329229 0.00539785
71.000000 Zhang 29.57354804 -0.00763766 0.320245 -0.00358644
71.000000 Zhang-2 29.80672561 0.00018678 0.323919 0.00008782
71.000000 EG-1 29.57164236 -0.00770161 0.320215 -0.00361643
71.000000 EG-2 29.75278272 -0.00162331 0.323068 -0.00076298
71.000000 LF-1 29.49352040 -0.01032305 0.318986 -0.00484539
71.000000 LF-2 29.87297599 0.00240986 0.324965 0.00113340
71.000000 LL-1 29.56384644 -0.00796321 0.320092 -0.00373911
71.000000 LL-2 29.79739589 -0.00012628 0.323772 -0.00005937
71.000000 EG-3 29.79228224 -0.00029788 0.323691 -0.00014004
71.000000 LF-3 29.79269780 -0.00028393 0.323698 -0.00013348
71.000000 LL-3 29.80424657 0.00010360 0.323880 0.00004870
71.000000 GS 29.79637518 -0.00016053 0.323756 -0.00007547
71.000000 OMC 29.73834935 -0.00210763 0.322841 -0.00099055
71.000000 BB 29.80120962 0.00000169 0.323832 0.00000079
71.000000 BB-LB 29.79228666 -0.00029773 0.323691 -0.00013997
71.000000 BB-Ju 29.72985643 -0.00239262 0.322707 -0.00112443
71.000000 Lehman 29.70926996 -0.00308342 0.322382 -0.00144892
71.000000 Black 25.02086105 -0.16040645 0.250000 -0.07383142
74.000000 FDM 28.89094805 0.000000 0.322600 0.00000000
74.000000 HHL 29.21196774 0.011111 0.327528 0.00492721
74.000000 Zhang 28.66618820 -0.00777959 0.319161 -0.00343940
74.000000 Zhang-2 28.89670449 0.00019925 0.322688 0.00008820
74.000000 EG-1 28.66594371 -0.00778806 0.319157 -0.00344314
74.000000 EG-2 28.84451027 -0.00160735 0.321889 -0.00071131
74.000000 LF-1 28.60461260 -0.00991091 0.318220 -0.00438020
74.000000 LF-2 28.95918375 0.00236184 0.323646 0.00104586
74.000000 LL-1 28.65628150 -0.00812249 0.319009 -0.00359080
74.000000 LL-2 28.88837502 -0.00008906 0.322561 -0.00003942
74.000000 EG-3 28.88274865 -0.00028381 0.322475 -0.00012562
74.000000 LF-3 28.88191642 -0.00031261 0.322462 -0.00013837
74.000000 LL-3 28.89395145 0.00010396 0.322646 0.00004602
74.000000 GS 28.88594626 -0.00017313 0.322524 -0.00007663
74.000000 OMC 28.82888245 -0.00214827 0.321650 -0.00095060
74.000000 BB 28.89101591 0.00000235 0.322601 0.00000104
74.000000 BB-LB 28.88218172 -0.00030343 0.322466 -0.00013431
74.000000 BB-Ju 28.82425995 -0.00230827 0.321579 -0.00102138
74.000000 Lehman 28.77559814 -0.00399260 0.320834 -0.00176620
74.000000 Black 24.04233071 -0.16782479 0.250000 -0.07260029
77.000000 FDM 28.01471490 0.000000 0.321446 0.00000000
77.000000 HHL 28.31529644 0.010729 0.325938 0.00449207
77.000000 Zhang 27.79297288 -0.00791520 0.318142 -0.00330415
77.000000 Zhang-2 28.02063101 0.00021118 0.321534 0.00008827
77.000000 EG-1 27.79284876 -0.00791963 0.318140 -0.00330600
77.000000 EG-2 27.96993425 -0.00159847 0.320778 -0.00066793
77.000000 LF-1 27.74701928 -0.00955554 0.317458 -0.00398789
77.000000 LF-2 28.07961202 0.00231654 0.322414 0.00096857
77.000000 LL-1 27.78294437 -0.00827317 0.317992 -0.00345340
77.000000 LL-2 28.01324569 -0.00005244 0.321424 -0.00002192
77.000000 EG-3 28.00712210 -0.00027103 0.321332 -0.00011327
77.000000 LF-3 28.00528718 -0.00033653 0.321305 -0.00014065
77.000000 LL-3 28.01762181 0.00010376 0.321489 0.00004337
77.000000 GS 28.00953527 -0.00018489 0.321368 -0.00007727
77.000000 OMC 27.95341295 -0.00218821 0.320531 -0.00091427
77.000000 BB 28.01479991 0.00000303 0.321447 0.00000127
77.000000 BB-LB 28.00599676 -0.00031120 0.321316 -0.00013006
77.000000 BB-Ju 27.95300145 -0.00220289 0.320525 -0.00092040
77.000000 Lehman 27.87642582 -0.00493630 0.319384 -0.00206158
77.000000 Black 23.10857318 -0.17512731 0.250000 -0.07144571
80.000000 FDM 27.17101867 0.000000 0.320360 0.00000000
80.000000 HHL 27.45132685 0.010316 0.324449 0.00408858
80.000000 Zhang 26.95243190 -0.00804485 0.317181 -0.00317935
80.000000 Zhang-2 27.17706706 0.00022260 0.320448 0.00008808
80.000000 EG-1 26.95108332 -0.00809448 0.317161 -0.00319894
80.000000 EG-2 27.12765496 -0.00159595 0.319729 -0.00063135
80.000000 LF-1 26.91945345 -0.00925859 0.316702 -0.00365835
80.000000 LF-2 27.23285594 0.00227585 0.321261 0.00090084
80.000000 LL-1 26.94235805 -0.00841561 0.317034 -0.00332569
80.000000 LL-2 27.17056906 -0.00001655 0.320354 -0.00000655
80.000000 EG-3 27.16397133 -0.00025937 0.320257 -0.00010263
80.000000 LF-3 27.16132559 -0.00035674 0.320219 -0.00014115
80.000000 LL-3 27.17381943 0.00010308 0.320401 0.00004079
80.000000 GS 27.16569597 -0.00019590 0.320283 -0.00007751
80.000000 OMC 27.11049383 -0.00222755 0.319479 -0.00088111
80.000000 BB 27.17111997 0.00000373 0.320362 0.00000148
80.000000 BB-LB 27.16229730 -0.00032098 0.320233 -0.00012700
80.000000 BB-Ju 27.11454066 -0.00207861 0.319538 -0.00082222
80.000000 Lehman 27.01038343 -0.00591201 0.318023 -0.00233720
80.000000 Black 22.21741141 -0.18231217 0.250000 -0.07036012
83.000000 FDM 26.35847830 0.000000 0.319337 0.00000000
83.000000 HHL 26.61875452 0.009874 0.323050 0.00371345
83.000000 Zhang 26.14315859 -0.00816890 0.316273 -0.00306384
83.000000 Zhang-2 26.36463435 0.00023355 0.319425 0.00008770
83.000000 EG-1 26.13941862 -0.00831079 0.316220 -0.00311700
83.000000 EG-2 26.31632812 -0.00159911 0.318737 -0.00060035
83.000000 LF-1 26.12069967 -0.00902095 0.315954 -0.00338300
83.000000 LF-2 26.41755283 0.00224120 0.320179 0.00084188
83.000000 LL-1 26.13310876 -0.00855017 0.316130 -0.00320667
83.000000 LL-2 26.35896695 0.00001854 0.319344 0.00000696
83.000000 EG-3 26.35192393 -0.00024866 0.319244 -0.00009337
83.000000 LF-3 26.34861674 -0.00037413 0.319196 -0.00014048
83.000000 LL-3 26.36116576 0.00010196 0.319375 0.00003829
83.000000 GS 26.35304291 -0.00020621 0.319260 -0.00007743
83.000000 OMC 26.29873929 -0.00226641 0.318486 -0.00085078
83.000000 BB 26.35859455 0.00000441 0.319339 0.00000166
83.000000 BB-LB 26.34970873 -0.00033270 0.319212 -0.00012493
83.000000 BB-Ju 26.30740946 -0.00193747 0.318610 -0.00072734
83.000000 Lehman 26.17614771 -0.00691734 0.316742 -0.00259491
83.000000 Black 21.36675473 -0.18937829 0.250000 -0.06933698
86.000000 FDM 25.57577167 0.000000 0.318371 0.00000000
86.000000 HHL 25.81632213 0.009405 0.321734 0.00336384
86.000000 Zhang 25.36380832 -0.00828766 0.315414 -0.00295664
86.000000 Zhang-2 25.58201327 0.00024404 0.318458 0.00008717
86.000000 EG-1 25.35667105 -0.00856673 0.315314 -0.00305608
86.000000 EG-2 25.53466404 -0.00160729 0.317797 -0.00057394
86.000000 LF-1 25.34960685 -0.00884293 0.315216 -0.00315449
86.000000 LF-2 25.63238564 0.00221358 0.319161 0.00079087
86.000000 LL-1 25.35384466 -0.00867724 0.315275 -0.00309546
86.000000 LL-2 25.57712056 0.00005274 0.318389 0.00001884
86.000000 EG-3 25.56966526 -0.00023876 0.318285 -0.00008527
86.000000 LF-3 25.56581241 -0.00038940 0.318231 -0.00013908
86.000000 LL-3 25.57834085 0.00010045 0.318406 0.00003588
86.000000 GS 25.57025014 -0.00021589 0.318293 -0.00007711
86.000000 OMC 25.51682343 -0.00230485 0.317548 -0.00082295
86.000000 BB 25.57590115 0.00000506 0.318372 0.00000181
86.000000 BB-LB 25.56691502 -0.00034629 0.318247 -0.00012368
86.000000 BB-Ju 25.53021009 -0.00178144 0.317734 -0.00063612
86.000000 Lehman 25.37244221 -0.00795008 0.315534 -0.00283635
86.000000 Black 20.55460126 -0.19632528 0.250000 -0.06837056
89.000000 FDM 24.82163417 0.000000 0.317456 0.00000000
89.000000 HHL 25.04281935 0.008911 0.320493 0.00303726
89.000000 Zhang 24.61309663 -0.00840144 0.314599 -0.00285690
89.000000 Zhang-2 24.82794148 0.00025411 0.317542 0.00008651
89.000000 EG-1 24.60170154 -0.00886052 0.314443 -0.00301282
89.000000 EG-2 24.78142658 -0.00161986 0.316905 -0.00055133
89.000000 LF-1 24.60508217 -0.00872433 0.314489 -0.00296656
89.000000 LF-2 24.87608502 0.00219369 0.318203 0.00074702
89.000000 LL-1 24.60327419 -0.00879716 0.314465 -0.00299130
89.000000 LL-2 24.82376887 0.00008600 0.317485 0.00002928
89.000000 EG-3 24.81593717 -0.00022952 0.317378 -0.00007813
89.000000 LF-3 24.81162808 -0.00040312 0.317319 -0.00013723
89.000000 LL-3 24.82408191 0.00009861 0.317489 0.00003357
89.000000 GS 24.81604971 -0.00022498 0.317379 -0.00007659
89.000000 OMC 24.76347857 -0.00234294 0.316658 -0.00079736
89.000000 BB 24.82177483 0.00000567 0.317458 0.00000193
89.000000 BB-LB 24.81265720 -0.00036166 0.317333 -0.00012311
89.000000 BB-Ju 24.78161297 -0.00161235 0.316907 -0.00054878
89.000000 Lehman 24.59803748 -0.00900814 0.314393 -0.00306295
89.000000 Black 19.77903869 -0.20315324 0.250000 -0.06745585
92.000000 FDM 24.09485699 0.000000 0.316588 0.00000000
92.000000 HHL 24.29708238 0.008393 0.319320 0.00273154
92.000000 Zhang 23.88979727 -0.00851052 0.313825 -0.00276386
92.000000 Zhang-2 24.10121221 0.00026376 0.316674 0.00008575
92.000000 EG-1 23.87341476 -0.00919044 0.313604 -0.00298441
92.000000 EG-2 24.05543177 -0.00163625 0.316057 -0.00053185
92.000000 LF-1 23.88608607 -0.00866454 0.313775 -0.00281383
92.000000 LF-2 24.14743048 0.00218194 0.317298 0.00070957
92.000000 LL-1 23.88016419 -0.00891032 0.313695 -0.00289355
92.000000 LL-2 24.09770684 0.00011828 0.316627 0.00003845
92.000000 EG-3 24.08953637 -0.00022082 0.316517 -0.00007179
92.000000 LF-3 24.08483997 -0.00041573 0.316453 -0.00013515
92.000000 LL-3 24.09718168 0.00009648 0.316620 0.00003137
92.000000 GS 24.08922988 -0.00023354 0.316512 -0.00007592
92.000000 OMC 24.03749343 -0.00238074 0.315815 -0.00077377
92.000000 BB 24.09500656 0.00000621 0.316590 0.00000202
92.000000 BB-LB 24.08573171 -0.00037872 0.316465 -0.00012312
92.000000 BB-Ju 24.06035407 -0.00143196 0.316123 -0.00046546
92.000000 Lehman 23.85175063 -0.01008955 0.313312 -0.00327601
92.000000 Black 19.03824380 -0.20986276 0.250000 -0.06658841
95.000000 FDM 23.39428528 0.000000 0.315764 0.00000000
95.000000 HHL 23.57799321 0.007853 0.318209 0.00244479
95.000000 Zhang 23.19274007 -0.00861515 0.313087 -0.00267689
95.000000 Zhang-2 23.40067249 0.00027302 0.315849 0.00008492
95.000000 EG-1 23.17075819 -0.00955477 0.312796 -0.00296851
95.000000 EG-2 23.35554637 -0.00165591 0.315249 -0.00051495
95.000000 LF-1 23.19162798 -0.00866268 0.313073 -0.00269164
95.000000 LF-2 23.44525071 0.00217854 0.316442 0.00067779
95.000000 LL-1 23.18333792 -0.00901705 0.312963 -0.00280163
95.000000 LL-2 23.39778351 0.00014953 0.315811 0.00004651
95.000000 EG-3 23.38931274 -0.00021255 0.315698 -0.00006611
95.000000 LF-3 23.38428218 -0.00042759 0.315631 -0.00013299
95.000000 LL-3 23.39648660 0.00009410 0.315794 0.00002927
95.000000 GS 23.38863325 -0.00024160 0.315689 -0.00007514
95.000000 OMC 23.33771121 -0.00241829 0.315012 -0.00075196
95.000000 BB 23.39444139 0.00000667 0.315766 0.00000208
95.000000 BB-LB 23.38498851 -0.00039740 0.315641 -0.00012360
95.000000 BB-Ju 23.36523216 -0.00124189 0.315378 -0.00038622
95.000000 Lehman 23.13244483 -0.01119250 0.312288 -0.00347665
95.000000 Black 18.33048107 -0.21645475 0.250000 -0.06576434
98.000000 FDM 22.71881623 0.000000 0.314980 0.00000000
98.000000 HHL 22.88447866 0.007292 0.317155 0.00217533
98.000000 Zhang 22.52080879 -0.00871557 0.312385 -0.00259541
98.000000 Zhang-2 22.72522118 0.00028192 0.315064 0.00008404
98.000000 EG-1 22.49272103 -0.00995189 0.312017 -0.00296316
98.000000 EG-2 22.68068626 -0.00167834 0.314480 -0.00050018
98.000000 LF-1 22.52076262 -0.00871760 0.312384 -0.00259601
98.000000 LF-2 22.76842339 0.00218353 0.315631 0.00065102
98.000000 LL-1 22.51167291 -0.00911770 0.312265 -0.00271503
98.000000 LL-2 22.72289993 0.00017975 0.315034 0.00005358
98.000000 EG-3 22.71416745 -0.00020462 0.314919 -0.00006099
98.000000 LF-3 22.70884389 -0.00043895 0.314849 -0.00013083
98.000000 LL-3 22.72089493 0.00009150 0.315007 0.00002727
98.000000 GS 22.71315476 -0.00024920 0.314906 -0.00007428
98.000000 OMC 22.66302752 -0.00245562 0.314248 -0.00073177
98.000000 BB 22.71897651 0.00000706 0.314982 0.00000210
98.000000 BB-LB 22.70932913 -0.00041759 0.314856 -0.00012447
98.000000 BB-Ju 22.69510599 -0.00104364 0.314669 -0.00031105
98.000000 Lehman 22.43902842 -0.01231525 0.311314 -0.00366589
98.000000 Black 17.65410061 -0.22293044 0.250000 -0.06498016
101.000000 FDM 22.06739705 0.000000 0.314233 0.00000000
101.000000 HHL 22.21550928 0.006712 0.316154 0.00192166
101.000000 Zhang 21.87293887 -0.00881201 0.311714 -0.00251892
101.000000 Zhang-2 22.07380701 0.00029047 0.314316 0.00008311
101.000000 EG-1 21.83833305 -0.01038020 0.311266 -0.00296671
101.000000 EG-2 22.02981476 -0.00170307 0.313746 -0.00048718
101.000000 LF-1 21.87258695 -0.00882796 0.311709 -0.00252347
101.000000 LF-2 22.11587446 0.00219679 0.314861 0.00062867
101.000000 LL-1 21.86409881 -0.00921261 0.311599 -0.00263332
101.000000 LL-2 22.07200718 0.00020891 0.314293 0.00005977
101.000000 EG-3 22.06305113 -0.00019694 0.314176 -0.00005635
101.000000 LF-3 22.05746666 -0.00045000 0.314104 -0.00012874
101.000000 LL-3 22.06935477 0.00008872 0.314258 0.00002538
101.000000 GS 22.06173963 -0.00025637 0.314159 -0.00007335
101.000000 OMC 22.01238834 -0.00249276 0.313520 -0.00071302
101.000000 BB 22.06755922 0.00000735 0.314235 0.00000210
101.000000 BB-LB 22.05770473 -0.00043921 0.314107 -0.00012566
101.000000 BB-Ju 22.04889140 -0.00083860 0.313993 -0.00023991
101.000000 Lehman 21.77045386 -0.01345619 0.310388 -0.00384463
101.000000 Black 17.00753552 -0.22929127 0.250000 -0.06423276
104.000000 FDM 21.43902298 0.000000 0.313519 0.00000000
104.000000 HHL 21.57009807 0.006114 0.315202 0.00168248
104.000000 Zhang 21.24811525 -0.00890468 0.311072 -0.00244699
104.000000 Zhang-2 21.44542658 0.00029869 0.313602 0.00008215
104.000000 EG-1 21.20666335 -0.01083816 0.310542 -0.00297776
104.000000 EG-2 21.40194085 -0.00172966 0.313044 -0.00047563
104.000000 LF-1 21.24623738 -0.00899228 0.311048 -0.00247104
104.000000 LF-2 21.48657709 0.00221811 0.314130 0.00061018
104.000000 LL-1 21.23959517 -0.00930209 0.310963 -0.00255610
104.000000 LL-2 21.44410427 0.00023701 0.313585 0.00006519
104.000000 EG-3 21.43496182 -0.00018943 0.313467 -0.00005210
104.000000 LF-3 21.42914187 -0.00046089 0.313393 -0.00012675
104.000000 LL-3 21.44086204 0.00008578 0.313543 0.00002359
104.000000 GS 21.43338137 -0.00026315 0.313447 -0.00007237
104.000000 OMC 21.38478793 -0.00252973 0.312824 -0.00069559
104.000000 BB 21.43918490 0.00000755 0.313521 0.00000208
104.000000 BB-LB 21.42911407 -0.00046219 0.313392 -0.00012711
104.000000 BB-Ju 21.42555844 -0.00062804 0.313347 -0.00017272
104.000000 Lehman 21.12571660 -0.01461384 0.309506 -0.00401370
104.000000 Black 16.38929904 -0.23553890 0.250000 -0.06351936
107.000000 FDM 20.83273522 0.000000 0.312837 0.00000000
107.000000 HHL 20.94729921 0.005499 0.314294 0.00145660
107.000000 Zhang 20.64537018 -0.00899378 0.310458 -0.00237922
107.000000 Zhang-2 20.83912234 0.00030659 0.312919 0.00008117
107.000000 EG-1 20.59681907 -0.01132430 0.309842 -0.00299514
107.000000 EG-2 20.79611751 -0.00175770 0.312372 -0.00046527
107.000000 LF-1 20.64088738 -0.00920896 0.310401 -0.00243610
107.000000 LF-2 20.87955040 0.00224719 0.313433 0.00059505
107.000000 LL-1 20.63718931 -0.00938647 0.310354 -0.00248302
107.000000 LL-2 20.83823610 0.00026405 0.312907 0.00006991
107.000000 EG-3 20.82894315 -0.00018202 0.312789 -0.00004819
107.000000 LF-3 20.82290825 -0.00047171 0.312713 -0.00012488
107.000000 LL-3 20.83445855 0.00008272 0.312859 0.00002190
107.000000 GS 20.82711963 -0.00026956 0.312766 -0.00007136
107.000000 OMC 20.77926674 -0.00256656 0.312158 -0.00067934
107.000000 BB 20.83289496 0.00000767 0.312840 0.00000203
107.000000 BB-LB 20.82260152 -0.00048643 0.312709 -0.00012878
107.000000 BB-Ju 20.82412858 -0.00041313 0.312728 -0.00010937
107.000000 Lehman 20.50385381 -0.01578676 0.308664 -0.00417381
107.000000 Black 15.79798139 -0.24167512 0.250000 -0.06283747
110.000000 FDM 20.24761899 0.000000 0.312185 0.00000000
110.000000 HHL 20.34620663 0.004869 0.313428 0.00124298
110.000000 Zhang 20.06378106 -0.00907948 0.309870 -0.00231527
110.000000 Zhang-2 20.25398063 0.00031419 0.312265 0.00008018
110.000000 EG-1 20.00794412 -0.01183719 0.309167 -0.00301783
110.000000 EG-2 20.21143986 -0.00178683 0.311729 -0.00045590
110.000000 LF-1 20.05574542 -0.00947635 0.309768 -0.00241639
110.000000 LF-2 20.29385796 0.00228367 0.312768 0.00058285
110.000000 LL-1 20.05595412 -0.00946605 0.309771 -0.00241377
110.000000 LL-2 20.25349143 0.00029003 0.312259 0.00007401
110.000000 EG-3 20.24408230 -0.00017467 0.312140 -0.00004457
110.000000 LF-3 20.23784953 -0.00048250 0.312062 -0.00012312
110.000000 LL-3 20.24922993 0.00007956 0.312205 0.00002030
110.000000 GS 20.24203829 -0.00027562 0.312115 -0.00007033
110.000000 OMC 20.19490937 -0.00260325 0.311521 -0.00066416
110.000000 BB 20.24777483 0.00000770 0.312187 0.00000196
110.000000 BB-LB 20.23725510 -0.00051186 0.312054 -0.00013061
110.000000 BB-Ju 20.24367203 -0.00019493 0.312135 -0.00004974
110.000000 Lehman 19.90394303 -0.01697365 0.307859 -0.00432563
110.000000 Black 15.23224647 -0.24770184 0.250000 -0.06218485
113.000000 FDM 19.68280153 0.000000 0.311559 0.00000000
113.000000 HHL 19.76595263 0.004225 0.312600 0.00104067
113.000000 Zhang 19.50246836 -0.00916197 0.309305 -0.00225482
113.000000 Zhang-2 19.68912970 0.00032151 0.311639 0.00007918
113.000000 EG-1 19.43921788 -0.01237546 0.308514 -0.00304500
113.000000 EG-2 19.64704349 -0.00181671 0.311112 -0.00044733
113.000000 LF-1 19.49005304 -0.00979274 0.309150 -0.00240995
113.000000 LF-2 19.72860625 0.00232714 0.312133 0.00057319
113.000000 LL-1 19.49500598 -0.00954110 0.309211 -0.00234806
113.000000 LL-2 19.68900091 0.00031496 0.311637 0.00007757
113.000000 EG-3 19.67950819 -0.00016732 0.311518 -0.00004120
113.000000 LF-3 19.67309218 -0.00049329 0.311438 -0.00012148
113.000000 LL-3 19.68430377 0.00007632 0.311578 0.00001880
113.000000 GS 19.67726338 -0.00028137 0.311490 -0.00006929
113.000000 OMC 19.63084263 -0.00263981 0.310909 -0.00064997
113.000000 BB 19.68295200 0.00000764 0.311561 0.00000188
113.000000 BB-LB 19.67220451 -0.00053839 0.311427 -0.00013258
113.000000 BB-Ju 19.68330508 0.00002558 0.311566 0.00000630
113.000000 Lehman 19.32510081 -0.01817326 0.307090 -0.00446977
113.000000 Black 14.69082853 -0.25362106 0.250000 -0.06155946
116.000000 FDM 19.13745018 0.000000 0.310959 0.00000000
116.000000 HHL 19.20570646 0.003567 0.311808 0.00084881
116.000000 Zhang 18.96059357 -0.00924139 0.308762 -0.00219759
116.000000 Zhang-2 19.14373782 0.00032855 0.311038 0.00007818
116.000000 EG-1 18.88985382 -0.01293779 0.307884 -0.00307589
116.000000 EG-2 19.10210273 -0.00184703 0.310520 -0.00043942
116.000000 LF-1 18.94308310 -0.01015637 0.308544 -0.00241504
116.000000 LF-2 19.18294297 0.00237716 0.311525 0.00056569
116.000000 LL-1 18.95350271 -0.00961191 0.308674 -0.00228565
116.000000 LL-2 19.14393514 0.00033886 0.311040 0.00008063
116.000000 EG-3 19.13438952 -0.00015993 0.310921 -0.00003805
116.000000 LF-3 19.12780333 -0.00050408 0.310840 -0.00011993
116.000000 LL-3 19.13884768 0.00007302 0.310977 0.00001738
116.000000 GS 19.13196120 -0.00028682 0.310891 -0.00006824
116.000000 OMC 19.08623353 -0.00267625 0.310323 -0.00063667
116.000000 BB 19.13759406 0.00000752 0.310961 0.00000179
116.000000 BB-LB 19.12661928 -0.00056595 0.310825 -0.00013466
116.000000 BB-Ju 19.14218768 0.00024755 0.311018 0.00005890
116.000000 Lehman 18.76648128 -0.01938445 0.306353 -0.00460675
116.000000 Black 14.17252887 -0.25943484 0.250000 -0.06095946
119.000000 FDM 18.61077056 0.000000 0.310383 0.00000000
119.000000 HHL 18.66467291 0.002896 0.311050 0.00066666
119.000000 Zhang 18.43735726 -0.00931790 0.308240 -0.00214334
119.000000 Zhang-2 18.61701142 0.00033534 0.310460 0.00007718
119.000000 EG-1 18.35909827 -0.01352294 0.307273 -0.00310991
119.000000 EG-2 18.57582892 -0.00187750 0.309951 -0.00043204
119.000000 LF-1 18.41413833 -0.01056551 0.307953 -0.00243016
119.000000 LF-2 18.65605537 0.00243326 0.310943 0.00056006
119.000000 LL-1 18.43064161 -0.00967875 0.308157 -0.00222630
119.000000 LL-2 18.61750285 0.00036174 0.310466 0.00008325
119.000000 EG-3 18.60793304 -0.00015247 0.310348 -0.00003509
119.000000 LF-3 18.60118871 -0.00051486 0.310265 -0.00011849
119.000000 LL-3 18.61206744 0.00006968 0.310399 0.00001604
119.000000 GS 18.60533641 -0.00029199 0.310316 -0.00006720
119.000000 OMC 18.56028742 -0.00271258 0.309759 -0.00062418
119.000000 BB 18.61090685 0.00000732 0.310385 0.00000169
119.000000 BB-LB 18.59970690 -0.00059448 0.310246 -0.00013681
119.000000 BB-Ju 18.61952099 0.00047018 0.310491 0.00010821
119.000000 Lehman 18.22727478 -0.02060612 0.305646 -0.00473708
119.000000 Black 13.67621252 -0.26514528 0.250000 -0.06038319
122.000000 FDM 18.10200474 0.000000 0.309829 0.00000000
122.000000 HHL 18.14209087 0.002214 0.310323 0.00049350
122.000000 Zhang 17.93199720 -0.00939164 0.307737 -0.00209184
122.000000 Zhang-2 18.10819334 0.00034187 0.309905 0.00007618
122.000000 EG-1 17.84622913 -0.01412968 0.306683 -0.00314649
122.000000 EG-2 18.06746885 -0.00190785 0.309404 -0.00042509
122.000000 LF-1 17.90254978 -0.01101839 0.307375 -0.00245399
122.000000 LF-2 18.14716851 0.00249496 0.310385 0.00055602
122.000000 LL-1 17.92565749 -0.00974186 0.307659 -0.00216981
122.000000 LL-2 18.10894902 0.00038362 0.309915 0.00008548
122.000000 EG-3 18.09938175 -0.00014490 0.309797 -0.00003229
122.000000 LF-3 18.09249072 -0.00052558 0.309712 -0.00011711
122.000000 LL-3 18.10320522 0.00006632 0.309844 0.00001478
122.000000 GS 18.09663027 -0.00029690 0.309763 -0.00006616
122.000000 OMC 18.05224621 -0.00274879 0.309217 -0.00061243
122.000000 BB 18.10213265 0.00000707 0.309831 0.00000157
122.000000 BB-LB 18.09071108 -0.00062389 0.309690 -0.00013902
122.000000 BB-Ju 18.11454517 0.00069276 0.309983 0.00015437
122.000000 Lehman 17.70670641 -0.02183727 0.304968 -0.00486121
122.000000 Black 13.20080499 -0.27075453 0.250000 -0.05982911
125.000000 FDM 17.61042951 0.000000 0.309296 0.00000000
125.000000 HHL 17.63723198 0.001522 0.309625 0.00032871
125.000000 Zhang 17.44378649 -0.00946275 0.307253 -0.00204289
125.000000 Zhang-2 17.61656103 0.00034818 0.309371 0.00007519
125.000000 EG-1 17.35055455 -0.01475688 0.306111 -0.00318520
125.000000 EG-2 17.57630307 -0.00193785 0.308877 -0.00041848
125.000000 LF-1 17.40767559 -0.01151329 0.306810 -0.00248539
125.000000 LF-2 17.65554358 0.00256178 0.309849 0.00055331
125.000000 LL-1 17.43782090 -0.00980150 0.307180 -0.00211600
125.000000 LL-2 17.61755324 0.00040452 0.309383 0.00008736
125.000000 EG-3 17.60801319 -0.00013721 0.309266 -0.00002963
125.000000 LF-3 17.60098664 -0.00053621 0.309180 -0.00011580
125.000000 LL-3 17.61153789 0.00006294 0.309309 0.00001359
125.000000 GS 17.60511882 -0.00030156 0.309231 -0.00006513
125.000000 OMC 17.56138656 -0.00278488 0.308694 -0.00060137
125.000000 BB 17.61054847 0.00000676 0.309297 0.00000146
125.000000 BB-LB 17.59891002 -0.00065413 0.309155 -0.00014127
125.000000 BB-Ju 17.62653720 0.00091467 0.309493 0.00019754
125.000000 Lehman 17.20403466 -0.02307694 0.304316 -0.00497953
125.000000 Black 12.74528914 -0.27626472 0.250000 -0.05929584
128.000000 FDM 17.13535473 0.000000 0.308782 0.00000000
128.000000 HHL 17.14939927 0.000820 0.308954 0.00017172
128.000000 Zhang 16.97203189 -0.00953134 0.306786 -0.00199631
128.000000 Zhang-2 17.14142497 0.00035425 0.308856 0.00007422
128.000000 EG-1 16.87141176 -0.01540341 0.305556 -0.00322563
128.000000 EG-2 17.10164446 -0.00196729 0.308370 -0.00041214
128.000000 LF-1 16.92889975 -0.01204848 0.306259 -0.00252332
128.000000 LF-2 17.18047626 0.00263324 0.309334 0.00055173
128.000000 LL-1 16.96643632 -0.00985789 0.306717 -0.00206468
128.000000 LL-2 17.14262795 0.00042446 0.308871 0.00008893
128.000000 EG-3 17.13313786 -0.00012937 0.308755 -0.00002710
128.000000 LF-3 17.12598684 -0.00054670 0.308668 -0.00011454
128.000000 LL-3 17.13637531 0.00005956 0.308795 0.00001248
128.000000 GS 17.13011129 -0.00030600 0.308718 -0.00006411
128.000000 OMC 17.08701826 -0.00282086 0.308191 -0.00059094
128.000000 BB 17.13546434 0.00000640 0.308783 0.00000134
128.000000 BB-LB 17.12361479 -0.00068513 0.308639 -0.00014354
128.000000 BB-Ju 17.15480892 0.00113532 0.309020 0.00023787
128.000000 Lehman 16.71855004 -0.02432425 0.303690 -0.00509244
128.000000 Black 12.30870216 -0.28167801 0.250000 -0.05878212
131.000000 FDM 16.67612172 0.000000 0.308287 0.00000000
131.000000 HHL 16.67792582 0.000108 0.308309 0.00002201
131.000000 Zhang 16.51607211 -0.00959753 0.306335 -0.00195192
131.000000 Zhang-2 16.68212704 0.00036011 0.308360 0.00007326
131.000000 EG-1 16.40816586 -0.01606824 0.305019 -0.00326745
131.000000 EG-2 16.64283663 -0.00199597 0.307881 -0.00040601
131.000000 LF-1 16.46563089 -0.01262229 0.305720 -0.00256691
131.000000 LF-2 16.72129507 0.00270886 0.308838 0.00055108
131.000000 LL-1 16.51084052 -0.00991125 0.306271 -0.00201571
131.000000 LL-2 16.68351694 0.00044346 0.308377 0.00009021
131.000000 EG-3 16.67409757 -0.00012138 0.308262 -0.00002469
131.000000 LF-3 16.66683319 -0.00055700 0.308173 -0.00011330
131.000000 LL-3 16.67705879 0.00005619 0.308298 0.00001143
131.000000 GS 16.67094842 -0.00031022 0.308224 -0.00006311
131.000000 OMC 16.62848260 -0.00285673 0.307706 -0.00058108
131.000000 BB 16.67622173 0.00000600 0.308288 0.00000122
131.000000 BB-LB 16.66416773 -0.00071683 0.308141 -0.00014582
131.000000 BB-Ju 16.69870505 0.00135423 0.308562 0.00027549
131.000000 Lehman 16.24957373 -0.02557837 0.303086 -0.00520027
131.000000 Black 11.89013259 -0.28699653 0.250000 -0.05828676
134.000000 FDM 16.23210176 0.000000 0.307809 0.00000000
134.000000 HHL 16.22217348 -0.000612 0.307688 -0.00012091
134.000000 Zhang 16.07527627 -0.00966144 0.305899 -0.00190958
134.000000 Zhang-2 16.23803900 0.00036577 0.307881 0.00007231
134.000000 EG-1 15.96020863 -0.01675033 0.304498 -0.00331035
134.000000 EG-2 16.19925260 -0.00202372 0.307409 -0.00040003
134.000000 LF-1 16.01730128 -0.01323307 0.305193 -0.00261537
134.000000 LF-2 16.27735977 0.00278818 0.308360 0.00055119
134.000000 LL-1 16.07040090 -0.00996179 0.305840 -0.00196893
134.000000 LL-2 16.23959377 0.00046156 0.307900 0.00009124
134.000000 EG-3 16.23026399 -0.00011322 0.307786 -0.00002238
134.000000 LF-3 16.22289746 -0.00056704 0.307697 -0.00011209
134.000000 LL-3 16.23295953 0.00005284 0.307819 0.00001045
134.000000 GS 16.22700097 -0.00031424 0.307747 -0.00006212
134.000000 OMC 16.18515085 -0.00289247 0.307237 -0.00057176
134.000000 BB 16.23219205 0.00000556 0.307810 0.00000110
134.000000 BB-LB 16.21994094 -0.00074918 0.307661 -0.00014810
134.000000 BB-Ju 16.25760147 0.00157094 0.308119 0.00031055
134.000000 Lehman 15.79645628 -0.02683851 0.302505 -0.00530333
134.000000 Black 11.48871761 -0.29222243 0.250000 -0.05780871
137.000000 FDM 15.80269458 0.000000 0.307347 0.00000000
137.000000 HHL 15.78153163 -0.001339 0.307090 -0.00025746
137.000000 Zhang 15.64904235 -0.00972317 0.305478 -0.00186915
137.000000 Zhang-2 15.80856105 0.00037123 0.307418 0.00007137
137.000000 EG-1 15.52695741 -0.01744874 0.303993 -0.00335409
137.000000 EG-2 15.77029333 -0.00205036 0.306953 -0.00039418
137.000000 LF-1 15.58336579 -0.01387920 0.304679 -0.00266800
137.000000 LF-2 15.84805988 0.00287073 0.307899 0.00055192
137.000000 LL-1 15.64451401 -0.01000972 0.305423 -0.00192423
137.000000 LL-2 15.81026033 0.00047876 0.307439 0.00009204
137.000000 EG-3 15.80103720 -0.00010488 0.307327 -0.00002016
137.000000 LF-3 15.79357985 -0.00057678 0.307236 -0.00011089
137.000000 LL-3 15.80347722 0.00004953 0.307356 0.00000952
137.000000 GS 15.79766822 -0.00031807 0.307286 -0.00006115
137.000000 OMC 15.75642276 -0.00292810 0.306784 -0.00056292
137.000000 BB 15.80277515 0.00000510 0.307348 0.00000098
137.000000 BB-LB 15.79033488 -0.00078213 0.307197 -0.00015036
137.000000 BB-Ju 15.83090346 0.00178507 0.307690 0.00034319
137.000000 Lehman 15.35857636 -0.02810396 0.301945 -0.00540193
137.000000 Black 11.10364027 -0.29735779 0.250000 -0.05734698
140.000000 FDM 15.38732702 0.000000 0.306901 0.00000000
140.000000 HHL 15.35541598 -0.002074 0.306513 -0.00038805
140.000000 Zhang 15.23679578 -0.00978281 0.305070 -0.00183050
140.000000 Zhang-2 15.39312045 0.00037651 0.306971 0.00007045
140.000000 EG-1 15.10785402 -0.01816254 0.303502 -0.00339846
140.000000 EG-2 15.35538649 -0.00207577 0.306512 -0.00038841
140.000000 LF-1 15.16330090 -0.01455913 0.304176 -0.00272421
140.000000 LF-2 15.43281321 0.00295608 0.307454 0.00055314
140.000000 LL-1 15.23260403 -0.01005522 0.305019 -0.00188147
140.000000 LL-2 15.39494546 0.00049511 0.306993 0.00009264
140.000000 EG-3 15.38584430 -0.00009636 0.306883 -0.00001803
140.000000 LF-3 15.37830759 -0.00058616 0.306791 -0.00010968
140.000000 LL-3 15.38803858 0.00004624 0.306909 0.00000865
140.000000 GS 15.38237663 -0.00032172 0.306840 -0.00006020
140.000000 OMC 15.34172521 -0.00296360 0.306346 -0.00055453
140.000000 BB 15.38739796 0.00000461 0.306902 0.00000086
140.000000 BB-LB 15.37477694 -0.00081561 0.306748 -0.00015261
140.000000 BB-Ju 15.41804413 0.00199626 0.307274 0.00037353
140.000000 Lehman 14.93533949 -0.02937401 0.301404 -0.00549632
140.000000 Black 10.73412702 -0.30240470 0.250000 -0.05690065
143.000000 FDM 14.98545169 0.000000 0.306469 0.00000000
143.000000 HHL 14.94326739 -0.002815 0.305956 -0.00051304
143.000000 Zhang 14.83798805 -0.00984045 0.304675 -0.00179352
143.000000 Zhang-2 14.99117014 0.00038160 0.306538 0.00006955
143.000000 EG-1 14.70236369 -0.01889085 0.303026 -0.00344325
143.000000 EG-2 14.95398512 -0.00209981 0.306086 -0.00038269
143.000000 LF-1 14.75660382 -0.01527134 0.303685 -0.00278345
143.000000 LF-2 15.03106439 0.00304380 0.307024 0.00055473
143.000000 LL-1 14.83412147 -0.01009848 0.304628 -0.00184055
143.000000 LL-2 14.99310363 0.00051062 0.306562 0.00009306
143.000000 EG-3 14.98413809 -0.00008766 0.306453 -0.00001598
143.000000 LF-3 14.97653358 -0.00059512 0.306360 -0.00010846
143.000000 LL-3 14.98609612 0.00004300 0.306477 0.00000784
143.000000 GS 14.98057844 -0.00032520 0.306410 -0.00005927
143.000000 OMC 14.94051084 -0.00299897 0.305922 -0.00054657
143.000000 BB 14.98551317 0.00000410 0.306470 0.00000075
143.000000 BB-LB 14.97272018 -0.00084959 0.306314 -0.00015484
143.000000 BB-Ju 15.01848294 0.00220422 0.306871 0.00040172
143.000000 Lehman 14.52617689 -0.03064804 0.300882 -0.00558675
143.000000 Black 10.37944524 -0.30736521 0.250000 -0.05646889
146.000000 FDM 14.59654568 0.000000 0.306051 0.00000000
146.000000 HHL 14.54455074 -0.003562 0.305418 -0.00063278
146.000000 Zhang 14.45209543 -0.00989619 0.304293 -0.00175810
146.000000 Zhang-2 14.60218758 0.00038652 0.306120 0.00006866
146.000000 EG-1 14.30997406 -0.01963284 0.302563 -0.00348832
146.000000 EG-2 14.56556648 -0.00212237 0.305674 -0.00037701
146.000000 LF-1 14.36279162 -0.01601434 0.303206 -0.00284525
146.000000 LF-2 14.64228363 0.00313348 0.306608 0.00055659
146.000000 LL-1 14.44854175 -0.01013965 0.304250 -0.00180136
146.000000 LL-2 14.60421367 0.00052533 0.306144 0.00009332
146.000000 EG-3 14.59539586 -0.00007877 0.306037 -0.00001399
146.000000 LF-3 14.58773517 -0.00060360 0.305944 -0.00010722
146.000000 LL-3 14.59712680 0.00003981 0.306058 0.00000707
146.000000 GS 14.59175044 -0.00032852 0.305993 -0.00005836
146.000000 OMC 14.55225682 -0.00303420 0.305512 -0.00053899
146.000000 BB 14.59659794 0.00000358 0.306052 0.00000064
146.000000 BB-LB 14.58364205 -0.00088402 0.305894 -0.00015703
146.000000 BB-Ju 14.63170425 0.00240869 0.306479 0.00042785
146.000000 Lehman 14.13054434 -0.03192545 0.300377 -0.00567346
146.000000 Black 10.03890098 -0.31224132 0.250000 -0.05605091
149.000000 FDM 14.22010941 0.000000 0.305646 0.00000000
149.000000 HHL 14.15875389 -0.004315 0.304898 -0.00074757
149.000000 Zhang 14.07861775 -0.00995011 0.303922 -0.00172416
149.000000 Zhang-2 14.22567347 0.00039128 0.305714 0.00006779
149.000000 EG-1 13.93019419 -0.02038769 0.302112 -0.00353351
149.000000 EG-2 14.18963089 -0.00214334 0.305275 -0.00037134
149.000000 LF-1 13.98140037 -0.01678672 0.302737 -0.00290919
149.000000 LF-2 14.26596535 0.00322473 0.306205 0.00055865
149.000000 LL-1 14.07536404 -0.01017892 0.303882 -0.00176381
149.000000 LL-2 14.22777760 0.00053925 0.305739 0.00009342
149.000000 EG-3 14.21911814 -0.00006971 0.305634 -0.00001208
149.000000 LF-3 14.21141289 -0.00061156 0.305540 -0.00010595
149.000000 LL-3 14.22063090 0.00003667 0.305652 0.00000635
149.000000 GS 14.21539275 -0.00033169 0.305589 -0.00005746
149.000000 OMC 14.17646361 -0.00306930 0.305114 -0.00053178
149.000000 BB 14.22015273 0.00000305 0.305647 0.00000053
149.000000 BB-LB 14.20704318 -0.00091886 0.305487 -0.00015919
149.000000 BB-Ju 14.25721604 0.00260945 0.306098 0.00045206
149.000000 Lehman 13.74792103 -0.03320568 0.299889 -0.00575664
149.000000 Black 9.71183677 -0.31703502 0.250000 -0.05564601
152.000000 FDM 13.85566543 0.000000 0.305254 0.00000000
152.000000 HHL 13.78538658 -0.005072 0.304396 -0.00085770
152.000000 Zhang 13.71707718 -0.01000228 0.303562 -0.00169158
152.000000 Zhang-2 13.86115064 0.00039588 0.305320 0.00006693
152.000000 EG-1 13.56255363 -0.02115465 0.301675 -0.00357872
152.000000 EG-2 13.82570061 -0.00216264 0.304888 -0.00036567
152.000000 LF-1 13.61198440 -0.01758710 0.302279 -0.00297491
152.000000 LF-2 13.90162700 0.00331717 0.305814 0.00056081
152.000000 LL-1 13.71411000 -0.01021643 0.303526 -0.00172781
152.000000 LL-2 13.86331949 0.00055241 0.305347 0.00009340
152.000000 EG-3 13.85482762 -0.00006047 0.305243 -0.00001022
152.000000 LF-3 13.84708939 -0.00061896 0.305149 -0.00010465
152.000000 LL-3 13.85613086 0.00003359 0.305259 0.00000568
152.000000 GS 13.85102771 -0.00033472 0.305197 -0.00005659
152.000000 OMC 13.81265387 -0.00310426 0.304729 -0.00052490
152.000000 BB 13.85570013 0.00000250 0.305254 0.00000042
152.000000 BB-LB 13.84244633 -0.00095406 0.305092 -0.00016131
152.000000 BB-Ju 13.89454861 0.00280630 0.305728 0.00047445
152.000000 Lehman 13.37780857 -0.03448819 0.299417 -0.00583650
152.000000 Black 9.39762956 -0.32174823 0.250000 -0.05525350
155.000000 FDM 13.50275740 0.000000 0.304873 0.00000000
155.000000 HHL 13.42397953 -0.005834 0.303909 -0.00096344
155.000000 Zhang 13.36701719 -0.01005278 0.303212 -0.00166031
155.000000 Zhang-2 13.50816298 0.00040033 0.304939 0.00006610
155.000000 EG-1 13.20660151 -0.02193299 0.301249 -0.00362383
155.000000 EG-2 13.47331882 -0.00218019 0.304513 -0.00035999
155.000000 LF-1 13.25411551 -0.01841416 0.301831 -0.00304208
155.000000 LF-2 13.54880790 0.00341045 0.305436 0.00056303
155.000000 LL-1 13.36432272 -0.01025233 0.303179 -0.00169327
155.000000 LL-2 13.51038436 0.00056484 0.304966 0.00009326
155.000000 EG-3 13.50206803 -0.00005105 0.304864 -0.00000843
155.000000 LF-3 13.49430832 -0.00062573 0.304769 -0.00010331
155.000000 LL-3 13.50317017 0.00003057 0.304878 0.00000505
155.000000 GS 13.49819873 -0.00033761 0.304817 -0.00005574
155.000000 OMC 13.46037131 -0.00313907 0.304354 -0.00051833
155.000000 BB 13.50278382 0.00000196 0.304873 0.00000032
155.000000 BB-LB 13.48939523 -0.00098959 0.304709 -0.00016339
155.000000 BB-Ju 13.54325343 0.00299909 0.305368 0.00049513
155.000000 Lehman 13.01972993 -0.03577251 0.298960 -0.00591323
155.000000 Black 9.09568881 -0.32638286 0.250000 -0.05487277
158.000000 FDM 13.16094899 0.000000 0.304503 0.00000000
158.000000 HHL 13.07408339 -0.006600 0.303438 -0.00106504
158.000000 Zhang 13.02800143 -0.01010167 0.302873 -0.00163025
158.000000 Zhang-2 13.16627439 0.00040464 0.304569 0.00006528
158.000000 EG-1 12.86190572 -0.02272201 0.300834 -0.00366876
158.000000 EG-2 13.13204861 -0.00219592 0.304149 -0.00035428
158.000000 LF-1 12.90738227 -0.01926660 0.301393 -0.00311042
158.000000 LF-2 13.20706810 0.00350424 0.305068 0.00056524
158.000000 LL-1 13.02556559 -0.01028675 0.302843 -0.00166013
158.000000 LL-2 13.16853719 0.00057657 0.304596 0.00009301
158.000000 EG-3 13.16040315 -0.00004147 0.304497 -0.00000669
158.000000 LF-3 13.15263329 -0.00063185 0.304401 -0.00010193
158.000000 LL-3 13.16131237 0.00002761 0.304508 0.00000445
158.000000 GS 13.15646932 -0.00034038 0.304448 -0.00005491
158.000000 OMC 13.11917970 -0.00317373 0.303991 -0.00051206
158.000000 BB 13.16096750 0.00000141 0.304503 0.00000023
158.000000 BB-LB 13.14745361 -0.00102541 0.304338 -0.00016543
158.000000 BB-Ju 13.20290206 0.00318769 0.305017 0.00051419
158.000000 Lehman 12.67322850 -0.03705816 0.298516 -0.00598698
158.000000 Black 8.80545461 -0.33094075 0.250000 -0.05450324
161.000000 FDM 12.82982297 0.000000 0.304144 0.00000000
161.000000 HHL 12.73526788 -0.007370 0.302982 -0.00116271
161.000000 Zhang 12.69961279 -0.01014902 0.302543 -0.00160134
161.000000 Zhang-2 12.83506784 0.00040880 0.304209 0.00006447
161.000000 EG-1 12.52805200 -0.02352106 0.300431 -0.00371343
161.000000 EG-2 12.80147203 -0.00220977 0.303796 -0.00034854
161.000000 LF-1 12.57138931 -0.02014320 0.300965 -0.00317966
161.000000 LF-2 12.87598740 0.00359821 0.304712 0.00056740
161.000000 LL-1 12.69742133 -0.01031983 0.302516 -0.00162830
161.000000 LL-2 12.83736191 0.00058761 0.304237 0.00009267
161.000000 EG-3 12.82941579 -0.00003174 0.304139 -0.00000501
161.000000 LF-3 12.82164693 -0.00063727 0.304044 -0.00010051
161.000000 LL-3 12.83014009 0.00002472 0.304148 0.00000390
161.000000 GS 12.82542208 -0.00034302 0.304090 -0.00005410
161.000000 OMC 12.78866189 -0.00320823 0.303638 -0.00050605
161.000000 BB 12.82983396 0.00000086 0.304144 0.00000013
161.000000 BB-LB 12.81620420 -0.00106149 0.303977 -0.00016742
161.000000 BB-Ju 12.87308506 0.00337199 0.304676 0.00053173
161.000000 Lehman 12.33786713 -0.03834471 0.298086 -0.00605791
161.000000 Black 8.52639599 -0.33542372 0.250000 -0.05414436
164.000000 FDM 12.50898025 0.000000 0.303796 0.00000000
164.000000 HHL 12.40712095 -0.008143 0.302539 -0.00125668
164.000000 Zhang 12.38145241 -0.01019490 0.302222 -0.00157352
164.000000 Zhang-2 12.51414440 0.00041284 0.303859 0.00006369
164.000000 EG-1 12.20464323 -0.02432948 0.300038 -0.00375778
164.000000 EG-2 12.48118920 -0.00222169 0.303453 -0.00034277
164.000000 LF-1 12.24575669 -0.02104277 0.300546 -0.00324958
164.000000 LF-2 12.55516428 0.00369207 0.304365 0.00056946
164.000000 LL-1 12.37949103 -0.01035170 0.302198 -0.00159773
164.000000 LL-2 12.51646053 0.00059799 0.303888 0.00009225
164.000000 EG-3 12.50870694 -0.00002185 0.303792 -0.00000337
164.000000 LF-3 12.50094997 -0.00064196 0.303697 -0.00009904
164.000000 LL-3 12.50925409 0.00002189 0.303799 0.00000338
164.000000 GS 12.50465775 -0.00034555 0.303742 -0.00005331
164.000000 OMC 12.46841886 -0.00324258 0.303295 -0.00050030
164.000000 BB 12.50898408 0.00000031 0.303796 0.00000005
164.000000 BB-LB 12.49524785 -0.00109780 0.303626 -0.00016936
164.000000 BB-Ju 12.55341105 0.00355191 0.304343 0.00054785
164.000000 Lehman 12.01322728 -0.03963177 0.297669 -0.00612618
164.000000 Black 8.25800929 -0.33983353 0.250000 -0.05379563
167.000000 FDM 12.19803898 0.000000 0.303457 0.00000000
167.000000 HHL 12.08924787 -0.008919 0.302109 -0.00134713
167.000000 Zhang 12.07313880 -0.01023937 0.301910 -0.00154672
167.000000 Zhang-2 12.20312239 0.00041674 0.303519 0.00006291
167.000000 EG-1 11.89129862 -0.02514669 0.299655 -0.00380174
167.000000 EG-2 12.17081744 -0.00223163 0.303120 -0.00033696
167.000000 LF-1 11.93011923 -0.02196417 0.300137 -0.00332000
167.000000 LF-2 12.24421502 0.00378553 0.304028 0.00057139
167.000000 LL-1 12.07139323 -0.01038247 0.301888 -0.00156835
167.000000 LL-2 12.20545223 0.00060774 0.303548 0.00009175
167.000000 EG-3 12.19789481 -0.00001182 0.303455 -0.00000178
167.000000 LF-3 12.19016035 -0.00064589 0.303359 -0.00009752
167.000000 LL-3 12.19827237 0.00001913 0.303459 0.00000289
167.000000 GS 12.19379438 -0.00034797 0.303404 -0.00005254
167.000000 OMC 12.15806887 -0.00327677 0.302962 -0.00049479
167.000000 BB 12.19803606 -0.00000024 0.303457 -0.00000004
167.000000 BB-LB 12.18420261 -0.00113431 0.303285 -0.00017126
167.000000 BB-Ju 12.24350576 0.00372738 0.304019 0.00056262
167.000000 Lehman 11.69890811 -0.04091894 0.297265 -0.00619191
167.000000 Black 7.99981661 -0.34417191 0.250000 -0.05345658
170.000000 FDM 11.89663375 0.000000 0.303127 0.00000000
170.000000 HHL 11.78127051 -0.009697 0.301692 -0.00143426
170.000000 Zhang 11.77430700 -0.01028247 0.301606 -0.00152089
170.000000 Zhang-2 11.90163655 0.00042052 0.303189 0.00006216
170.000000 EG-1 11.58765302 -0.02597211 0.299281 -0.00384528
170.000000 EG-2 11.86999044 -0.00223957 0.302796 -0.00033110
170.000000 LF-1 11.62412592 -0.02290630 0.299736 -0.00339073
170.000000 LF-2 11.94277278 0.00387833 0.303700 0.00057317
170.000000 LL-1 11.77276306 -0.01041225 0.301587 -0.00154010
170.000000 LL-2 11.90397251 0.00061688 0.303218 0.00009118
170.000000 EG-3 11.89661405 -0.00000166 0.303127 -0.00000024
170.000000 LF-3 11.88891239 -0.00064904 0.303031 -0.00009594
170.000000 LL-3 11.89682941 0.00001645 0.303129 0.00000243
170.000000 GS 11.89246645 -0.00035029 0.303075 -0.00005178
170.000000 OMC 11.85724659 -0.00331078 0.302637 -0.00048950
170.000000 BB 11.89662446 -0.00000078 0.303127 -0.00000012
170.000000 BB-LB 11.88270293 -0.00117099 0.302954 -0.00017311
170.000000 BB-Ju 11.94301118 0.00389837 0.303703 0.00057613
170.000000 Lehman 11.39452576 -0.04220589 0.296872 -0.00625524
170.000000 Black 7.75136437 -0.34844053 0.250000 -0.05312676
173.000000 FDM 11.60441481 0.000000 0.302806 0.00000000
173.000000 HHL 11.48282655 -0.010478 0.301288 -0.00151824
173.000000 Zhang 11.48460778 -0.01032426 0.301310 -0.00149598
173.000000 Zhang-2 11.60933723 0.00042419 0.302867 0.00006142
173.000000 EG-1 11.29335621 -0.02680519 0.298917 -0.00388836
173.000000 EG-2 11.57835753 -0.00224546 0.302481 -0.00032520
173.000000 LF-1 11.32743935 -0.02386811 0.299344 -0.00346161
173.000000 LF-2 11.65048676 0.00397021 0.303381 0.00057475
173.000000 LL-1 11.48325143 -0.01044114 0.301293 -0.00151293
173.000000 LL-2 11.61167248 0.00062542 0.302896 0.00009056
173.000000 EG-3 11.60451495 0.00000863 0.302807 0.00000125
173.000000 LF-3 11.59685602 -0.00065137 0.302711 -0.00009432
173.000000 LL-3 11.60457529 0.00001383 0.302808 0.00000200
173.000000 GS 11.60032409 -0.00035251 0.302755 -0.00005105
173.000000 OMC 11.56560234 -0.00334463 0.302321 -0.00048442
173.000000 BB 11.60439953 -0.00000132 0.302806 -0.00000019
173.000000 BB-LB 11.59039888 -0.00120781 0.302631 -0.00017491
173.000000 BB-Ju 11.65158475 0.00406483 0.303394 0.00058844
173.000000 Lehman 11.09971248 -0.04349227 0.296489 -0.00631629
173.000000 Black 7.51222195 -0.35264104 0.250000 -0.05280576
176.000000 FDM 11.32104726 0.000000 0.302493 0.00000000
176.000000 HHL 11.19356874 -0.011260 0.300894 -0.00159922
176.000000 Zhang 11.20370685 -0.01036480 0.301021 -0.00147194
176.000000 Zhang-2 11.32588966 0.00042774 0.302554 0.00006070
176.000000 EG-1 11.00807223 -0.02764541 0.298562 -0.00393093
176.000000 EG-2 11.29558288 -0.00224930 0.302174 -0.00031925
176.000000 LF-1 11.03973516 -0.02484859 0.298961 -0.00353252
176.000000 LF-2 11.36702141 0.00406095 0.303069 0.00057613
176.000000 LL-1 11.20252427 -0.01046926 0.301006 -0.00148679
176.000000 LL-2 11.32821804 0.00063340 0.302583 0.00008988
176.000000 EG-3 11.32126268 0.00001903 0.302496 0.00000270
176.000000 LF-3 11.31365603 -0.00065287 0.302401 -0.00009265
176.000000 LL-3 11.32117500 0.00001128 0.302495 0.00000160
176.000000 GS 11.31703233 -0.00035464 0.302443 -0.00005033
176.000000 OMC 11.28280134 -0.00337830 0.302014 -0.00047953
176.000000 BB 11.32102636 -0.00000185 0.302493 -0.00000026
176.000000 BB-LB 11.30695538 -0.00124475 0.302317 -0.00017666
176.000000 BB-Ju 11.36889857 0.00422676 0.303093 0.00059964
176.000000 Lehman 10.81411596 -0.04477777 0.296118 -0.00637516
176.000000 Black 7.28198040 -0.35677502 0.250000 -0.05249320
179.000000 FDM 11.04621039 0.000000 0.302189 0.00000000
179.000000 HHL 10.91316427 -0.012045 0.300511 -0.00167735
179.000000 Zhang 10.93128416 -0.01040413 0.300740 -0.00144873
179.000000 Zhang-2 11.05097324 0.00043118 0.302249 0.00005999
179.000000 EG-1 10.73147878 -0.02849227 0.298216 -0.00397298
179.000000 EG-2 11.02134485 -0.00225105 0.301875 -0.00031326
179.000000 LF-1 10.76070146 -0.02584678 0.298585 -0.00360334
179.000000 LF-2 11.09205565 0.00415032 0.302766 0.00057728
179.000000 LL-1 10.93026177 -0.01049669 0.300727 -0.00146163
179.000000 LL-2 11.05328919 0.00064084 0.302278 0.00008916
179.000000 EG-3 11.04653660 0.00002953 0.302193 0.00000411
179.000000 LF-3 11.03899136 -0.00065353 0.302098 -0.00009093
179.000000 LL-3 11.04630769 0.00000881 0.302190 0.00000123
179.000000 GS 11.04227040 -0.00035668 0.302139 -0.00004963
179.000000 OMC 11.00852295 -0.00341180 0.301714 -0.00047483
179.000000 BB 11.04618424 -0.00000237 0.302188 -0.00000033
179.000000 BB-LB 11.03205150 -0.00128179 0.302010 -0.00017836
179.000000 BB-Ju 11.09463866 0.00438415 0.302799 0.00060980
179.000000 Lehman 10.53739859 -0.04606211 0.295757 -0.00643197
179.000000 Black 7.06025128 -0.36084403 0.250000 -0.05218871
182.000000 FDM 10.77959699 0.000000 0.301892 0.00000000
182.000000 HHL 10.64129405 -0.012830 0.300139 -0.00175278
182.000000 Zhang 10.66703322 -0.01044230 0.300466 -0.00142630
182.000000 Zhang-2 10.78428084 0.00043451 0.301951 0.00005930
182.000000 EG-1 10.46326658 -0.02934529 0.297877 -0.00401447
182.000000 EG-2 10.75533530 -0.00225070 0.301585 -0.00030722
182.000000 LF-1 10.49003836 -0.02686173 0.298218 -0.00367396
182.000000 LF-2 10.82528219 0.00423812 0.302470 0.00057820
182.000000 LL-1 10.66615774 -0.01052352 0.300455 -0.00143740
182.000000 LL-2 10.78657939 0.00064774 0.301980 0.00008840
182.000000 EG-3 10.78002956 0.00004013 0.301897 0.00000548
182.000000 LF-3 10.77255445 -0.00065332 0.301803 -0.00008917
182.000000 LL-3 10.77966604 0.00000641 0.301893 0.00000087
182.000000 GS 10.77573102 -0.00035864 0.301843 -0.00004895
182.000000 OMC 10.74246006 -0.00344511 0.301422 -0.00047030
182.000000 BB 10.77956594 -0.00000288 0.301892 -0.00000039
182.000000 BB-LB 10.76537981 -0.00131890 0.301712 -0.00018001
182.000000 BB-Ju 10.82850432 0.00453703 0.302511 0.00061896
182.000000 Lehman 10.26923682 -0.04734501 0.295405 -0.00648680
182.000000 Black 6.84666545 -0.36484959 0.250000 -0.05189193
185.000000 FDM 10.52091272 0.000000 0.301603 0.00000000
185.000000 HHL 10.37765213 -0.013617 0.299777 -0.00182563
185.000000 Zhang 10.41066041 -0.01047935 0.300198 -0.00140461
185.000000 Zhang-2 10.52551820 0.00043775 0.301661 0.00005862
185.000000 EG-1 10.20313883 -0.03020402 0.297547 -0.00405540
185.000000 EG-2 10.49725896 -0.00224826 0.301301 -0.00030114
185.000000 LF-1 10.22745748 -0.02789256 0.297858 -0.00374428
185.000000 LF-2 10.56640684 0.00432416 0.302181 0.00057887
185.000000 LL-1 10.40991889 -0.01054983 0.300188 -0.00141406
185.000000 LL-2 10.52779491 0.00065414 0.301690 0.00008760
185.000000 EG-3 10.52144726 0.00005081 0.301609 0.00000680
185.000000 LF-3 10.51405056 -0.00065224 0.301515 -0.00008735
185.000000 LL-3 10.52095557 0.00000407 0.301603 0.00000055
185.000000 GS 10.51711979 -0.00036051 0.301554 -0.00004828
185.000000 OMC 10.48431840 -0.00347825 0.301137 -0.00046593
185.000000 BB 10.52087710 -0.00000339 0.301602 -0.00000045
185.000000 BB-LB 10.50664571 -0.00135606 0.301421 -0.00018162
185.000000 BB-Ju 10.57020743 0.00468540 0.302230 0.00062721
185.000000 Lehman 10.00932048 -0.04862622 0.295063 -0.00653976
185.000000 Black 6.64087206 -0.36879316 0.250000 -0.05160256
188.000000 FDM 10.26987546 0.000000 0.301320 0.00000000
188.000000 HHL 10.12194509 -0.014404 0.299424 -0.00189602
188.000000 Zhang 10.16188444 -0.01051532 0.299937 -0.00138363
188.000000 Zhang-2 10.27440326 0.00044088 0.301378 0.00005796
188.000000 EG-1 9.95081064 -0.03106803 0.297225 -0.00409575
188.000000 EG-2 10.24683283 -0.00224371 0.301025 -0.00029501
188.000000 LF-1 9.97268147 -0.02893842 0.297506 -0.00381424
188.000000 LF-2 10.31514785 0.00440827 0.301900 0.00057928
188.000000 LL-1 10.16126428 -0.01057571 0.299929 -0.00139158
188.000000 LL-2 10.27665419 0.00066006 0.301407 0.00008677
188.000000 EG-3 10.27050767 0.00006156 0.301328 0.00000809
188.000000 LF-3 10.26319721 -0.00065028 0.301235 -0.00008549
188.000000 LL-3 10.26989406 0.00000181 0.301321 0.00000024
188.000000 GS 10.26615456 -0.00036231 0.301273 -0.00004763
188.000000 OMC 10.23381596 -0.00351119 0.300859 -0.00046172
188.000000 BB 10.26983561 -0.00000388 0.301320 -0.00000051
188.000000 BB-LB 10.25556685 -0.00139326 0.301137 -0.00018318
188.000000 BB-Ju 10.31947188 0.00482931 0.301955 0.00063458
188.000000 Lehman 9.75735221 -0.04990550 0.294729 -0.00659093
188.000000 Black 6.44253755 -0.37267618 0.250000 -0.05132028
191.000000 FDM 10.02621480 0.000000 0.301045 0.00000000
191.000000 HHL 9.87389147 -0.015193 0.299081 -0.00196407
191.000000 Zhang 9.92043570 -0.01055025 0.299681 -0.00136332
191.000000 Zhang-2 10.03066569 0.00044392 0.301102 0.00005731
191.000000 EG-1 9.70600848 -0.03193691 0.296909 -0.00413549
191.000000 EG-2 10.00378562 -0.00223705 0.300756 -0.00028885
191.000000 LF-1 9.72544353 -0.02999849 0.297161 -0.00388375
191.000000 LF-2 10.07123534 0.00449028 0.301624 0.00057942
191.000000 LL-1 9.91992466 -0.01060122 0.299675 -0.00136991
191.000000 LL-2 10.03288732 0.00066551 0.301131 0.00008591
191.000000 EG-3 10.02694044 0.00007237 0.301054 0.00000934
191.000000 LF-3 10.01972360 -0.00064742 0.300961 -0.00008358
191.000000 LL-3 10.02621099 -0.00000038 0.301045 -0.00000005
191.000000 GS 10.02256487 -0.00036404 0.300998 -0.00004700
191.000000 OMC 9.99068240 -0.00354395 0.300587 -0.00045765
191.000000 BB 10.02617102 -0.00000437 0.301044 -0.00000056
191.000000 BB-LB 10.01187254 -0.00143048 0.300860 -0.00018469
191.000000 BB-Ju 10.07603295 0.00496879 0.301686 0.00064114
191.000000 Lehman 9.51304686 -0.05118262 0.294404 -0.00664038
191.000000 Black 6.25134465 -0.37650003 0.250000 -0.05104481
194.000000 FDM 9.78967144 0.000000 0.300776 0.00000000
194.000000 HHL 9.63322122 -0.015981 0.298746 -0.00202989
194.000000 Zhang 9.68605573 -0.01058419 0.299432 -0.00134366
194.000000 Zhang-2 9.79404622 0.00044688 0.300833 0.00005667
194.000000 EG-1 9.46846976 -0.03281026 0.296601 -0.00417464
194.000000 EG-2 9.76785717 -0.00222829 0.300493 -0.00028265
194.000000 LF-1 9.48548704 -0.03107197 0.296823 -0.00395276
194.000000 LF-2 9.83441069 0.00457005 0.301355 0.00057930
194.000000 LL-1 9.68564198 -0.01062645 0.299427 -0.00134903
194.000000 LL-2 9.79623547 0.00067051 0.300861 0.00008503
194.000000 EG-3 9.79048634 0.00008324 0.300786 0.00001056
194.000000 LF-3 9.78337003 -0.00064368 0.300694 -0.00008163
194.000000 LL-3 9.78964694 -0.00000250 0.300776 -0.00000032
194.000000 GS 9.78609139 -0.00036570 0.300730 -0.00004638
194.000000 OMC 9.75465851 -0.00357652 0.300322 -0.00045372
194.000000 BB 9.78962405 -0.00000484 0.300775 -0.00000061
194.000000 BB-LB 9.77530321 -0.00146769 0.300590 -0.00018615
194.000000 BB-Ju 9.83963683 0.00510389 0.301423 0.00064694
194.000000 Lehman 9.27613092 -0.05245738 0.294088 -0.00668820
194.000000 Black 6.06699155 -0.38026607 0.250000 -0.05077588
197.000000 FDM 9.55999669 0.000000 0.300513 0.00000000
197.000000 HHL 9.39967523 -0.016770 0.298420 -0.00209359
197.000000 Zhang 9.45849671 -0.01061716 0.299189 -0.00132460
197.000000 Zhang-2 9.56429622 0.00044974 0.300569 0.00005605
197.000000 EG-1 9.23794226 -0.03368771 0.296300 -0.00421317
197.000000 EG-2 9.53879799 -0.00221744 0.300237 -0.00027641
197.000000 LF-1 9.25256509 -0.03215813 0.296492 -0.00402121
197.000000 LF-2 9.60442602 0.00464742 0.301092 0.00057891
197.000000 LL-1 9.45816882 -0.01065145 0.299184 -0.00132889
197.000000 LL-2 9.56645038 0.00067507 0.300597 0.00008412
197.000000 EG-3 9.56089677 0.00009415 0.300525 0.00001173
197.000000 LF-3 9.55388744 -0.00063904 0.300434 -0.00007965
197.000000 LL-3 9.55995313 -0.00000456 0.300513 -0.00000057
197.000000 GS 9.55648543 -0.00036729 0.300467 -0.00004577
197.000000 OMC 9.52549570 -0.00360889 0.300063 -0.00044992
197.000000 BB 9.55994601 -0.00000530 0.300513 -0.00000066
197.000000 BB-LB 9.54560992 -0.00150489 0.300326 -0.00018757
197.000000 BB-Ju 9.61004004 0.00523466 0.301165 0.00065202
197.000000 Lehman 9.04634205 -0.05372958 0.293779 -0.00673446
197.000000 Black 5.88919102 -0.38397562 0.250000 -0.05051323
200.000000 FDM 9.33695198 0.000000 0.300257 0.00000000
200.000000 HHL 9.17300478 -0.017559 0.298101 -0.00215524
200.000000 Zhang 9.23752095 -0.01064920 0.298950 -0.00130613
200.000000 Zhang-2 9.34117717 0.00045252 0.300312 0.00005544
200.000000 EG-1 9.01418375 -0.03456891 0.296006 -0.00425110
200.000000 EG-2 9.31636873 -0.00220449 0.299986 -0.00027014
200.000000 LF-1 9.02644012 -0.03325623 0.296168 -0.00408907
200.000000 LF-2 9.38104369 0.00472228 0.300835 0.00057824
200.000000 LL-1 9.23726789 -0.01067630 0.298947 -0.00130946
200.000000 LL-2 9.34329387 0.00067923 0.300340 0.00008321
200.000000 EG-3 9.33793324 0.00010509 0.300269 0.00001287
200.000000 LF-3 9.33103690 -0.00063351 0.300179 -0.00007762
200.000000 LL-3 9.33689090 -0.00000654 0.300256 -0.00000080
200.000000 GS 9.33350838 -0.00036881 0.300211 -0.00004519
200.000000 OMC 9.30295548 -0.00364107 0.299810 -0.00044624
200.000000 BB 9.33689824 -0.00000576 0.300256 -0.00000071
200.000000 BB-LB 9.32255381 -0.00154206 0.300068 -0.00018895
200.000000 BB-Ju 9.38700894 0.00536117 0.300913 0.00065643
200.000000 Lehman 8.82342850 -0.05499905 0.293477 -0.00677923
200.000000 Black 5.71766967 -0.38762996 0.250000 -0.05025661


==> single_r0_strike100_td.txt <==
Td Model Price Error Vol VolError
0.020000 HHL 8.35584407 0 0.300468 0
0.020000 Zhang 8.35522858 -0.00007366 0.300451 -0.00001666
0.020000 Zhang-2 8.35584287 -0.00000014 0.300468 -0.00000003
0.020000 EG-1 8.35376264 -0.00024910 0.300412 -0.00005634
0.020000 EG-2 8.35570615 -0.00001651 0.300464 -0.00000373
0.020000 EG-3 8.35583402 -0.00000120 0.300468 -0.00000027
0.020000 LF-1 8.35522847 -0.00007367 0.300451 -0.00001666
0.020000 LF-2 8.35584380 -0.00000003 0.300468 -0.00000001
0.020000 LF-3 8.35584290 -0.00000014 0.300468 -0.00000003
0.020000 LL-1 8.35522834 -0.00007369 0.300451 -0.00001667
0.020000 LL-2 8.35584289 -0.00000014 0.300468 -0.00000003
0.020000 LL-3 8.35584291 -0.00000014 0.300468 -0.00000003
0.020000 GS 8.35575603 -0.00001054 0.300466 -0.00000238
0.020000 OMC 8.35532826 -0.00006173 0.300454 -0.00001396
0.020000 BB 8.35587233 0.00000338 0.300469 0.00000076
0.020000 BB-Ju 8.35457797 -0.00015152 0.300434 -0.00003427
0.020000 Lehman 8.35476405 -0.00012925 0.300439 -0.00002923
0.020000 Black 8.33854820 -0.00206991 0.300000 -0.00046814
0.040000 HHL 8.37310147 0 0.300935 0
0.040000 Zhang 8.37189942 -0.00014356 0.300903 -0.00003253
0.040000 Zhang-2 8.37310066 -0.00000010 0.300935 -0.00000002
0.040000 EG-1 8.37045843 -0.00031566 0.300864 -0.00007153
0.040000 EG-2 8.37293011 -0.00002047 0.300931 -0.00000464
0.040000 EG-3 8.37308996 -0.00000137 0.300935 -0.00000031
0.040000 LF-1 8.37189894 -0.00014362 0.300903 -0.00003255
0.040000 LF-2 8.37310430 0.00000034 0.300935 0.00000008
0.040000 LF-3 8.37310079 -0.00000008 0.300935 -0.00000002
0.040000 LL-1 8.37189850 -0.00014367 0.300903 -0.00003256
0.040000 LL-2 8.37310078 -0.00000008 0.300935 -0.00000002
0.040000 LL-3 8.37310080 -0.00000008 0.300935 -0.00000002
0.040000 GS 8.37293784 -0.00001954 0.300931 -0.00000443
0.040000 OMC 8.37260292 -0.00005954 0.300922 -0.00001349
0.040000 BB 8.37313511 0.00000402 0.300936 0.00000091
0.040000 BB-Ju 8.37195231 -0.00013725 0.300904 -0.00003110
0.040000 Lehman 8.37098127 -0.00025322 0.300878 -0.00005738
0.040000 Black 8.33854820 -0.00412670 0.300000 -0.00093520
0.060000 HHL 8.39032145 0 0.301401 0
0.060000 Zhang 8.38856017 -0.00020992 0.301354 -0.00004766
0.060000 Zhang-2 8.39032099 -0.00000005 0.301401 -0.00000001
0.060000 EG-1 8.38714547 -0.00037853 0.301315 -0.00008595
0.060000 EG-2 8.39012024 -0.00002398 0.301396 -0.00000545
0.060000 EG-3 8.39030882 -0.00000150 0.301401 -0.00000034
0.060000 LF-1 8.38855902 -0.00021005 0.301354 -0.00004770
0.060000 LF-2 8.39032900 0.00000090 0.301401 0.00000020
0.060000 LF-3 8.39032123 -0.00000003 0.301401 -0.00000001
0.060000 LL-1 8.38855819 -0.00021015 0.301354 -0.00004772
0.060000 LL-2 8.39032127 -0.00000002 0.301401 -0.00000000
0.060000 LL-3 8.39032127 -0.00000002 0.301401 -0.00000000
0.060000 GS 8.39009258 -0.00002728 0.301395 -0.00000619
0.060000 OMC 8.38983896 -0.00005751 0.301388 -0.00001306
0.060000 BB 8.39035852 0.00000442 0.301402 0.00000100
0.060000 BB-Ju 8.38928033 -0.00012409 0.301373 -0.00002818
0.060000 Lehman 8.38719984 -0.00037205 0.301317 -0.00008448
0.060000 Black 8.33854820 -0.00617059 0.300000 -0.00140123
0.080000 HHL 8.40750362 0 0.301866 0
0.080000 Zhang 8.40521027 -0.00027277 0.301804 -0.00006206
0.080000 Zhang-2 8.40750328 -0.00000004 0.301866 -0.00000001
0.080000 EG-1 8.40382314 -0.00043776 0.301767 -0.00009960
0.080000 EG-2 8.40727584 -0.00002709 0.301860 -0.00000616
0.080000 EG-3 8.40748998 -0.00000162 0.301866 -0.00000037
0.080000 LF-1 8.40520812 -0.00027303 0.301804 -0.00006212
0.080000 LF-2 8.40751720 0.00000162 0.301867 0.00000037
0.080000 LF-3 8.40750362 0.00000000 0.301866 0.00000000
0.080000 LL-1 8.40520692 -0.00027317 0.301804 -0.00006215
0.080000 LL-2 8.40750383 0.00000003 0.301866 0.00000001
0.080000 LL-3 8.40750371 0.00000001 0.301866 0.00000000
0.080000 GS 8.40721926 -0.00003382 0.301859 -0.00000769
0.080000 OMC 8.40703594 -0.00005563 0.301854 -0.00001266
0.080000 BB 8.40754239 0.00000461 0.301867 0.00000105
0.080000 BB-Ju 8.40656199 -0.00011200 0.301841 -0.00002548
0.080000 Lehman 8.40341975 -0.00048574 0.301756 -0.00011051
0.080000 Black 8.33854820 -0.00820165 0.300000 -0.00186621
0.100000 HHL 8.42464727 0 0.302330 0
0.100000 Zhang 8.42184920 -0.00033213 0.302254 -0.00007572
0.100000 Zhang-2 8.42464700 -0.00000003 0.302330 -0.00000001
0.100000 EG-1 8.42049085 -0.00049336 0.302218 -0.00011247
0.100000 EG-2 8.42439623 -0.00002980 0.302323 -0.00000679
0.100000 EG-3 8.42463285 -0.00000171 0.302330 -0.00000039
0.100000 LF-1 8.42184565 -0.00033255 0.302254 -0.00007581
0.100000 LF-2 8.42466824 0.00000249 0.302331 0.00000057
0.100000 LF-3 8.42464741 0.00000002 0.302330 0.00000000
0.100000 LL-1 8.42184420 -0.00033272 0.302254 -0.00007585
0.100000 LL-2 8.42464789 0.00000007 0.302330 0.00000002
0.100000 LL-3 8.42464758 0.00000004 0.302330 0.00000001
0.100000 GS 8.42431687 -0.00003922 0.302321 -0.00000894
0.100000 OMC 8.42419344 -0.00005387 0.302318 -0.00001228
0.100000 BB 8.42468644 0.00000465 0.302331 0.00000106
0.100000 BB-Ju 8.42379722 -0.00010090 0.302307 -0.00002300
0.100000 Lehman 8.41964102 -0.00059424 0.302195 -0.00013547
0.100000 Black 8.33854820 -0.01021990 0.300000 -0.00233013
0.120000 HHL 8.44175181 0 0.302793 0
0.120000 Zhang 8.43847640 -0.00038800 0.302704 -0.00008863
0.120000 Zhang-2 8.44175161 -0.00000002 0.302793 -0.00000001
0.120000 EG-1 8.43714801 -0.00054536 0.302668 -0.00012457
0.120000 EG-2 8.44148073 -0.00003211 0.302786 -0.00000734
0.120000 EG-3 8.44173686 -0.00000177 0.302793 -0.00000040
0.120000 LF-1 8.43847101 -0.00038864 0.302704 -0.00008877
0.120000 LF-2 8.44178146 0.00000351 0.302794 0.00000080
0.120000 LF-3 8.44175203 0.00000002 0.302793 0.00000001
0.120000 LL-1 8.43846954 -0.00038881 0.302704 -0.00008881
0.120000 LL-2 8.44175295 0.00000013 0.302793 0.00000003
0.120000 LL-3 8.44175232 0.00000006 0.302793 0.00000001
0.120000 GS 8.44138442 -0.00004352 0.302783 -0.00000994
0.120000 OMC 8.44131106 -0.00005221 0.302781 -0.00001193
0.120000 BB 8.44179038 0.00000457 0.302794 0.00000104
0.120000 BB-Ju 8.44098596 -0.00009072 0.302772 -0.00002072
0.120000 Lehman 8.43586362 -0.00069751 0.302634 -0.00015933
0.120000 Black 8.33854820 -0.01222538 0.300000 -0.00279296
0.140000 HHL 8.45881672 0 0.303255 0
0.140000 Zhang 8.45509134 -0.00044041 0.303154 -0.00010080
0.140000 Zhang-2 8.45881661 -0.00000001 0.303255 -0.00000000
0.140000 EG-1 8.45379403 -0.00059378 0.303119 -0.00013590
0.140000 EG-2 8.45852869 -0.00003405 0.303247 -0.00000779
0.140000 EG-3 8.45880147 -0.00000180 0.303254 -0.00000041
0.140000 LF-1 8.45508362 -0.00044133 0.303154 -0.00010101
0.140000 LF-2 8.45885624 0.00000467 0.303256 0.00000107
0.140000 LF-3 8.45881696 0.00000003 0.303255 0.00000001
0.140000 LL-1 8.45508245 -0.00044146 0.303154 -0.00010104
0.140000 LL-2 8.45881849 0.00000021 0.303255 0.00000005
0.140000 LL-3 8.45881741 0.00000008 0.303255 0.00000002
0.140000 GS 8.45842094 -0.00004679 0.303244 -0.00001071
0.140000 OMC 8.45838843 -0.00005063 0.303243 -0.00001159
0.140000 BB 8.45885393 0.00000440 0.303256 0.00000101
0.140000 BB-Ju 8.45812817 -0.00008140 0.303236 -0.00001863
0.140000 Lehman 8.45208755 -0.00079552 0.303073 -0.00018207
0.140000 Black 8.33854820 -0.01421812 0.300000 -0.00325469
0.160000 HHL 8.47584147 0 0.303715 0
0.160000 Zhang 8.47169349 -0.00048939 0.303603 -0.00011223
0.160000 Zhang-2 8.47584151 0.00000000 0.303715 0.00000000
0.160000 EG-1 8.47042832 -0.00063866 0.303569 -0.00014646
0.160000 EG-2 8.47553948 -0.00003563 0.303707 -0.00000817
0.160000 EG-3 8.47582616 -0.00000181 0.303715 -0.00000041
0.160000 LF-1 8.47168288 -0.00049064 0.303603 -0.00011251
0.160000 LF-2 8.47589195 0.00000596 0.303717 0.00000137
0.160000 LF-3 8.47584171 0.00000003 0.303715 0.00000001
0.160000 LL-1 8.47168245 -0.00049069 0.303603 -0.00011252
0.160000 LL-2 8.47584402 0.00000030 0.303715 0.00000007
0.160000 LL-3 8.47584237 0.00000011 0.303715 0.00000002
0.160000 GS 8.47542549 -0.00004908 0.303704 -0.00001125
0.160000 OMC 8.47542514 -0.00004912 0.303704 -0.00001126
0.160000 BB 8.47587681 0.00000417 0.303716 0.00000096
0.160000 BB-Ju 8.47522380 -0.00007287 0.303699 -0.00001671
0.160000 Lehman 8.46831282 -0.00088825 0.303512 -0.00020369
0.160000 Black 8.33854820 -0.01619819 0.300000 -0.00371531
0.180000 HHL 8.49282562 0 0.304175 0
0.180000 Zhang 8.48828232 -0.00053496 0.304052 -0.00012292
0.180000 Zhang-2 8.49282586 0.00000003 0.304175 0.00000001
0.180000 EG-1 8.48705028 -0.00068003 0.304019 -0.00015625
0.180000 EG-2 8.49251250 -0.00003687 0.304166 -0.00000847
0.180000 EG-3 8.49281044 -0.00000179 0.304174 -0.00000041
0.180000 LF-1 8.48826822 -0.00053662 0.304052 -0.00012330
0.180000 LF-2 8.49288802 0.00000735 0.304177 0.00000169
0.180000 LF-3 8.49282580 0.00000002 0.304175 0.00000000
0.180000 LL-1 8.48826905 -0.00053652 0.304052 -0.00012327
0.180000 LL-2 8.49282909 0.00000041 0.304175 0.00000009
0.180000 LL-3 8.49282672 0.00000013 0.304175 0.00000003
0.180000 GS 8.49239712 -0.00005045 0.304163 -0.00001159
0.180000 OMC 8.49242086 -0.00004766 0.304164 -0.00001095
0.180000 BB 8.49285876 0.00000390 0.304176 0.00000090
0.180000 BB-Ju 8.49227280 -0.00006509 0.304160 -0.00001496
0.180000 Lehman 8.48453940 -0.00097567 0.303951 -0.00022418
0.180000 Black 8.33854820 -0.01816562 0.300000 -0.00417482
0.200000 HHL 8.50976870 0 0.304633 0
0.200000 Zhang 8.50485730 -0.00057715 0.304500 -0.00013287
0.200000 Zhang-2 8.50976921 0.00000006 0.304633 0.00000001
0.200000 EG-1 8.50365933 -0.00071792 0.304468 -0.00016528
0.200000 EG-2 8.50944714 -0.00003779 0.304624 -0.00000870
0.200000 EG-3 8.50975384 -0.00000175 0.304633 -0.00000040
0.200000 LF-1 8.50483905 -0.00057929 0.304500 -0.00013336
0.200000 LF-2 8.50984387 0.00000883 0.304635 0.00000203
0.200000 LF-3 8.50976878 0.00000001 0.304633 0.00000000
0.200000 LL-1 8.50484176 -0.00057897 0.304500 -0.00013329
0.200000 LL-2 8.50977323 0.00000053 0.304633 0.00000012
0.200000 LL-3 8.50977001 0.00000015 0.304633 0.00000004
0.200000 GS 8.50933493 -0.00005097 0.304621 -0.00001173
0.200000 OMC 8.50937522 -0.00004624 0.304623 -0.00001064
0.200000 BB 8.50979950 0.00000362 0.304634 0.00000083
0.200000 BB-Ju 8.50927513 -0.00005800 0.304620 -0.00001335
0.200000 Lehman 8.50076730 -0.00105777 0.304390 -0.00024351
0.200000 Black 8.33854820 -0.02012046 0.300000 -0.00463318
0.220000 HHL 8.52667030 0 0.305090 0
0.220000 Zhang 8.52141791 -0.00061600 0.304948 -0.00014209
0.220000 Zhang-2 8.52667113 0.00000010 0.305090 0.00000002
0.220000 EG-1 8.52025488 -0.00075239 0.304917 -0.00017355
0.220000 EG-2 8.52634285 -0.00003840 0.305082 -0.00000886
0.220000 EG-3 8.52665591 -0.00000169 0.305090 -0.00000039
0.220000 LF-1 8.52139478 -0.00061871 0.304948 -0.00014271
0.220000 LF-2 8.52675896 0.00001040 0.305093 0.00000240
0.220000 LF-3 8.52667023 -0.00000001 0.305090 -0.00000000
0.220000 LL-1 8.52140010 -0.00061808 0.304948 -0.00014257
0.220000 LL-2 8.52667603 0.00000067 0.305091 0.00000015
0.220000 LL-3 8.52667182 0.00000018 0.305090 0.00000004
0.220000 GS 8.52623800 -0.00005070 0.305079 -0.00001169
0.220000 OMC 8.52628788 -0.00004485 0.305080 -0.00001034
0.220000 BB 8.52669873 0.00000333 0.305091 0.00000077
0.220000 BB-Ju 8.52623074 -0.00005155 0.305079 -0.00001189
0.220000 Lehman 8.51699651 -0.00113453 0.304829 -0.00026169
0.220000 Black 8.33854820 -0.02206279 0.300000 -0.00509040
0.240000 HHL 8.54353002 0 0.305546 0
0.240000 Zhang 8.53796362 -0.00065153 0.305396 -0.00015057
0.240000 Zhang-2 8.54353123 0.00000014 0.305547 0.00000003
0.240000 EG-1 8.53683634 -0.00078348 0.305365 -0.00018107
0.240000 EG-2 8.54319906 -0.00003874 0.305538 -0.00000895
0.240000 EG-3 8.54351623 -0.00000161 0.305546 -0.00000037
0.240000 LF-1 8.53793483 -0.00065490 0.305395 -0.00015135
0.240000 LF-2 8.54363275 0.00001202 0.305549 0.00000278
0.240000 LF-3 8.54352973 -0.00000003 0.305546 -0.00000001
0.240000 LL-1 8.53794357 -0.00065388 0.305395 -0.00015111
0.240000 LL-2 8.54353706 0.00000082 0.305547 0.00000019
0.240000 LL-3 8.54353174 0.00000020 0.305547 0.00000005
0.240000 GS 8.54310546 -0.00004969 0.305535 -0.00001148
0.240000 OMC 8.54315853 -0.00004348 0.305536 -0.00001005
0.240000 BB 8.54355615 0.00000306 0.305547 0.00000071
0.240000 BB-Ju 8.54313961 -0.00004570 0.305536 -0.00001056
0.240000 Lehman 8.53322703 -0.00120594 0.305268 -0.00027870
0.240000 Black 8.33854820 -0.02399264 0.300000 -0.00554647
0.260000 HHL 8.56034747 0 0.306001 0
0.260000 Zhang 8.55449393 -0.00068380 0.305843 -0.00015833
0.260000 Zhang-2 8.56034912 0.00000019 0.306001 0.00000004
0.260000 EG-1 8.55340313 -0.00081122 0.305814 -0.00018784
0.260000 EG-2 8.56001525 -0.00003881 0.305992 -0.00000899
0.260000 EG-3 8.56033439 -0.00000153 0.306001 -0.00000035
0.260000 LF-1 8.55445862 -0.00068792 0.305842 -0.00015929
0.260000 LF-2 8.56046473 0.00001370 0.306005 0.00000317
0.260000 LF-3 8.56034692 -0.00000006 0.306001 -0.00000001
0.260000 LL-1 8.55447171 -0.00068639 0.305842 -0.00015893
0.260000 LL-2 8.56035593 0.00000099 0.306002 0.00000023
0.260000 LL-3 8.56034939 0.00000022 0.306001 0.00000005
0.260000 GS 8.55993643 -0.00004802 0.305990 -0.00001112
0.260000 OMC 8.55998684 -0.00004213 0.305992 -0.00000975
0.260000 BB 8.56037146 0.00000280 0.306002 0.00000065
0.260000 BB-Ju 8.56000169 -0.00004039 0.305992 -0.00000935
0.260000 Lehman 8.54945884 -0.00127198 0.305707 -0.00029453
0.260000 Black 8.33854820 -0.02591008 0.300000 -0.00600137
0.280000 HHL 8.57712230 0 0.306455 0
0.280000 Zhang 8.57100833 -0.00071282 0.306290 -0.00016537
0.280000 Zhang-2 8.57712444 0.00000025 0.306455 0.00000006
0.280000 EG-1 8.56995467 -0.00083567 0.306261 -0.00019387
0.280000 EG-2 8.57679089 -0.00003864 0.306446 -0.00000896
0.280000 EG-3 8.57711001 -0.00000143 0.306455 -0.00000033
0.280000 LF-1 8.57096558 -0.00071781 0.306289 -0.00016652
0.280000 LF-2 8.57725444 0.00001541 0.306459 0.00000357
0.280000 LF-3 8.57712141 -0.00000010 0.306455 -0.00000002
0.280000 LL-1 8.57098401 -0.00071566 0.306289 -0.00016603
0.280000 LL-2 8.57713225 0.00000116 0.306455 0.00000027
0.280000 LL-3 8.57712441 0.00000025 0.306455 0.00000006
0.280000 GS 8.57673008 -0.00004573 0.306444 -0.00001061
0.280000 OMC 8.57677252 -0.00004078 0.306446 -0.00000946
0.280000 BB 8.57714434 0.00000257 0.306456 0.00000060
0.280000 BB-Ju 8.57681696 -0.00003560 0.306447 -0.00000826
0.280000 Lehman 8.56569195 -0.00133266 0.306146 -0.00030917
0.280000 Black 8.33854820 -0.02781517 0.300000 -0.00645509
0.300000 HHL 8.59385417 0 0.306908 0
0.300000 Zhang 8.58750629 -0.00073865 0.306736 -0.00017169
0.300000 Zhang-2 8.59385683 0.00000031 0.306908 0.00000007
0.300000 EG-1 8.58649037 -0.00085687 0.306708 -0.00019916
0.300000 EG-2 8.59352549 -0.00003825 0.306899 -0.00000889
0.300000 EG-3 8.59384273 -0.00000133 0.306907 -0.00000031
0.300000 LF-1 8.58745513 -0.00074461 0.306735 -0.00017307
0.300000 LF-2 8.59400138 0.00001713 0.306912 0.00000398
0.300000 LF-3 8.59385289 -0.00000015 0.306908 -0.00000003
0.300000 LL-1 8.58748000 -0.00074171 0.306735 -0.00017240
0.300000 LL-2 8.59386568 0.00000134 0.306908 0.00000031
0.300000 LL-3 8.59385646 0.00000027 0.306908 0.00000006
0.300000 GS 8.59348558 -0.00004289 0.306898 -0.00000997
0.300000 OMC 8.59351526 -0.00003944 0.306898 -0.00000917
0.300000 BB 8.59387448 0.00000236 0.306908 0.00000055
0.300000 BB-Ju 8.59358538 -0.00003128 0.306900 -0.00000727
0.300000 Lehman 8.58192635 -0.00138795 0.306585 -0.00032261
0.300000 Black 8.33854820 -0.02970797 0.300000 -0.00690763
0.320000 HHL 8.61054276 0 0.307359 0
0.320000 Zhang 8.60398732 -0.00076133 0.307182 -0.00017729
0.320000 Zhang-2 8.61054598 0.00000037 0.307359 0.00000009
0.320000 EG-1 8.60300966 -0.00087487 0.307155 -0.00020373
0.320000 EG-2 8.61021859 -0.00003765 0.307350 -0.00000877
0.320000 EG-3 8.61053222 -0.00000122 0.307359 -0.00000029
0.320000 LF-1 8.60392669 -0.00076837 0.307180 -0.00017893
0.320000 LF-2 8.61070512 0.00001886 0.307363 0.00000439
0.320000 LF-3 8.61054102 -0.00000020 0.307359 -0.00000005
0.320000 LL-1 8.60395920 -0.00076459 0.307181 -0.00017805
0.320000 LL-2 8.61055587 0.00000152 0.307359 0.00000035
0.320000 LL-3 8.61054521 0.00000028 0.307359 0.00000007
0.320000 GS 8.61020210 -0.00003956 0.307350 -0.00000921
0.320000 OMC 8.61021480 -0.00003809 0.307350 -0.00000887
0.320000 BB 8.61056158 0.00000219 0.307359 0.00000051
0.320000 BB-Ju 8.61030692 -0.00002739 0.307353 -0.00000638
0.320000 Lehman 8.59816203 -0.00143786 0.307024 -0.00033484
0.320000 Black 8.33854820 -0.03158855 0.300000 -0.00735898
0.340000 HHL 8.62718776 0 0.307809 0
0.340000 Zhang 8.62045092 -0.00078089 0.307627 -0.00018219
0.340000 Zhang-2 8.62719156 0.00000044 0.307809 0.00000010
0.340000 EG-1 8.61951195 -0.00088972 0.307602 -0.00020758
0.340000 EG-2 8.62686971 -0.00003687 0.307801 -0.00000860
0.340000 EG-3 8.62717814 -0.00000111 0.307809 -0.00000026
0.340000 LF-1 8.62037969 -0.00078914 0.307625 -0.00018412
0.340000 LF-2 8.62736524 0.00002057 0.307814 0.00000480
0.340000 LF-3 8.62718550 -0.00000026 0.307809 -0.00000006
0.340000 LL-1 8.62042112 -0.00078434 0.307626 -0.00018300
0.340000 LL-2 8.62720249 0.00000171 0.307810 0.00000040
0.340000 LL-3 8.62719035 0.00000030 0.307809 0.00000007
0.340000 GS 8.62687887 -0.00003580 0.307801 -0.00000835
0.340000 OMC 8.62687085 -0.00003673 0.307801 -0.00000857
0.340000 BB 8.62720535 0.00000204 0.307810 0.00000048
0.340000 BB-Ju 8.62698156 -0.00002390 0.307804 -0.00000558
0.340000 Lehman 8.61439899 -0.00148238 0.307463 -0.00034586
0.340000 Black 8.33854820 -0.03345697 0.300000 -0.00780913
0.360000 HHL 8.64378890 0 0.308258 0
0.360000 Zhang 8.63689659 -0.00079737 0.308072 -0.00018639
0.360000 Zhang-2 8.64379329 0.00000051 0.308258 0.00000012
0.360000 EG-1 8.63599668 -0.00090148 0.308047 -0.00021072
0.360000 EG-2 8.64347843 -0.00003592 0.308250 -0.00000840
0.360000 EG-3 8.64378022 -0.00000100 0.308258 -0.00000023
0.360000 LF-1 8.63681356 -0.00080698 0.308069 -0.00018863
0.360000 LF-2 8.64398132 0.00002226 0.308263 0.00000520
0.360000 LF-3 8.64378606 -0.00000033 0.308258 -0.00000008
0.360000 LL-1 8.63686529 -0.00080099 0.308071 -0.00018723
0.360000 LL-2 8.64380524 0.00000189 0.308259 0.00000044
0.360000 LL-3 8.64379161 0.00000031 0.308258 0.00000007
0.360000 GS 8.64351511 -0.00003168 0.308251 -0.00000740
0.360000 OMC 8.64348317 -0.00003537 0.308250 -0.00000827
0.360000 BB 8.64380550 0.00000192 0.308259 0.00000045
0.360000 BB-Ju 8.64360929 -0.00002078 0.308253 -0.00000486
0.360000 Lehman 8.63063723 -0.00152152 0.307902 -0.00035566
0.360000 Black 8.33854820 -0.03531330 0.300000 -0.00825807
0.380000 HHL 8.66034591 0 0.308706 0
0.380000 Zhang 8.65332383 -0.00081083 0.308516 -0.00018989
0.380000 Zhang-2 8.66035090 0.00000058 0.308706 0.00000013
0.380000 EG-1 8.65246327 -0.00091020 0.308493 -0.00021316
0.380000 EG-2 8.66004432 -0.00003482 0.308698 -0.00000816
0.380000 EG-3 8.66033815 -0.00000090 0.308706 -0.00000021
0.380000 LF-1 8.65322773 -0.00082193 0.308513 -0.00019248
0.380000 LF-2 8.66055299 0.00002391 0.308711 0.00000560
0.380000 LF-3 8.66034243 -0.00000040 0.308706 -0.00000009
0.380000 LL-1 8.65329123 -0.00081460 0.308515 -0.00019077
0.380000 LL-2 8.66036382 0.00000207 0.308706 0.00000048
0.380000 LL-3 8.66034871 0.00000032 0.308706 0.00000008
0.380000 GS 8.66011006 -0.00002723 0.308699 -0.00000638
0.380000 OMC 8.66005150 -0.00003400 0.308698 -0.00000796
0.380000 BB 8.66036177 0.00000183 0.308706 0.00000043
0.380000 BB-Ju 8.66019006 -0.00001800 0.308702 -0.00000421
0.380000 Lehman 8.64687673 -0.00155527 0.308342 -0.00036423
0.380000 Black 8.33854820 -0.03715760 0.300000 -0.00870580
0.400000 HHL 8.67685853 0 0.309152 0
0.400000 Zhang 8.66973215 -0.00082131 0.308960 -0.00019270
0.400000 Zhang-2 8.67686412 0.00000064 0.309152 0.00000015
0.400000 EG-1 8.66891113 -0.00091593 0.308937 -0.00021490
0.400000 EG-2 8.67656699 -0.00003360 0.309144 -0.00000788
0.400000 EG-3 8.67685169 -0.00000079 0.309152 -0.00000019
0.400000 LF-1 8.66962163 -0.00083405 0.308957 -0.00019569
0.400000 LF-2 8.67707987 0.00002551 0.309158 0.00000598
0.400000 LF-3 8.67685436 -0.00000048 0.309152 -0.00000011
0.400000 LL-1 8.66969845 -0.00082519 0.308959 -0.00019361
0.400000 LL-2 8.67687796 0.00000224 0.309153 0.00000053
0.400000 LL-3 8.67686141 0.00000033 0.309152 0.00000008
0.400000 GS 8.67666300 -0.00002253 0.309147 -0.00000529
0.400000 OMC 8.67657560 -0.00003261 0.309145 -0.00000765
0.400000 BB 8.67687391 0.00000177 0.309153 0.00000042
0.400000 BB-Ju 8.67672388 -0.00001552 0.309149 -0.00000364
0.400000 Lehman 8.66311749 -0.00158364 0.308781 -0.00037156
0.400000 Black 8.33854820 -0.03898996 0.300000 -0.00915231
0.420000 HHL 8.69332654 0 0.309598 0
0.420000 Zhang 8.68612107 -0.00082885 0.309403 -0.00019483
0.420000 Zhang-2 8.69333270 0.00000071 0.309598 0.00000017
0.420000 EG-1 8.68533972 -0.00091873 0.309382 -0.00021595
0.420000 EG-2 8.69304605 -0.00003227 0.309590 -0.00000758
0.420000 EG-3 8.69332058 -0.00000069 0.309597 -0.00000016
0.420000 LF-1 8.68599470 -0.00084339 0.309399 -0.00019824
0.420000 LF-2 8.69356163 0.00002704 0.309604 0.00000636
0.420000 LF-3 8.69332164 -0.00000056 0.309597 -0.00000013
0.420000 LL-1 8.68608649 -0.00083283 0.309402 -0.00019576
0.420000 LL-2 8.69334741 0.00000240 0.309598 0.00000056
0.420000 LL-3 8.69332947 0.00000034 0.309598 0.00000008
0.420000 GS 8.69317322 -0.00001764 0.309593 -0.00000415
0.420000 OMC 8.69305524 -0.00003121 0.309590 -0.00000734
0.420000 BB 8.69334169 0.00000174 0.309598 0.00000041
0.420000 BB-Ju 8.69321072 -0.00001332 0.309594 -0.00000313
0.420000 Lehman 8.67935951 -0.00160664 0.309220 -0.00037766
0.420000 Black 8.33854820 -0.04081042 0.300000 -0.00959759
0.440000 HHL 8.70974972 0 0.310042 0
0.440000 Zhang 8.70249011 -0.00083350 0.309845 -0.00019628
0.440000 Zhang-2 8.70975642 0.00000077 0.310042 0.00000018
0.440000 EG-1 8.70174845 -0.00091866 0.309825 -0.00021634
0.440000 EG-2 8.70948115 -0.00003084 0.310034 -0.00000726
0.440000 EG-3 8.70974459 -0.00000059 0.310041 -0.00000014
0.440000 LF-1 8.70234639 -0.00085001 0.309841 -0.00020017
0.440000 LF-2 8.70999793 0.00002850 0.310048 0.00000671
0.440000 LF-3 8.70974404 -0.00000065 0.310041 -0.00000015
0.440000 LL-1 8.70245486 -0.00083755 0.309844 -0.00019724
0.440000 LL-2 8.70977192 0.00000255 0.310042 0.00000060
0.440000 LL-3 8.70975267 0.00000034 0.310042 0.00000008
0.440000 GS 8.70964000 -0.00001260 0.310039 -0.00000297
0.440000 OMC 8.70949020 -0.00002980 0.310035 -0.00000702
0.440000 BB 8.70976488 0.00000174 0.310042 0.00000041
0.440000 BB-Ju 8.70965057 -0.00001138 0.310039 -0.00000268
0.440000 Lehman 8.69560278 -0.00162427 0.309659 -0.00038250
0.440000 Black 8.33854820 -0.04261908 0.300000 -0.01004164
0.460000 HHL 8.72612787 0 0.310484 0
0.460000 Zhang 8.71883877 -0.00083532 0.310287 -0.00019707
0.460000 Zhang-2 8.72613508 0.00000083 0.310485 0.00000020
0.460000 EG-1 8.71813676 -0.00091577 0.310268 -0.00021605
0.460000 EG-2 8.72587195 -0.00002933 0.310478 -0.00000692
0.460000 EG-3 8.72612353 -0.00000050 0.310484 -0.00000012
0.460000 LF-1 8.71867612 -0.00085396 0.310283 -0.00020147
0.460000 LF-2 8.72638847 0.00002986 0.310491 0.00000705
0.460000 LF-3 8.72612138 -0.00000074 0.310484 -0.00000018
0.460000 LL-1 8.71880309 -0.00083941 0.310286 -0.00019804
0.460000 LL-2 8.72615126 0.00000268 0.310485 0.00000063
0.460000 LL-3 8.72613081 0.00000034 0.310485 0.00000008
0.460000 GS 8.72606269 -0.00000747 0.310483 -0.00000176
0.460000 OMC 8.72588028 -0.00002837 0.310478 -0.00000669
0.460000 BB 8.72614327 0.00000177 0.310485 0.00000042
0.460000 BB-Ju 8.72604343 -0.00000968 0.310482 -0.00000228
0.460000 Lehman 8.71184730 -0.00163653 0.310098 -0.00038610
0.460000 Black 8.33854820 -0.04441600 0.300000 -0.01048445
0.480000 HHL 8.74246078 0 0.310926 0
0.480000 Zhang 8.73516660 -0.00083434 0.310729 -0.00019720
0.480000 Zhang-2 8.74246846 0.00000088 0.310926 0.00000021
0.480000 EG-1 8.73450409 -0.00091012 0.310711 -0.00021511
0.480000 EG-2 8.74221811 -0.00002776 0.310919 -0.00000656
0.480000 EG-3 8.74245719 -0.00000041 0.310926 -0.00000010
0.480000 LF-1 8.73498334 -0.00085530 0.310724 -0.00020215
0.480000 LF-2 8.74273296 0.00003113 0.310933 0.00000736
0.480000 LF-3 8.74245347 -0.00000084 0.310926 -0.00000020
0.480000 LL-1 8.73513071 -0.00083845 0.310728 -0.00019817
0.480000 LL-2 8.74248524 0.00000280 0.310927 0.00000066
0.480000 LL-3 8.74246370 0.00000033 0.310926 0.00000008
0.480000 GS 8.74244064 -0.00000230 0.310925 -0.00000054
0.480000 OMC 8.74222527 -0.00002694 0.310920 -0.00000637
0.480000 BB 8.74247668 0.00000182 0.310926 0.00000043
0.480000 BB-Ju 8.74238927 -0.00000818 0.310924 -0.00000193
0.480000 Lehman 8.72809306 -0.00164344 0.310538 -0.00038844
0.480000 Black 8.33854820 -0.04620125 0.300000 -0.01092602
0.500000 HHL 8.75874831 0 0.311366 0
0.500000 Zhang 8.75147311 -0.00083062 0.311170 -0.00019668
0.500000 Zhang-2 8.75875640 0.00000092 0.311367 0.00000022
0.500000 EG-1 8.75084988 -0.00090178 0.311153 -0.00021353
0.500000 EG-2 8.75851934 -0.00002614 0.311360 -0.00000619
0.500000 EG-3 8.75874539 -0.00000033 0.311366 -0.00000008
0.500000 LF-1 8.75126749 -0.00085410 0.311164 -0.00020224
0.500000 LF-2 8.75903114 0.00003229 0.311374 0.00000765
0.500000 LF-3 8.75874015 -0.00000093 0.311366 -0.00000022
0.500000 LL-1 8.75143724 -0.00083472 0.311169 -0.00019765
0.500000 LL-2 8.75877365 0.00000289 0.311367 0.00000069
0.500000 LL-3 8.75875117 0.00000033 0.311366 0.00000008
0.500000 GS 8.75877319 0.00000284 0.311367 0.00000067
0.500000 OMC 8.75852498 -0.00002550 0.311360 -0.00000604
0.500000 BB 8.75876492 0.00000190 0.311367 0.00000045
0.500000 BB-Ju 8.75868810 -0.00000687 0.311365 -0.00000163
0.500000 Lehman 8.74434005 -0.00164501 0.310977 -0.00038952
0.500000 Black 8.33854820 -0.04797490 0.300000 -0.01136634
0.520000 HHL 8.77499027 0 0.311805 0
0.520000 Zhang 8.76775784 -0.00082421 0.311610 -0.00019551
0.520000 Zhang-2 8.77499871 0.00000096 0.311806 0.00000023
0.520000 EG-1 8.76717356 -0.00089079 0.311594 -0.00021131
0.520000 EG-2 8.77477534 -0.00002449 0.311800 -0.00000581
0.520000 EG-3 8.77498797 -0.00000026 0.311805 -0.00000006
0.520000 LF-1 8.76752803 -0.00085040 0.311604 -0.00020173
0.520000 LF-2 8.77528276 0.00003333 0.311813 0.00000791
0.520000 LF-3 8.77498127 -0.00000103 0.311805 -0.00000024
0.520000 LL-1 8.76772222 -0.00082827 0.311609 -0.00019648
0.520000 LL-2 8.77501633 0.00000297 0.311806 0.00000070
0.520000 LL-3 8.77499305 0.00000032 0.311805 0.00000008
0.520000 GS 8.77505975 0.00000792 0.311807 0.00000188
0.520000 OMC 8.77477922 -0.00002405 0.311800 -0.00000571
0.520000 BB 8.77500783 0.00000200 0.311806 0.00000047
0.520000 BB-Ju 8.77493991 -0.00000574 0.311804 -0.00000136
0.520000 Lehman 8.76058828 -0.00164125 0.311416 -0.00038933
0.520000 Black 8.33854820 -0.04973704 0.300000 -0.01180542
0.540000 HHL 8.79118653 0 0.312243 0
0.540000 Zhang 8.78402031 -0.00081516 0.312050 -0.00019372
0.540000 Zhang-2 8.79119525 0.00000099 0.312243 0.00000024
0.540000 EG-1 8.78347458 -0.00087724 0.312035 -0.00020847
0.540000 EG-2 8.79098585 -0.00002283 0.312238 -0.00000542
0.540000 EG-3 8.79118479 -0.00000020 0.312243 -0.00000005
0.540000 LF-1 8.78376439 -0.00084427 0.312043 -0.00020063
0.540000 LF-2 8.79148759 0.00003425 0.312251 0.00000814
0.540000 LF-3 8.79117669 -0.00000112 0.312243 -0.00000027
0.540000 LL-1 8.78398518 -0.00081916 0.312049 -0.00019467
0.540000 LL-2 8.79121310 0.00000302 0.312244 0.00000072
0.540000 LL-3 8.79118922 0.00000031 0.312243 0.00000007
0.540000 GS 8.79129972 0.00001288 0.312246 0.00000306
0.540000 OMC 8.79098783 -0.00002260 0.312238 -0.00000537
0.540000 BB 8.79120525 0.00000213 0.312244 0.00000051
0.540000 BB-Ju 8.79114469 -0.00000476 0.312242 -0.00000113
0.540000 Lehman 8.77683773 -0.00163218 0.311855 -0.00038788
0.540000 Black 8.33854820 -0.05148774 0.300000 -0.01224323
0.560000 HHL 8.80733695 0 0.312680 0
0.560000 Zhang 8.80026008 -0.00080352 0.312489 -0.00019129
0.560000 Zhang-2 8.80734587 0.00000101 0.312680 0.00000024
0.560000 EG-1 8.79975239 -0.00086116 0.312475 -0.00020502
0.560000 EG-2 8.80715061 -0.00002116 0.312675 -0.00000504
0.560000 EG-3 8.80733569 -0.00000014 0.312680 -0.00000003
0.560000 LF-1 8.79997605 -0.00083577 0.312481 -0.00019897
0.560000 LF-2 8.80764541 0.00003502 0.312688 0.00000834
0.560000 LF-3 8.80732629 -0.00000121 0.312680 -0.00000029
0.560000 LL-1 8.80022565 -0.00080743 0.312488 -0.00019222
0.560000 LL-2 8.80736382 0.00000305 0.312681 0.00000073
0.560000 LL-3 8.80733952 0.00000029 0.312680 0.00000007
0.560000 GS 8.80749253 0.00001766 0.312684 0.00000421
0.560000 OMC 8.80715063 -0.00002115 0.312675 -0.00000504
0.560000 BB 8.80735703 0.00000228 0.312680 0.00000054
0.560000 BB-Ju 8.80730246 -0.00000392 0.312679 -0.00000093
0.560000 Lehman 8.79308841 -0.00161780 0.312295 -0.00038515
0.560000 Black 8.33854820 -0.05322707 0.300000 -0.01267980
0.580000 HHL 8.82344140 0 0.313115 0
0.580000 Zhang 8.81647668 -0.00078934 0.312927 -0.00018825
0.580000 Zhang-2 8.82345045 0.00000103 0.313115 0.00000024
0.580000 EG-1 8.81600643 -0.00084264 0.312914 -0.00020096
0.580000 EG-2 8.82326939 -0.00001949 0.313110 -0.00000465
0.580000 EG-3 8.82344057 -0.00000009 0.313115 -0.00000002
0.580000 LF-1 8.81616244 -0.00082496 0.312918 -0.00019675
0.580000 LF-2 8.82375604 0.00003566 0.313124 0.00000850
0.580000 LF-3 8.82342995 -0.00000130 0.313115 -0.00000031
0.580000 LL-1 8.81644317 -0.00079314 0.312926 -0.00018916
0.580000 LL-2 8.82346836 0.00000305 0.313116 0.00000073
0.580000 LL-3 8.82344384 0.00000028 0.313115 0.00000007
0.580000 GS 8.82363762 0.00002224 0.313120 0.00000530
0.580000 OMC 8.82326747 -0.00001971 0.313110 -0.00000470
0.580000 BB 8.82346304 0.00000245 0.313116 0.00000058
0.580000 BB-Ju 8.82341320 -0.00000320 0.313114 -0.00000076
0.580000 Lehman 8.80934030 -0.00159814 0.312734 -0.00038115
0.580000 Black 8.33854820 -0.05495511 0.300000 -0.01311510
0.600000 HHL 8.83949978 0 0.313549 0
0.600000 Zhang 8.83266966 -0.00077268 0.313365 -0.00018461
0.600000 Zhang-2 8.83950887 0.00000103 0.313549 0.00000025
0.600000 EG-1 8.83223615 -0.00082172 0.313353 -0.00019632
0.600000 EG-2 8.83934198 -0.00001785 0.313545 -0.00000427
0.600000 EG-3 8.83949930 -0.00000005 0.313549 -0.00000001
0.600000 LF-1 8.83232303 -0.00081190 0.313355 -0.00019398
0.600000 LF-2 8.83981929 0.00003615 0.313558 0.00000864
0.600000 LF-3 8.83948757 -0.00000138 0.313549 -0.00000033
0.600000 LL-1 8.83263726 -0.00077635 0.313364 -0.00018548
0.600000 LL-2 8.83952660 0.00000303 0.313550 0.00000072
0.600000 LL-3 8.83950207 0.00000026 0.313549 0.00000006
0.600000 GS 8.83973447 0.00002655 0.313555 0.00000634
0.600000 OMC 8.83933820 -0.00001828 0.313545 -0.00000437
0.600000 BB 8.83952316 0.00000264 0.313550 0.00000063
0.600000 BB-Ju 8.83947693 -0.00000258 0.313549 -0.00000062
0.600000 Lehman 8.82559340 -0.00157321 0.313173 -0.00037587
0.600000 Black 8.33854820 -0.05667194 0.300000 -0.01354914
0.620000 HHL 8.85551198 0 0.313982 0
0.620000 Zhang 8.84883857 -0.00075359 0.313802 -0.00018036
0.620000 Zhang-2 8.85552103 0.00000102 0.313982 0.00000024
0.620000 EG-1 8.84844101 -0.00079848 0.313791 -0.00019111
0.620000 EG-2 8.85536817 -0.00001624 0.313978 -0.00000389
0.620000 EG-3 8.85551180 -0.00000002 0.313982 -0.00000000
0.620000 LF-1 8.84845727 -0.00079665 0.313791 -0.00019067
0.620000 LF-2 8.85583502 0.00003648 0.313991 0.00000873
0.620000 LF-3 8.85549906 -0.00000146 0.313982 -0.00000035
0.620000 LL-1 8.84880747 -0.00075710 0.313801 -0.00018121
0.620000 LL-2 8.85553843 0.00000299 0.313983 0.00000071
0.620000 LL-3 8.85551411 0.00000024 0.313982 0.00000006
0.620000 GS 8.85578257 0.00003056 0.313989 0.00000731
0.620000 OMC 8.85536268 -0.00001686 0.313978 -0.00000404
0.620000 BB 8.85553725 0.00000285 0.313983 0.00000068
0.620000 BB-Ju 8.85549366 -0.00000207 0.313981 -0.00000050
0.620000 Lehman 8.84184770 -0.00154302 0.313613 -0.00036931
0.620000 Black 8.33854820 -0.05837763 0.300000 -0.01398191
0.640000 HHL 8.87147791 0 0.314413 0
0.640000 Zhang 8.86498296 -0.00073212 0.314238 -0.00017553
0.640000 Zhang-2 8.87148683 0.00000101 0.314414 0.00000024
0.640000 EG-1 8.86462046 -0.00077298 0.314228 -0.00018533
0.640000 EG-2 8.87134778 -0.00001467 0.314410 -0.00000352
0.640000 EG-3 8.87147797 0.00000001 0.314413 0.00000000
0.640000 LF-1 8.86456464 -0.00077927 0.314227 -0.00018684
0.640000 LF-2 8.87180309 0.00003665 0.314422 0.00000879
0.640000 LF-3 8.87146434 -0.00000153 0.314413 -0.00000037
0.640000 LL-1 8.86495334 -0.00073546 0.314237 -0.00017634
0.640000 LL-2 8.87150378 0.00000292 0.314414 0.00000070
0.640000 LL-3 8.87147988 0.00000022 0.314413 0.00000005
0.640000 GS 8.87178141 0.00003421 0.314422 0.00000820
0.640000 OMC 8.87134076 -0.00001546 0.314410 -0.00000371
0.640000 BB 8.87150519 0.00000308 0.314414 0.00000074
0.640000 BB-Ju 8.87146338 -0.00000164 0.314413 -0.00000039
0.640000 Lehman 8.85810321 -0.00150761 0.314052 -0.00036147
0.640000 Black 8.33854820 -0.06007226 0.300000 -0.01441342
0.660000 HHL 8.88739749 0 0.314844 0
0.660000 Zhang 8.88110238 -0.00070832 0.314674 -0.00017013
0.660000 Zhang-2 8.88740620 0.00000098 0.314844 0.00000024
0.660000 EG-1 8.88077396 -0.00074527 0.314665 -0.00017900
0.660000 EG-2 8.88728065 -0.00001315 0.314840 -0.00000316
0.660000 EG-3 8.88739773 0.00000003 0.314844 0.00000001
0.660000 LF-1 8.88064459 -0.00075983 0.314661 -0.00018250
0.660000 LF-2 8.88772337 0.00003667 0.314852 0.00000881
0.660000 LF-3 8.88738335 -0.00000159 0.314843 -0.00000038
0.660000 LL-1 8.88107440 -0.00071147 0.314673 -0.00017088
0.660000 LL-2 8.88742255 0.00000282 0.314844 0.00000068
0.660000 LL-3 8.88739929 0.00000020 0.314844 0.00000005
0.660000 GS 8.88773054 0.00003747 0.314853 0.00000900
0.660000 OMC 8.88727233 -0.00001408 0.314840 -0.00000338
0.660000 BB 8.88742688 0.00000331 0.314844 0.00000079
0.660000 BB-Ju 8.88738611 -0.00000128 0.314843 -0.00000031
0.660000 Lehman 8.87435992 -0.00146697 0.314491 -0.00035235
0.660000 Black 8.33854820 -0.06175591 0.300000 -0.01484365
0.680000 HHL 8.90327066 0 0.315273 0
0.680000 Zhang 8.89719641 -0.00068225 0.315108 -0.00016415
0.680000 Zhang-2 8.90327907 0.00000094 0.315273 0.00000023
0.680000 EG-1 8.89690097 -0.00071543 0.315100 -0.00017214
0.680000 EG-2 8.90316663 -0.00001168 0.315270 -0.00000281
0.680000 EG-3 8.90327103 0.00000004 0.315273 0.00000001
0.680000 LF-1 8.89669660 -0.00073839 0.315095 -0.00017766
0.680000 LF-2 8.90359576 0.00003651 0.315281 0.00000879
0.680000 LF-3 8.90325602 -0.00000164 0.315272 -0.00000040
0.680000 LL-1 8.89717021 -0.00068519 0.315108 -0.00016486
0.680000 LL-2 8.90329470 0.00000270 0.315273 0.00000065
0.680000 LL-3 8.90327228 0.00000018 0.315273 0.00000004
0.680000 GS 8.90362951 0.00004031 0.315282 0.00000970
0.680000 OMC 8.90315727 -0.00001274 0.315270 -0.00000306
0.680000 BB 8.90330219 0.00000354 0.315273 0.00000085
0.680000 BB-Ju 8.90326187 -0.00000099 0.315272 -0.00000024
0.680000 Lehman 8.89061781 -0.00142115 0.314931 -0.00034194
0.680000 Black 8.33854820 -0.06342865 0.300000 -0.01527262
0.700000 HHL 8.91909734 0 0.315700 0
0.700000 Zhang 8.91326460 -0.00065396 0.315543 -0.00015762
0.700000 Zhang-2 8.91910537 0.00000090 0.315701 0.00000022
0.700000 EG-1 8.91300096 -0.00068352 0.315536 -0.00016474
0.700000 EG-2 8.91900558 -0.00001029 0.315698 -0.00000248
0.700000 EG-3 8.91909781 0.00000005 0.315700 0.00000001
0.700000 LF-1 8.91272013 -0.00071501 0.315528 -0.00017233
0.700000 LF-2 8.91942016 0.00003619 0.315709 0.00000872
0.700000 LF-3 8.91908229 -0.00000169 0.315700 -0.00000041
0.700000 LL-1 8.91324030 -0.00065669 0.315542 -0.00015828
0.700000 LL-2 8.91912016 0.00000256 0.315701 0.00000062
0.700000 LL-3 8.91909878 0.00000016 0.315700 0.00000004
0.700000 GS 8.91947788 0.00004266 0.315711 0.00001028
0.700000 OMC 8.91899545 -0.00001142 0.315698 -0.00000275
0.700000 BB 8.91913100 0.00000377 0.315701 0.00000091
0.700000 BB-Ju 8.91909066 -0.00000075 0.315700 -0.00000018
0.700000 Lehman 8.90687690 -0.00137014 0.315370 -0.00033024
0.700000 Black 8.33854820 -0.06509057 0.300000 -0.01570031
0.720000 HHL 8.93487750 0 0.316127 0
0.720000 Zhang 8.92930652 -0.00062351 0.315976 -0.00015054
0.720000 Zhang-2 8.93488507 0.00000085 0.316127 0.00000020
0.720000 EG-1 8.92907339 -0.00064960 0.315970 -0.00015684
0.720000 EG-2 8.93479739 -0.00000897 0.316125 -0.00000216
0.720000 EG-3 8.93487801 0.00000006 0.316127 0.00000001
0.720000 LF-1 8.92871466 -0.00068975 0.315960 -0.00016653
0.720000 LF-2 8.93519652 0.00003571 0.316135 0.00000862
0.720000 LF-3 8.93486213 -0.00000172 0.316126 -0.00000042
0.720000 LL-1 8.92928422 -0.00062601 0.315976 -0.00015114
0.720000 LL-2 8.93489890 0.00000240 0.316127 0.00000058
0.720000 LL-3 8.93487876 0.00000014 0.316127 0.00000003
0.720000 GS 8.93527524 0.00004452 0.316137 0.00001075
0.720000 OMC 8.93478679 -0.00001015 0.316124 -0.00000245
0.720000 BB 8.93491318 0.00000399 0.316128 0.00000096
0.720000 BB-Ju 8.93487250 -0.00000056 0.316127 -0.00000013
0.720000 Lehman 8.92313716 -0.00131399 0.315809 -0.00031725
0.720000 Black 8.33854820 -0.06674174 0.300000 -0.01612673
0.740000 HHL 8.95061107 0 0.316552 0
0.740000 Zhang 8.94532175 -0.00059095 0.316409 -0.00014292
0.740000 Zhang-2 8.95061813 0.00000079 0.316552 0.00000019
0.740000 EG-1 8.94511773 -0.00061374 0.316403 -0.00014844
0.740000 EG-2 8.95054195 -0.00000772 0.316550 -0.00000187
0.740000 EG-3 8.95061160 0.00000006 0.316552 0.00000001
0.740000 LF-1 8.94467967 -0.00066268 0.316392 -0.00016027
0.740000 LF-2 8.95092477 0.00003505 0.316560 0.00000848
0.740000 LF-3 8.95059550 -0.00000174 0.316551 -0.00000042
0.740000 LL-1 8.94530152 -0.00059321 0.316408 -0.00014347
0.740000 LL-2 8.95063090 0.00000222 0.316552 0.00000054
0.740000 LL-3 8.95061217 0.00000012 0.316552 0.00000003
0.740000 GS 8.95102122 0.00004582 0.316563 0.00001108
0.740000 OMC 8.95053117 -0.00000893 0.316550 -0.00000216
0.740000 BB 8.95064860 0.00000419 0.316553 0.00000101
0.740000 BB-Ju 8.95060742 -0.00000041 0.316552 -0.00000010
0.740000 Lehman 8.93939860 -0.00125270 0.316249 -0.00030298
0.740000 Black 8.33854820 -0.06838224 0.300000 -0.01655187
0.760000 HHL 8.96629803 0 0.316976 0
0.760000 Zhang 8.96130986 -0.00055633 0.316841 -0.00013478
0.760000 Zhang-2 8.96630451 0.00000072 0.316976 0.00000018
0.760000 EG-1 8.96113345 -0.00057600 0.316836 -0.00013955
0.760000 EG-2 8.96623919 -0.00000656 0.316974 -0.00000159
0.760000 EG-3 8.96629855 0.00000006 0.316976 0.00000001
0.760000 LF-1 8.96061465 -0.00063386 0.316822 -0.00015357
0.760000 LF-2 8.96660487 0.00003422 0.316984 0.00000829
0.760000 LF-3 8.96628236 -0.00000175 0.316975 -0.00000042
0.760000 LL-1 8.96129175 -0.00055834 0.316840 -0.00013527
0.760000 LL-2 8.96631615 0.00000202 0.316976 0.00000049
0.760000 LL-3 8.96629897 0.00000010 0.316976 0.00000003
0.760000 GS 8.96671544 0.00004655 0.316987 0.00001128
0.760000 OMC 8.96622851 -0.00000775 0.316974 -0.00000188
0.760000 BB 8.96633712 0.00000436 0.316977 0.00000106
0.760000 BB-Ju 8.96629542 -0.00000029 0.316976 -0.00000007
0.760000 Lehman 8.95566122 -0.00118631 0.316688 -0.00028741
0.760000 Black 8.33854820 -0.07001215 0.300000 -0.01697574
0.780000 HHL 8.98193835 0 0.317398 0
0.780000 Zhang 8.97727042 -0.00051970 0.317272 -0.00012612
0.780000 Zhang-2 8.98194420 0.00000065 0.317398 0.00000016
0.780000 EG-1 8.97712003 -0.00053645 0.317268 -0.00013019
0.780000 EG-2 8.98188902 -0.00000549 0.317397 -0.00000133
0.780000 EG-3 8.98193884 0.00000005 0.317398 0.00000001
0.780000 LF-1 8.97651906 -0.00060335 0.317252 -0.00014642
0.780000 LF-2 8.98223680 0.00003323 0.317406 0.00000806
0.780000 LF-3 8.98192270 -0.00000174 0.317398 -0.00000042
0.780000 LL-1 8.97725446 -0.00052148 0.317272 -0.00012655
0.780000 LL-2 8.98195464 0.00000181 0.317399 0.00000044
0.780000 LL-3 8.98193913 0.00000009 0.317398 0.00000002
0.780000 GS 8.98235756 0.00004667 0.317410 0.00001133
0.780000 OMC 8.98187872 -0.00000664 0.317397 -0.00000161
0.780000 BB 8.98197860 0.00000448 0.317399 0.00000109
0.780000 BB-Ju 8.98193654 -0.00000020 0.317398 -0.00000005
0.780000 Lehman 8.97192500 -0.00111483 0.317128 -0.00027055
0.780000 Black 8.33854820 -0.07163155 0.300000 -0.01739833
0.800000 HHL 8.99753201 0 0.317820 0
0.800000 Zhang 8.99320303 -0.00048113 0.317703 -0.00011696
0.800000 Zhang-2 8.99753720 0.00000058 0.317820 0.00000014
0.800000 EG-1 8.99307695 -0.00049514 0.317699 -0.00012037
0.800000 EG-2 8.99749139 -0.00000451 0.317819 -0.00000110
0.800000 EG-3 8.99753245 0.00000005 0.317820 0.00000001
0.800000 LF-1 8.99239241 -0.00057122 0.317681 -0.00013886
0.800000 LF-2 8.99782055 0.00003207 0.317827 0.00000780
0.800000 LF-3 8.99751649 -0.00000172 0.317819 -0.00000042
0.800000 LL-1 8.99318921 -0.00048267 0.317702 -0.00011733
0.800000 LL-2 8.99754638 0.00000160 0.317820 0.00000039
0.800000 LL-3 8.99753265 0.00000007 0.317820 0.00000002
0.800000 GS 8.99794724 0.00004615 0.317831 0.00001122
0.800000 OMC 8.99748173 -0.00000559 0.317818 -0.00000136
0.800000 BB 8.99757294 0.00000455 0.317821 0.00000111
0.800000 BB-Ju 8.99753079 -0.00000014 0.317820 -0.00000003
0.800000 Lehman 8.98818994 -0.00103829 0.317567 -0.00025241
0.800000 Black 8.33854820 -0.07324051 0.300000 -0.01781965
0.820000 HHL 9.01307900 0 0.318240 0
0.820000 Zhang 9.00910726 -0.00044066 0.318132 -0.00010731
0.820000 Zhang-2 9.01308349 0.00000050 0.318240 0.00000012
0.820000 EG-1 9.00900369 -0.00045215 0.318130 -0.00011010
0.820000 EG-2 9.01304626 -0.00000363 0.318239 -0.00000088
0.820000 EG-3 9.01307937 0.00000004 0.318240 0.00000001
0.820000 LF-1 9.00823418 -0.00053753 0.318109 -0.00013089
0.820000 LF-2 9.01335613 0.00003075 0.318247 0.00000749
0.820000 LF-3 9.01306373 -0.00000169 0.318239 -0.00000041
0.820000 LL-1 9.00909556 -0.00044196 0.318132 -0.00010762
0.820000 LL-2 9.01309139 0.00000138 0.318240 0.00000033
0.820000 LL-3 9.01307950 0.00000006 0.318240 0.00000001
0.820000 GS 9.01348418 0.00004496 0.318251 0.00001095
0.820000 OMC 9.01303745 -0.00000461 0.318239 -0.00000112
0.820000 BB 9.01312000 0.00000455 0.318241 0.00000111
0.820000 BB-Ju 9.01307821 -0.00000009 0.318240 -0.00000002
0.820000 Lehman 9.00445604 -0.00095672 0.318007 -0.00023297
0.820000 Black 8.33854820 -0.07483911 0.300000 -0.01823969
0.840000 HHL 9.02857930 0 0.318658 0
0.840000 Zhang 9.02498272 -0.00039836 0.318561 -0.00009717
0.840000 Zhang-2 9.02858308 0.00000042 0.318659 0.00000010
0.840000 EG-1 9.02489974 -0.00040755 0.318559 -0.00009941
0.840000 EG-2 9.02855361 -0.00000285 0.318658 -0.00000069
0.840000 EG-3 9.02857961 0.00000003 0.318658 0.00000001
0.840000 LF-1 9.02404386 -0.00050234 0.318536 -0.00012253
0.840000 LF-2 9.02884354 0.00002927 0.318666 0.00000714
0.840000 LF-3 9.02856441 -0.00000165 0.318658 -0.00000040
0.840000 LL-1 9.02497305 -0.00039943 0.318561 -0.00009743
0.840000 LL-2 9.02858971 0.00000115 0.318659 0.00000028
0.840000 LL-3 9.02857969 0.00000004 0.318658 0.00000001
0.840000 GS 9.02896809 0.00004306 0.318669 0.00001050
0.840000 OMC 9.02854583 -0.00000371 0.318658 -0.00000090
0.840000 BB 9.02861969 0.00000447 0.318660 0.00000109
0.840000 BB-Ju 9.02857882 -0.00000005 0.318658 -0.00000001
0.840000 Lehman 9.02072329 -0.00087013 0.318446 -0.00021224
0.840000 Black 8.33854820 -0.07642743 0.300000 -0.01865846
0.860000 HHL 9.04403292 0 0.319076 0
0.860000 Zhang 9.04082898 -0.00035426 0.318989 -0.00008656
0.860000 Zhang-2 9.04403600 0.00000034 0.319076 0.00000008
0.860000 EG-1 9.04076457 -0.00036138 0.318988 -0.00008830
0.860000 EG-2 9.04401341 -0.00000216 0.319075 -0.00000053
0.860000 EG-3 9.04403316 0.00000003 0.319076 0.00000001
0.860000 LF-1 9.03982095 -0.00046572 0.318962 -0.00011379
0.860000 LF-2 9.04428284 0.00002763 0.319083 0.00000675
0.860000 LF-3 9.04401852 -0.00000159 0.319076 -0.00000039
0.860000 LL-1 9.04082126 -0.00035511 0.318989 -0.00008676
0.860000 LL-2 9.04404138 0.00000094 0.319076 0.00000023
0.860000 LL-3 9.04403321 0.00000003 0.319076 0.00000001
0.860000 GS 9.04439871 0.00004045 0.319086 0.00000988
0.860000 OMC 9.04400680 -0.00000289 0.319075 -0.00000071
0.860000 BB 9.04407192 0.00000431 0.319077 0.00000105
0.860000 BB-Ju 9.04403264 -0.00000003 0.319076 -0.00000001
0.860000 Lehman 9.03699170 -0.00077855 0.318886 -0.00019022
0.860000 Black 8.33854820 -0.07800554 0.300000 -0.01907595
0.880000 HHL 9.05943986 0 0.319492 0
0.880000 Zhang 9.05664566 -0.00030843 0.319417 -0.00007548
0.880000 Zhang-2 9.05944227 0.00000027 0.319492 0.00000007
0.880000 EG-1 9.05659769 -0.00031372 0.319415 -0.00007678
0.880000 EG-2 9.05942566 -0.00000157 0.319492 -0.00000038
0.880000 EG-3 9.05944004 0.00000002 0.319492 0.00000001
0.880000 LF-1 9.05556496 -0.00042772 0.319387 -0.00010468
0.880000 LF-2 9.05967405 0.00002585 0.319498 0.00000633
0.880000 LF-3 9.05942607 -0.00000152 0.319492 -0.00000037
0.880000 LL-1 9.05663975 -0.00030908 0.319417 -0.00007564
0.880000 LL-2 9.05944644 0.00000073 0.319492 0.00000018
0.880000 LL-3 9.05944007 0.00000002 0.319492 0.00000001
0.880000 GS 9.05977579 0.00003708 0.319501 0.00000907
0.880000 OMC 9.05942031 -0.00000216 0.319492 -0.00000053
0.880000 BB 9.05947660 0.00000406 0.319493 0.00000099
0.880000 BB-Ju 9.05943971 -0.00000002 0.319492 -0.00000000
0.880000 Lehman 9.05326125 -0.00068201 0.319325 -0.00016691
0.880000 Black 8.33854820 -0.07957353 0.300000 -0.01949216
0.900000 HHL 9.07480013 0 0.319907 0
0.900000 Zhang 9.07243235 -0.00026092 0.319843 -0.00006396
0.900000 Zhang-2 9.07480191 0.00000020 0.319907 0.00000005
0.900000 EG-1 9.07239859 -0.00026464 0.319842 -0.00006487
0.900000 EG-2 9.07479039 -0.00000107 0.319907 -0.00000026
0.900000 EG-3 9.07480026 0.00000001 0.319907 0.00000000
0.900000 LF-1 9.07127538 -0.00038841 0.319812 -0.00009522
0.900000 LF-2 9.07501725 0.00002393 0.319913 0.00000587
0.900000 LF-3 9.07478707 -0.00000144 0.319907 -0.00000035
0.900000 LL-1 9.07242807 -0.00026139 0.319843 -0.00006408
0.900000 LL-2 9.07480497 0.00000053 0.319907 0.00000013
0.900000 LL-3 9.07480027 0.00000002 0.319907 0.00000000
0.900000 GS 9.07509909 0.00003294 0.319915 0.00000808
0.900000 OMC 9.07478631 -0.00000152 0.319907 -0.00000037
0.900000 BB 9.07483366 0.00000369 0.319908 0.00000091
0.900000 BB-Ju 9.07480007 -0.00000001 0.319907 -0.00000000
0.900000 Lehman 9.06953193 -0.00058053 0.319765 -0.00014231
0.900000 Black 8.33854820 -0.08113148 0.300000 -0.01990710
0.920000 HHL 9.09011376 0 0.320321 0
0.920000 Zhang 9.08818866 -0.00021178 0.320269 -0.00005200
0.920000 Zhang-2 9.09011496 0.00000013 0.320321 0.00000003
0.920000 EG-1 9.08816676 -0.00021419 0.320268 -0.00005259
0.920000 EG-2 9.09010760 -0.00000068 0.320321 -0.00000017
0.920000 EG-3 9.09011384 0.00000001 0.320321 0.00000000
0.920000 LF-1 9.08695173 -0.00034785 0.320235 -0.00008541
0.920000 LF-2 9.09031251 0.00002186 0.320326 0.00000537
0.920000 LF-3 9.09010153 -0.00000135 0.320320 -0.00000033
0.920000 LL-1 9.08818581 -0.00021209 0.320269 -0.00005208
0.920000 LL-2 9.09011703 0.00000036 0.320321 0.00000009
0.920000 LL-3 9.09011385 0.00000001 0.320321 0.00000000
0.920000 GS 9.09036840 0.00002801 0.320328 0.00000688
0.920000 OMC 9.09010476 -0.00000099 0.320321 -0.00000024
0.920000 BB 9.09014303 0.00000322 0.320322 0.00000079
0.920000 BB-Ju 9.09011373 -0.00000000 0.320321 -0.00000000
0.920000 Lehman 9.08580375 -0.00047414 0.320204 -0.00011642
0.920000 Black 8.33854820 -0.08267944 0.300000 -0.02032077
0.940000 HHL 9.10538076 0 0.320733 0
0.940000 Zhang 9.10391419 -0.00016107 0.320694 -0.00003961
0.940000 Zhang-2 9.10538148 0.00000008 0.320733 0.00000002
0.940000 EG-1 9.10390172 -0.00016244 0.320693 -0.00003995
0.940000 EG-2 9.10537735 -0.00000037 0.320733 -0.00000009
0.940000 EG-3 9.10538081 0.00000001 0.320733 0.00000000
0.940000 LF-1 9.10259351 -0.00030611 0.320658 -0.00007529
0.940000 LF-2 9.10555991 0.00001968 0.320738 0.00000484
0.940000 LF-3 9.10536946 -0.00000124 0.320733 -0.00000031
0.940000 LL-1 9.10391253 -0.00016125 0.320694 -0.00003966
0.940000 LL-2 9.10538270 0.00000021 0.320733 0.00000005
0.940000 LL-3 9.10538081 0.00000001 0.320733 0.00000000
0.940000 GS 9.10558355 0.00002227 0.320739 0.00000548
0.940000 OMC 9.10537561 -0.00000057 0.320733 -0.00000014
0.940000 BB 9.10540464 0.00000262 0.320734 0.00000065
0.940000 BB-Ju 9.10538075 -0.00000000 0.320733 -0.00000000
0.940000 Lehman 9.10207671 -0.00036287 0.320644 -0.00008925
0.940000 Black 8.33854820 -0.08421752 0.300000 -0.02073316
0.960000 HHL 9.12060116 0 0.321144 0
0.960000 Zhang 9.11960857 -0.00010883 0.321117 -0.00002681
0.960000 Zhang-2 9.12060150 0.00000004 0.321144 0.00000001
0.960000 EG-1 9.11960295 -0.00010945 0.321117 -0.00002696
0.960000 EG-2 9.12059967 -0.00000016 0.321144 -0.00000004
0.960000 EG-3 9.12060118 0.00000000 0.321144 0.00000000
0.960000 LF-1 9.11820024 -0.00026324 0.321079 -0.00006485
0.960000 LF-2 9.12075954 0.00001737 0.321149 0.00000428
0.960000 LF-3 9.12059087 -0.00000113 0.321144 -0.00000028
0.960000 LL-1 9.11960780 -0.00010891 0.321117 -0.00002683
0.960000 LL-2 9.12060207 0.00000010 0.321144 0.00000002
0.960000 LL-3 9.12060118 0.00000000 0.321144 0.00000000
0.960000 GS 9.12074434 0.00001570 0.321148 0.00000387
0.960000 OMC 9.12059883 -0.00000026 0.321144 -0.00000006
0.960000 BB 9.12061842 0.00000189 0.321145 0.00000047
0.960000 BB-Ju 9.12060116 0.00000000 0.321144 0.00000000
0.960000 Lehman 9.11835078 -0.00024674 0.321083 -0.00006078
0.960000 Black 8.33854820 -0.08574577 0.300000 -0.02114428
0.980000 HHL 9.13577499 0 0.321554 0
0.980000 Zhang 9.13527139 -0.00005512 0.321541 -0.00001360
0.980000 Zhang-2 9.13577508 0.00000001 0.321554 0.00000000
0.980000 EG-1 9.13526997 -0.00005528 0.321540 -0.00001364
0.980000 EG-2 9.13577463 -0.00000004 0.321554 -0.00000001
0.980000 EG-3 9.13577500 0.00000000 0.321554 0.00000000
0.980000 LF-1 9.13377143 -0.00021931 0.321500 -0.00005412
0.980000 LF-2 9.13591153 0.00001495 0.321558 0.00000369
0.980000 LF-3 9.13576579 -0.00000101 0.321554 -0.00000025
0.980000 LL-1 9.13527120 -0.00005515 0.321541 -0.00001361
0.980000 LL-2 9.13577523 0.00000003 0.321554 0.00000001
0.980000 LL-3 9.13577500 0.00000000 0.321554 0.00000000
0.980000 GS 9.13585064 0.00000828 0.321556 0.00000204
0.980000 OMC 9.13577440 -0.00000006 0.321554 -0.00000002
0.980000 BB 9.13578433 0.00000102 0.321554 0.00000025
0.980000 BB-Ju 9.13577500 0.00000000 0.321554 0.00000000
0.980000 Lehman 9.13462598 -0.00012577 0.321523 -0.00003103
0.980000 Black 8.33854820 -0.08726428 0.300000 -0.02155413


==> single_r0_strike150_td.txt <==
Td Model Price Error Vol VolError
0.020000 HHL 0.83554126 0 0.300466 0
0.020000 Zhang 0.83532668 -0.00025682 0.300450 -0.00001633
0.020000 Zhang-2 0.83554134 0.00000009 0.300466 0.00000001
0.020000 EG-1 0.81868672 -0.02017201 0.299176 -0.00128948
0.020000 EG-2 0.83533550 -0.00024627 0.300450 -0.00001566
0.020000 EG-3 0.83555693 0.00001875 0.300467 0.00000119
0.020000 LF-1 0.83531746 -0.00026786 0.300449 -0.00001703
0.020000 LF-2 0.83554116 -0.00000012 0.300466 -0.00000001
0.020000 LF-3 0.83554127 0.00000000 0.300466 0.00000000
0.020000 LL-1 0.83532655 -0.00025698 0.300450 -0.00001634
0.020000 LL-2 0.83554143 0.00000020 0.300466 0.00000001
0.020000 LL-3 0.83554126 -0.00000000 0.300466 -0.00000000
0.020000 GS 0.83551266 -0.00003423 0.300464 -0.00000218
0.020000 OMC 0.83542710 -0.00013664 0.300457 -0.00000869
0.020000 BB 0.83554583 0.00000546 0.300466 0.00000035
0.020000 BB-Ju 0.83618620 0.00077188 0.300515 0.00004907
0.020000 Lehman 0.83417303 -0.00163754 0.300362 -0.00010416
0.020000 Black 0.82943120 -0.00731270 0.300000 -0.00046585
0.040000 HHL 0.84160318 0 0.300926 0
0.040000 Zhang 0.84118945 -0.00049160 0.300895 -0.00003137
0.040000 Zhang-2 0.84160345 0.00000033 0.300926 0.00000002
0.040000 EG-1 0.82530882 -0.01936109 0.299685 -0.00124157
0.040000 EG-2 0.84142914 -0.00020679 0.300913 -0.00001319
0.040000 EG-3 0.84161920 0.00001904 0.300927 0.00000121
0.040000 LF-1 0.84115275 -0.00053521 0.300892 -0.00003415
0.040000 LF-2 0.84160278 -0.00000047 0.300926 -0.00000003
0.040000 LF-3 0.84160318 0.00000000 0.300926 0.00000000
0.040000 LL-1 0.84118894 -0.00049220 0.300895 -0.00003140
0.040000 LL-2 0.84160380 0.00000074 0.300926 0.00000005
0.040000 LL-3 0.84160318 -0.00000000 0.300926 -0.00000000
0.040000 GS 0.84155106 -0.00006193 0.300922 -0.00000395
0.040000 OMC 0.84146585 -0.00016317 0.300916 -0.00001041
0.040000 BB 0.84160526 0.00000247 0.300926 0.00000016
0.040000 BB-Ju 0.84219157 0.00069914 0.300971 0.00004459
0.040000 Lehman 0.83892913 -0.00317733 0.300723 -0.00020287
0.040000 Black 0.82943120 -0.01446284 0.300000 -0.00092624
0.060000 HHL 0.84761744 0 0.301381 0
0.060000 Zhang 0.84701945 -0.00070550 0.301336 -0.00004517
0.060000 Zhang-2 0.84761803 0.00000069 0.301381 0.00000004
0.060000 EG-1 0.83187689 -0.01857035 0.300187 -0.00119460
0.060000 EG-2 0.84747290 -0.00017053 0.301370 -0.00001092
0.060000 EG-3 0.84763364 0.00001910 0.301383 0.00000122
0.060000 LF-1 0.84693730 -0.00080242 0.301330 -0.00005137
0.060000 LF-2 0.84761657 -0.00000103 0.301381 -0.00000007
0.060000 LF-3 0.84761745 0.00000001 0.301381 0.00000000
0.060000 LL-1 0.84701835 -0.00070679 0.301336 -0.00004525
0.060000 LL-2 0.84761875 0.00000155 0.301381 0.00000010
0.060000 LL-3 0.84761744 -0.00000001 0.301381 -0.00000000
0.060000 GS 0.84754642 -0.00008379 0.301376 -0.00000536
0.060000 OMC 0.84746048 -0.00018518 0.301369 -0.00001185
0.060000 BB 0.84761838 0.00000111 0.301381 0.00000007
0.060000 BB-Ju 0.84815332 0.00063222 0.301422 0.00004046
0.060000 Lehman 0.84369949 -0.00462232 0.301085 -0.00029624
0.060000 Black 0.82943120 -0.02145572 0.300000 -0.00138128
0.080000 HHL 0.85358455 0 0.301831 0
0.080000 Zhang 0.85281663 -0.00089964 0.301773 -0.00005779
0.080000 Zhang-2 0.85358554 0.00000115 0.301831 0.00000007
0.080000 EG-1 0.83839112 -0.01779956 0.300683 -0.00114855
0.080000 EG-2 0.85346733 -0.00013733 0.301822 -0.00000882
0.080000 EG-3 0.85360075 0.00001897 0.301832 0.00000122
0.080000 LF-1 0.85267135 -0.00106985 0.301762 -0.00006873
0.080000 LF-2 0.85358304 -0.00000177 0.301831 -0.00000011
0.080000 LF-3 0.85358458 0.00000003 0.301831 0.00000000
0.080000 LL-1 0.85281478 -0.00090181 0.301773 -0.00005793
0.080000 LL-2 0.85358674 0.00000256 0.301831 0.00000016
0.080000 LL-3 0.85358453 -0.00000002 0.301831 -0.00000000
0.080000 GS 0.85349881 -0.00010045 0.301825 -0.00000645
0.080000 OMC 0.85341122 -0.00020306 0.301818 -0.00001304
0.080000 BB 0.85358483 0.00000033 0.301831 0.00000002
0.080000 BB-Ju 0.85407173 0.00057074 0.301868 0.00003665
0.080000 Lehman 0.84848410 -0.00597534 0.301447 -0.00038436
0.080000 Black 0.82943120 -0.02829637 0.300000 -0.00183106
0.100000 HHL 0.85950498 0 0.302276 0
0.100000 Zhang 0.85858096 -0.00107507 0.302206 -0.00006929
0.100000 Zhang-2 0.85950644 0.00000169 0.302276 0.00000011
0.100000 EG-1 0.84485174 -0.01704847 0.301172 -0.00110345
0.100000 EG-2 0.85941296 -0.00010706 0.302269 -0.00000690
0.100000 EG-3 0.85952103 0.00001867 0.302277 0.00000120
0.100000 LF-1 0.85835513 -0.00133781 0.302189 -0.00008623
0.100000 LF-2 0.85950269 -0.00000266 0.302276 -0.00000017
0.100000 LF-3 0.85950503 0.00000006 0.302276 0.00000000
0.100000 LL-1 0.85857820 -0.00107828 0.302206 -0.00006949
0.100000 LL-2 0.85950819 0.00000373 0.302276 0.00000024
0.100000 LL-3 0.85950495 -0.00000004 0.302276 -0.00000000
0.100000 GS 0.85940829 -0.00011250 0.302268 -0.00000725
0.100000 OMC 0.85931829 -0.00021721 0.302262 -0.00001400
0.100000 BB 0.85950473 -0.00000030 0.302276 -0.00000002
0.100000 BB-Ju 0.85994704 0.00051432 0.302309 0.00003313
0.100000 Lehman 0.85328295 -0.00723909 0.301808 -0.00046732
0.100000 Black 0.82943120 -0.03498965 0.300000 -0.00227569
0.120000 HHL 0.86537921 0 0.302715 0
0.120000 Zhang 0.86431238 -0.00123279 0.302636 -0.00007971
0.120000 Zhang-2 0.86538118 0.00000228 0.302715 0.00000015
0.120000 EG-1 0.85125894 -0.01631685 0.301656 -0.00105929
0.120000 EG-2 0.86531034 -0.00007958 0.302710 -0.00000514
0.120000 EG-3 0.86539498 0.00001822 0.302716 0.00000118
0.120000 LF-1 0.86398889 -0.00160660 0.302611 -0.00010389
0.120000 LF-2 0.86537602 -0.00000369 0.302715 -0.00000024
0.120000 LF-3 0.86537929 0.00000010 0.302715 0.00000001
0.120000 LL-1 0.86430860 -0.00123716 0.302635 -0.00007999
0.120000 LL-2 0.86538353 0.00000500 0.302716 0.00000032
0.120000 LL-3 0.86537916 -0.00000006 0.302715 -0.00000000
0.120000 GS 0.86527495 -0.00012048 0.302707 -0.00000779
0.120000 OMC 0.86518191 -0.00022799 0.302701 -0.00001474
0.120000 BB 0.86537840 -0.00000094 0.302715 -0.00000006
0.120000 BB-Ju 0.86577954 0.00046261 0.302745 0.00002990
0.120000 Lehman 0.85809604 -0.00841616 0.302170 -0.00054523
0.120000 Black 0.82943120 -0.04154018 0.300000 -0.00271525
0.140000 HHL 0.87120769 0 0.303150 0
0.140000 Zhang 0.87001086 -0.00137376 0.303061 -0.00008911
0.140000 Zhang-2 0.87121021 0.00000290 0.303150 0.00000019
0.140000 EG-1 0.85761295 -0.01560448 0.302134 -0.00101606
0.140000 EG-2 0.87115999 -0.00005475 0.303146 -0.00000355
0.140000 EG-3 0.87122307 0.00001765 0.303151 0.00000114
0.140000 LF-1 0.86957286 -0.00187651 0.303028 -0.00012174
0.140000 LF-2 0.87120350 -0.00000481 0.303150 -0.00000031
0.140000 LF-3 0.87120782 0.00000015 0.303150 0.00000001
0.140000 LL-1 0.87000596 -0.00137938 0.303060 -0.00008948
0.140000 LL-2 0.87121320 0.00000633 0.303150 0.00000041
0.140000 LL-3 0.87120761 -0.00000009 0.303150 -0.00000001
0.140000 GS 0.87109888 -0.00012489 0.303142 -0.00000810
0.140000 OMC 0.87100232 -0.00023573 0.303135 -0.00001529
0.140000 BB 0.87120625 -0.00000165 0.303150 -0.00000011
0.140000 BB-Ju 0.87156949 0.00041528 0.303177 0.00002693
0.140000 Lehman 0.86292335 -0.00950903 0.302532 -0.00061816
0.140000 Black 0.82943120 -0.04795238 0.300000 -0.00314983
0.160000 HHL 0.87699087 0 0.303580 0
0.160000 Zhang 0.87567636 -0.00149889 0.303482 -0.00009754
0.160000 Zhang-2 0.87699397 0.00000354 0.303580 0.00000023
0.160000 EG-1 0.86391397 -0.01491110 0.302606 -0.00097377
0.160000 EG-2 0.87696243 -0.00003243 0.303577 -0.00000211
0.160000 EG-3 0.87700576 0.00001698 0.303581 0.00000110
0.160000 LF-1 0.87510728 -0.00214779 0.303440 -0.00013979
0.160000 LF-2 0.87698561 -0.00000601 0.303579 -0.00000039
0.160000 LF-3 0.87699107 0.00000023 0.303580 0.00000001
0.160000 LL-1 0.87567029 -0.00150582 0.303482 -0.00009799
0.160000 LL-2 0.87699760 0.00000767 0.303580 0.00000050
0.160000 LL-3 0.87699077 -0.00000012 0.303580 -0.00000001
0.160000 GS 0.87688020 -0.00012620 0.303571 -0.00000821
0.160000 OMC 0.87677974 -0.00024074 0.303564 -0.00001566
0.160000 BB 0.87698874 -0.00000243 0.303579 -0.00000016
0.160000 BB-Ju 0.87731714 0.00037203 0.303604 0.00002420
0.160000 Lehman 0.86776487 -0.01052007 0.302893 -0.00068621
0.160000 Black 0.82943120 -0.05423052 0.300000 -0.00357953
0.180000 HHL 0.88272921 0 0.304004 0
0.180000 Zhang 0.88130886 -0.00160904 0.303899 -0.00010503
0.180000 Zhang-2 0.88273289 0.00000417 0.304005 0.00000027
0.180000 EG-1 0.87016223 -0.01423650 0.303072 -0.00093242
0.180000 EG-2 0.88271818 -0.00001249 0.304004 -0.00000082
0.180000 EG-3 0.88274352 0.00001622 0.304005 0.00000106
0.180000 LF-1 0.88059240 -0.00242068 0.303846 -0.00015805
0.180000 LF-2 0.88272282 -0.00000724 0.304004 -0.00000047
0.180000 LF-3 0.88272948 0.00000032 0.304004 0.00000002
0.180000 LL-1 0.88130156 -0.00161731 0.303899 -0.00010557
0.180000 LL-2 0.88273716 0.00000901 0.304005 0.00000059
0.180000 LL-3 0.88272906 -0.00000016 0.304004 -0.00000001
0.180000 GS 0.88261902 -0.00012482 0.303996 -0.00000814
0.180000 OMC 0.88251442 -0.00024332 0.303989 -0.00001588
0.180000 BB 0.88272631 -0.00000329 0.304004 -0.00000021
0.180000 BB-Ju 0.88302277 0.00033256 0.304026 0.00002170
0.180000 Lehman 0.87262060 -0.01145154 0.303255 -0.00074947
0.180000 Black 0.82943120 -0.06037866 0.300000 -0.00400442
0.200000 HHL 0.88842312 0 0.304425 0
0.200000 Zhang 0.88690832 -0.00170505 0.304313 -0.00011164
0.200000 Zhang-2 0.88842738 0.00000480 0.304425 0.00000031
0.200000 EG-1 0.87635794 -0.01358045 0.303533 -0.00089201
0.200000 EG-2 0.88842773 0.00000519 0.304425 0.00000034
0.200000 EG-3 0.88843680 0.00001540 0.304426 0.00000101
0.200000 LF-1 0.88602845 -0.00269541 0.304248 -0.00017654
0.200000 LF-2 0.88841559 -0.00000847 0.304424 -0.00000055
0.200000 LF-3 0.88842349 0.00000042 0.304425 0.00000003
0.200000 LL-1 0.88689977 -0.00171467 0.304312 -0.00011227
0.200000 LL-2 0.88843227 0.00001030 0.304425 0.00000067
0.200000 LL-3 0.88842293 -0.00000021 0.304425 -0.00000001
0.200000 GS 0.88831548 -0.00012116 0.304417 -0.00000793
0.200000 OMC 0.88820658 -0.00024374 0.304409 -0.00001595
0.200000 BB 0.88841941 -0.00000417 0.304424 -0.00000027
0.200000 BB-Ju 0.88868663 0.00029660 0.304444 0.00001941
0.200000 Lehman 0.87749053 -0.01230561 0.303617 -0.00080800
0.200000 Black 0.82943120 -0.06640070 0.300000 -0.00442459
0.220000 HHL 0.89407304 0 0.304840 0
0.220000 Zhang 0.89247471 -0.00178769 0.304723 -0.00011741
0.220000 Zhang-2 0.89407786 0.00000540 0.304840 0.00000035
0.220000 EG-1 0.88250132 -0.01294270 0.303988 -0.00085254
0.220000 EG-2 0.89409159 0.00002076 0.304841 0.00000136
0.220000 EG-3 0.89408602 0.00001452 0.304841 0.00000095
0.220000 LF-1 0.89141569 -0.00297218 0.304645 -0.00019526
0.220000 LF-2 0.89406438 -0.00000968 0.304839 -0.00000064
0.220000 LF-3 0.89407353 0.00000055 0.304840 0.00000004
0.220000 LL-1 0.89246492 -0.00179864 0.304722 -0.00011813
0.220000 LL-2 0.89408334 0.00001153 0.304841 0.00000076
0.220000 LL-3 0.89407281 -0.00000025 0.304840 -0.00000002
0.220000 GS 0.89396972 -0.00011556 0.304833 -0.00000759
0.220000 OMC 0.89385646 -0.00024224 0.304824 -0.00001590
0.220000 BB 0.89406850 -0.00000507 0.304840 -0.00000033
0.220000 BB-Ju 0.89430898 0.00026389 0.304857 0.00001732
0.220000 Lehman 0.88237464 -0.01308438 0.303978 -0.00086191
0.220000 Black 0.82943120 -0.07230039 0.300000 -0.00484011
0.240000 HHL 0.89967937 0 0.305251 0
0.240000 Zhang 0.89800801 -0.00185773 0.305129 -0.00012238
0.240000 Zhang-2 0.89968474 0.00000597 0.305251 0.00000039
0.240000 EG-1 0.88859260 -0.01232303 0.304437 -0.00081400
0.240000 EG-2 0.89971025 0.00003433 0.305253 0.00000226
0.240000 EG-3 0.89969162 0.00001362 0.305252 0.00000090
0.240000 LF-1 0.89675436 -0.00325117 0.305037 -0.00021424
0.240000 LF-2 0.89966962 -0.00001084 0.305250 -0.00000071
0.240000 LF-3 0.89968000 0.00000070 0.305251 0.00000005
0.240000 LL-1 0.89799699 -0.00186997 0.305128 -0.00012318
0.240000 LL-2 0.89969077 0.00001267 0.305252 0.00000083
0.240000 LL-3 0.89967910 -0.00000031 0.305251 -0.00000002
0.240000 GS 0.89958189 -0.00010835 0.305244 -0.00000713
0.240000 OMC 0.89946429 -0.00023907 0.305235 -0.00001574
0.240000 BB 0.89967402 -0.00000595 0.305251 -0.00000039
0.240000 BB-Ju 0.89989008 0.00023420 0.305266 0.00001542
0.240000 Lehman 0.88727293 -0.01378985 0.304340 -0.00091125
0.240000 Black 0.82943120 -0.07808134 0.300000 -0.00525108
0.260000 HHL 0.90524253 0 0.305658 0
0.260000 Zhang 0.90350821 -0.00191586 0.305531 -0.00012658
0.260000 Zhang-2 0.90524841 0.00000650 0.305658 0.00000043
0.260000 EG-1 0.89463200 -0.01172121 0.304881 -0.00077640
0.260000 EG-2 0.90528420 0.00004602 0.305661 0.00000304
0.260000 EG-3 0.90525402 0.00001269 0.305658 0.00000084
0.260000 LF-1 0.90204471 -0.00353256 0.305424 -0.00023349
0.260000 LF-2 0.90523176 -0.00001190 0.305657 -0.00000079
0.260000 LF-3 0.90524332 0.00000087 0.305658 0.00000006
0.260000 LL-1 0.90349600 -0.00192936 0.305530 -0.00012747
0.260000 LL-2 0.90525495 0.00001371 0.305658 0.00000091
0.260000 LL-3 0.90524221 -0.00000036 0.305658 -0.00000002
0.260000 GS 0.90515216 -0.00009983 0.305651 -0.00000659
0.260000 OMC 0.90503031 -0.00023443 0.305642 -0.00001548
0.260000 BB 0.90523639 -0.00000678 0.305657 -0.00000045
0.260000 BB-Ju 0.90543018 0.00020729 0.305671 0.00001369
0.260000 Lehman 0.89218538 -0.01442392 0.304701 -0.00095611
0.260000 Black 0.82943120 -0.08374698 0.300000 -0.00565755
0.280000 HHL 0.91076292 0 0.306060 0
0.280000 Zhang 0.90897528 -0.00196279 0.305930 -0.00013006
0.280000 Zhang-2 0.91076927 0.00000697 0.306060 0.00000046
0.280000 EG-1 0.90061974 -0.01113701 0.305320 -0.00073973
0.280000 EG-2 0.91081390 0.00005597 0.306063 0.00000371
0.280000 EG-3 0.91077363 0.00001176 0.306060 0.00000078
0.280000 LF-1 0.90728698 -0.00381651 0.305807 -0.00025301
0.280000 LF-2 0.91075122 -0.00001284 0.306059 -0.00000085
0.280000 LF-3 0.91076388 0.00000106 0.306060 0.00000007
0.280000 LL-1 0.90896193 -0.00197745 0.305929 -0.00013103
0.280000 LL-2 0.91077626 0.00001465 0.306061 0.00000097
0.280000 LL-3 0.91076255 -0.00000041 0.306060 -0.00000003
0.280000 GS 0.91068069 -0.00009028 0.306054 -0.00000598
0.280000 OMC 0.91055477 -0.00022854 0.306044 -0.00001514
0.280000 BB 0.91075603 -0.00000756 0.306059 -0.00000050
0.280000 BB-Ju 0.91092955 0.00018295 0.306072 0.00001212
0.280000 Lehman 0.89711200 -0.01498845 0.305063 -0.00099656
0.280000 Black 0.82943120 -0.08930064 0.300000 -0.00605961
0.300000 HHL 0.91624092 0 0.306457 0
0.300000 Zhang 0.91440922 -0.00199915 0.306324 -0.00013285
0.300000 Zhang-2 0.91624770 0.00000740 0.306458 0.00000049
0.300000 EG-1 0.90655606 -0.01057020 0.305753 -0.00070399
0.300000 EG-2 0.91629983 0.00006429 0.306462 0.00000427
0.300000 EG-3 0.91625084 0.00001083 0.306458 0.00000072
0.300000 LF-1 0.91248143 -0.00410316 0.306185 -0.00027281
0.300000 LF-2 0.91622842 -0.00001364 0.306456 -0.00000091
0.300000 LF-3 0.91624208 0.00000127 0.306457 0.00000008
0.300000 LL-1 0.91439478 -0.00201490 0.306323 -0.00013389
0.300000 LL-2 0.91625508 0.00001546 0.306458 0.00000103
0.300000 LL-3 0.91624050 -0.00000046 0.306457 -0.00000003
0.300000 GS 0.91616768 -0.00007994 0.306452 -0.00000531
0.300000 OMC 0.91603790 -0.00022158 0.306443 -0.00001472
0.300000 BB 0.91623335 -0.00000826 0.306457 -0.00000055
0.300000 BB-Ju 0.91638842 0.00016099 0.306468 0.00001069
0.300000 Lehman 0.90205276 -0.01548519 0.305425 -0.00103267
0.300000 Black 0.82943120 -0.09474551 0.300000 -0.00645732
0.320000 HHL 0.92167691 0 0.306851 0
0.320000 Zhang 0.91981000 -0.00202556 0.306716 -0.00013498
0.320000 Zhang-2 0.92168407 0.00000777 0.306851 0.00000052
0.320000 EG-1 0.91244119 -0.01002057 0.306182 -0.00066917
0.320000 EG-2 0.92174244 0.00007110 0.306855 0.00000474
0.320000 EG-3 0.92168605 0.00000991 0.306851 0.00000066
0.320000 LF-1 0.91762831 -0.00439265 0.306558 -0.00029291
0.320000 LF-2 0.92166378 -0.00001425 0.306850 -0.00000095
0.320000 LF-3 0.92167829 0.00000150 0.306851 0.00000010
0.320000 LL-1 0.91979456 -0.00204231 0.306715 -0.00013610
0.320000 LL-2 0.92169179 0.00001615 0.306852 0.00000108
0.320000 LL-3 0.92167645 -0.00000051 0.306851 -0.00000003
0.320000 GS 0.92161330 -0.00006902 0.306846 -0.00000460
0.320000 OMC 0.92147994 -0.00021371 0.306837 -0.00001424
0.320000 BB 0.92166873 -0.00000888 0.306850 -0.00000059
0.320000 BB-Ju 0.92180707 0.00014122 0.306860 0.00000941
0.320000 Lehman 0.90700765 -0.01591584 0.305786 -0.00106451
0.320000 Black 0.82943120 -0.10008465 0.300000 -0.00685076
0.340000 HHL 0.92707128 0 0.307240 0
0.340000 Zhang 0.92517763 -0.00204261 0.307103 -0.00013650
0.340000 Zhang-2 0.92707877 0.00000807 0.307241 0.00000054
0.340000 EG-1 0.91827535 -0.00948787 0.306605 -0.00063528
0.340000 EG-2 0.92714220 0.00007650 0.307245 0.00000511
0.340000 EG-3 0.92707964 0.00000901 0.307241 0.00000060
0.340000 LF-1 0.92272786 -0.00468510 0.306927 -0.00031331
0.340000 LF-2 0.92705770 -0.00001465 0.307239 -0.00000098
0.340000 LF-3 0.92707290 0.00000175 0.307240 0.00000012
0.340000 LL-1 0.92516127 -0.00206026 0.307102 -0.00013768
0.340000 LL-2 0.92708676 0.00001670 0.307241 0.00000112
0.340000 LL-3 0.92707077 -0.00000055 0.307240 -0.00000004
0.340000 GS 0.92701775 -0.00005774 0.307236 -0.00000386
0.340000 OMC 0.92688113 -0.00020511 0.307226 -0.00001370
0.340000 BB 0.92706257 -0.00000940 0.307239 -0.00000063
0.340000 BB-Ju 0.92718573 0.00012345 0.307248 0.00000825
0.340000 Lehman 0.91197667 -0.01628203 0.306148 -0.00109215
0.340000 Black 0.82943120 -0.10532100 0.300000 -0.00723999
0.360000 HHL 0.93242439 0 0.307625 0
0.360000 Zhang 0.93051210 -0.00205088 0.307488 -0.00013743
0.360000 Zhang-2 0.93243215 0.00000832 0.307626 0.00000056
0.360000 EG-1 0.92405878 -0.00897189 0.307023 -0.00060231
0.360000 EG-2 0.93249954 0.00008060 0.307630 0.00000540
0.360000 EG-3 0.93243198 0.00000815 0.307626 0.00000055
0.360000 LF-1 0.92778034 -0.00498061 0.307291 -0.00033401
0.360000 LF-2 0.93241058 -0.00001481 0.307624 -0.00000099
0.360000 LF-3 0.93242627 0.00000202 0.307625 0.00000014
0.360000 LL-1 0.93049492 -0.00206930 0.307486 -0.00013867
0.360000 LL-2 0.93244035 0.00001712 0.307626 0.00000115
0.360000 LL-3 0.93242383 -0.00000060 0.307625 -0.00000004
0.360000 GS 0.93238124 -0.00004628 0.307622 -0.00000310
0.360000 OMC 0.93224172 -0.00019591 0.307612 -0.00001312
0.360000 BB 0.93241523 -0.00000982 0.307624 -0.00000066
0.360000 BB-Ju 0.93252466 0.00010754 0.307632 0.00000720
0.360000 Lehman 0.91695981 -0.01658534 0.306509 -0.00111565
0.360000 Black 0.82943120 -0.11045741 0.300000 -0.00762507
0.380000 HHL 0.93773659 0 0.308006 0
0.380000 Zhang 0.93581340 -0.00205089 0.307868 -0.00013781
0.380000 Zhang-2 0.93774457 0.00000850 0.308007 0.00000057
0.380000 EG-1 0.92979172 -0.00847240 0.307436 -0.00057025
0.380000 EG-2 0.93781491 0.00008351 0.308012 0.00000561
0.380000 EG-3 0.93774345 0.00000731 0.308007 0.00000049
0.380000 LF-1 0.93278602 -0.00527928 0.307651 -0.00035504
0.380000 LF-2 0.93772280 -0.00001471 0.308005 -0.00000099
0.380000 LF-3 0.93773876 0.00000231 0.308006 0.00000016
0.380000 LL-1 0.93579550 -0.00206998 0.307867 -0.00013909
0.380000 LL-2 0.93775292 0.00001741 0.308007 0.00000117
0.380000 LL-3 0.93773600 -0.00000063 0.308006 -0.00000004
0.380000 GS 0.93770397 -0.00003478 0.308004 -0.00000234
0.380000 OMC 0.93756194 -0.00018625 0.307994 -0.00001251
0.380000 BB 0.93772708 -0.00001014 0.308005 -0.00000068
0.380000 BB-Ju 0.93782410 0.00009332 0.308012 0.00000627
0.380000 Lehman 0.92195706 -0.01682725 0.306871 -0.00113508
0.380000 Black 0.82943120 -0.11549660 0.300000 -0.00800608
0.400000 HHL 0.94300825 0 0.308383 0
0.400000 Zhang 0.94108153 -0.00204316 0.308245 -0.00013766
0.400000 Zhang-2 0.94301638 0.00000862 0.308384 0.00000058
0.400000 EG-1 0.93547439 -0.00798917 0.307844 -0.00053911
0.400000 EG-2 0.94308872 0.00008534 0.308389 0.00000575
0.400000 EG-3 0.94301440 0.00000652 0.308384 0.00000044
0.400000 LF-1 0.93774513 -0.00558120 0.308007 -0.00037638
0.400000 LF-2 0.94299475 -0.00001432 0.308382 -0.00000096
0.400000 LF-3 0.94301072 0.00000262 0.308383 0.00000018
0.400000 LL-1 0.94106303 -0.00206278 0.308244 -0.00013898
0.400000 LL-2 0.94302481 0.00001757 0.308384 0.00000118
0.400000 LL-3 0.94300762 -0.00000067 0.308383 -0.00000004
0.400000 GS 0.94298617 -0.00002341 0.308381 -0.00000158
0.400000 OMC 0.94284205 -0.00017624 0.308371 -0.00001187
0.400000 BB 0.94299848 -0.00001036 0.308382 -0.00000070
0.400000 BB-Ju 0.94308430 0.00008065 0.308389 0.00000543
0.400000 Lehman 0.92696840 -0.01700923 0.307233 -0.00115050
0.400000 Black 0.82943120 -0.12044120 0.300000 -0.00838308
0.420000 HHL 0.94823970 0 0.308756 0
0.420000 Zhang 0.94631650 -0.00202818 0.308619 -0.00013701
0.420000 Zhang-2 0.94824794 0.00000868 0.308757 0.00000059
0.420000 EG-1 0.94110705 -0.00752200 0.308247 -0.00050887
0.420000 EG-2 0.94832142 0.00008618 0.308762 0.00000582
0.420000 EG-3 0.94824517 0.00000577 0.308757 0.00000039
0.420000 LF-1 0.94265794 -0.00588645 0.308358 -0.00039805
0.420000 LF-2 0.94822679 -0.00001362 0.308755 -0.00000092
0.420000 LF-3 0.94824250 0.00000295 0.308756 0.00000020
0.420000 LL-1 0.94629751 -0.00204821 0.308618 -0.00013837
0.420000 LL-2 0.94825639 0.00001759 0.308757 0.00000119
0.420000 LL-3 0.94823905 -0.00000070 0.308756 -0.00000005
0.420000 GS 0.94822805 -0.00001229 0.308755 -0.00000083
0.420000 OMC 0.94808228 -0.00016602 0.308745 -0.00001121
0.420000 BB 0.94822977 -0.00001048 0.308755 -0.00000071
0.420000 BB-Ju 0.94830550 0.00006939 0.308761 0.00000469
0.420000 Lehman 0.93199383 -0.01713267 0.307594 -0.00116197
0.420000 Black 0.82943120 -0.12529374 0.300000 -0.00875611
0.440000 HHL 0.95343130 0 0.309125 0
0.440000 Zhang 0.95151832 -0.00200641 0.308989 -0.00013590
0.440000 Zhang-2 0.95343957 0.00000868 0.309126 0.00000059
0.440000 EG-1 0.94668992 -0.00707065 0.308646 -0.00047954
0.440000 EG-2 0.95351340 0.00008612 0.309131 0.00000583
0.440000 EG-3 0.95343612 0.00000506 0.309126 0.00000034
0.440000 LF-1 0.94752471 -0.00619509 0.308705 -0.00042006
0.440000 LF-2 0.95341930 -0.00001258 0.309124 -0.00000085
0.440000 LF-3 0.95343444 0.00000329 0.309125 0.00000022
0.440000 LL-1 0.95149896 -0.00202672 0.308988 -0.00013727
0.440000 LL-2 0.95344798 0.00001750 0.309126 0.00000118
0.440000 LL-3 0.95343061 -0.00000072 0.309125 -0.00000005
0.440000 GS 0.95342984 -0.00000153 0.309125 -0.00000010
0.440000 OMC 0.95328288 -0.00015566 0.309115 -0.00001054
0.440000 BB 0.95342130 -0.00001049 0.309125 -0.00000071
0.440000 BB-Ju 0.95348796 0.00005943 0.309129 0.00000402
0.440000 Lehman 0.93703333 -0.01719889 0.307956 -0.00116954
0.440000 Black 0.82943120 -0.13005666 0.300000 -0.00912525
0.460000 HHL 0.95858336 0 0.309491 0
0.460000 Zhang 0.95668699 -0.00197831 0.309356 -0.00013434
0.460000 Zhang-2 0.95859162 0.00000862 0.309491 0.00000058
0.460000 EG-1 0.95222325 -0.00663491 0.309039 -0.00045110
0.460000 EG-2 0.95866509 0.00008526 0.309496 0.00000579
0.460000 EG-3 0.95858758 0.00000440 0.309491 0.00000030
0.460000 LF-1 0.95234569 -0.00650718 0.309048 -0.00044240
0.460000 LF-2 0.95857264 -0.00001119 0.309490 -0.00000076
0.460000 LF-3 0.95858686 0.00000365 0.309491 0.00000025
0.460000 LL-1 0.95666739 -0.00199875 0.309355 -0.00013573
0.460000 LL-2 0.95859993 0.00001729 0.309492 0.00000117
0.460000 LL-3 0.95858266 -0.00000073 0.309491 -0.00000005
0.460000 GS 0.95859177 0.00000877 0.309491 0.00000060
0.460000 OMC 0.95844410 -0.00014528 0.309481 -0.00000986
0.460000 BB 0.95857339 -0.00001040 0.309490 -0.00000071
0.460000 BB-Ju 0.95863190 0.00005064 0.309494 0.00000344
0.460000 Lehman 0.94208690 -0.01720920 0.308317 -0.00117329
0.460000 Black 0.82943120 -0.13473232 0.300000 -0.00949055
0.480000 HHL 0.96369622 0 0.309852 0
0.480000 Zhang 0.96182252 -0.00194429 0.309720 -0.00013237
0.480000 Zhang-2 0.96370441 0.00000850 0.309853 0.00000058
0.480000 EG-1 0.95770728 -0.00621456 0.309429 -0.00042356
0.480000 EG-2 0.96377687 0.00008369 0.309858 0.00000569
0.480000 EG-3 0.96369988 0.00000380 0.309852 0.00000026
0.480000 LF-1 0.95712114 -0.00682278 0.309387 -0.00046509
0.480000 LF-2 0.96368714 -0.00000942 0.309851 -0.00000064
0.480000 LF-3 0.96370010 0.00000402 0.309852 0.00000027
0.480000 LL-1 0.96180280 -0.00196475 0.309718 -0.00013376
0.480000 LL-2 0.96371257 0.00001697 0.309853 0.00000115
0.480000 LL-3 0.96369551 -0.00000074 0.309852 -0.00000005
0.480000 GS 0.96371407 0.00001853 0.309853 0.00000126
0.480000 OMC 0.96356618 -0.00013494 0.309843 -0.00000918
0.480000 BB 0.96368638 -0.00001021 0.309851 -0.00000069
0.480000 BB-Ju 0.96373758 0.00004292 0.309855 0.00000292
0.480000 Lehman 0.94715452 -0.01716484 0.308679 -0.00117325
0.480000 Black 0.82943120 -0.13932297 0.300000 -0.00985207
0.500000 HHL 0.96877020 0 0.310210 0
0.500000 Zhang 0.96692492 -0.00190476 0.310080 -0.00013001
0.500000 Zhang-2 0.96877826 0.00000833 0.310210 0.00000057
0.500000 EG-1 0.96314225 -0.00580937 0.309813 -0.00039691
0.500000 EG-2 0.96884913 0.00008148 0.310215 0.00000556
0.500000 EG-3 0.96877333 0.00000324 0.310210 0.00000022
0.500000 LF-1 0.96185132 -0.00714192 0.309722 -0.00048812
0.500000 LF-2 0.96876316 -0.00000726 0.310209 -0.00000050
0.500000 LF-3 0.96877447 0.00000441 0.310210 0.00000030
0.500000 LL-1 0.96690522 -0.00192510 0.310078 -0.00013139
0.500000 LL-2 0.96878622 0.00001655 0.310211 0.00000113
0.500000 LL-3 0.96876948 -0.00000074 0.310210 -0.00000005
0.500000 GS 0.96879700 0.00002766 0.310212 0.00000189
0.500000 OMC 0.96864936 -0.00012473 0.310201 -0.00000851
0.500000 BB 0.96876058 -0.00000992 0.310209 -0.00000068
0.500000 BB-Ju 0.96880523 0.00003617 0.310212 0.00000247
0.500000 Lehman 0.95223619 -0.01706700 0.309040 -0.00116949
0.500000 Black 0.82943120 -0.14383080 0.300000 -0.01020986
0.520000 HHL 0.97380560 0 0.310564 0
0.520000 Zhang 0.97199422 -0.00186010 0.310437 -0.00012727
0.520000 Zhang-2 0.97381350 0.00000811 0.310565 0.00000055
0.520000 EG-1 0.96852841 -0.00541914 0.310193 -0.00037114
0.520000 EG-2 0.97388227 0.00007873 0.310569 0.00000538
0.520000 EG-3 0.97380827 0.00000273 0.310564 0.00000019
0.520000 LF-1 0.96653649 -0.00746464 0.310052 -0.00051150
0.520000 LF-2 0.97380104 -0.00000469 0.310564 -0.00000032
0.520000 LF-3 0.97381028 0.00000481 0.310564 0.00000033
0.520000 LL-1 0.97197465 -0.00188020 0.310435 -0.00012865
0.520000 LL-2 0.97382121 0.00001603 0.310565 0.00000110
0.520000 LL-3 0.97380488 -0.00000074 0.310564 -0.00000005
0.520000 GS 0.97384077 0.00003612 0.310566 0.00000247
0.520000 OMC 0.97369389 -0.00011471 0.310556 -0.00000785
0.520000 BB 0.97379632 -0.00000953 0.310563 -0.00000065
0.520000 BB-Ju 0.97383509 0.00003028 0.310566 0.00000207
0.520000 Lehman 0.95733189 -0.01691684 0.309402 -0.00116206
0.520000 Black 0.82943120 -0.14825793 0.300000 -0.01056397
0.540000 HHL 0.97880275 0 0.310914 0
0.540000 Zhang 0.97703043 -0.00181070 0.310790 -0.00012420
0.540000 Zhang-2 0.97881043 0.00000784 0.310915 0.00000054
0.540000 EG-1 0.97386601 -0.00504365 0.310568 -0.00034624
0.540000 EG-2 0.97887666 0.00007551 0.310920 0.00000518
0.540000 EG-3 0.97880498 0.00000228 0.310915 0.00000016
0.540000 LF-1 0.97117692 -0.00779098 0.310379 -0.00053523
0.540000 LF-2 0.97880108 -0.00000170 0.310914 -0.00000012
0.540000 LF-3 0.97880786 0.00000522 0.310915 0.00000036
0.540000 LL-1 0.97701112 -0.00183043 0.310789 -0.00012555
0.540000 LL-2 0.97881785 0.00001542 0.310916 0.00000106
0.540000 LL-3 0.97880204 -0.00000073 0.310914 -0.00000005
0.540000 GS 0.97884566 0.00004384 0.310917 0.00000301
0.540000 OMC 0.97870003 -0.00010494 0.310907 -0.00000720
0.540000 BB 0.97879390 -0.00000904 0.310914 -0.00000062
0.540000 BB-Ju 0.97882740 0.00002518 0.310916 0.00000173
0.540000 Lehman 0.96244161 -0.01671546 0.309763 -0.00115100
0.540000 Black 0.82943120 -0.15260638 0.300000 -0.01091446
0.560000 HHL 0.98376194 0 0.311261 0
0.560000 Zhang 0.98203358 -0.00175689 0.311141 -0.00012080
0.560000 Zhang-2 0.98376935 0.00000754 0.311262 0.00000052
0.560000 EG-1 0.97915529 -0.00468269 0.310939 -0.00032222
0.560000 EG-2 0.98383267 0.00007189 0.311266 0.00000494
0.560000 EG-3 0.98376378 0.00000187 0.311261 0.00000013
0.560000 LF-1 0.97577286 -0.00812095 0.310702 -0.00055931
0.560000 LF-2 0.98376363 0.00000172 0.311261 0.00000012
0.560000 LF-3 0.98376748 0.00000564 0.311262 0.00000039
0.560000 LL-1 0.98201464 -0.00177614 0.311139 -0.00012213
0.560000 LL-2 0.98377645 0.00001475 0.311262 0.00000101
0.560000 LL-3 0.98376124 -0.00000071 0.311261 -0.00000005
0.560000 GS 0.98381189 0.00005078 0.311265 0.00000349
0.560000 OMC 0.98366801 -0.00009548 0.311255 -0.00000656
0.560000 BB 0.98375362 -0.00000845 0.311261 -0.00000058
0.560000 BB-Ju 0.98378238 0.00002078 0.311263 0.00000143
0.560000 Lehman 0.96756534 -0.01646394 0.310125 -0.00113638
0.560000 Black 0.82943120 -0.15687813 0.300000 -0.01126137
0.580000 HHL 0.98868347 0 0.311605 0
0.580000 Zhang 0.98700368 -0.00169902 0.311488 -0.00011710
0.580000 Zhang-2 0.98869058 0.00000719 0.311605 0.00000050
0.580000 EG-1 0.98439650 -0.00433603 0.311306 -0.00029906
0.580000 EG-2 0.98875065 0.00006795 0.311609 0.00000468
0.580000 EG-3 0.98868496 0.00000151 0.311605 0.00000010
0.580000 LF-1 0.98032457 -0.00845457 0.311021 -0.00058375
0.580000 LF-2 0.98868899 0.00000559 0.311605 0.00000038
0.580000 LF-3 0.98868947 0.00000607 0.311605 0.00000042
0.580000 LL-1 0.98698524 -0.00171767 0.311486 -0.00011839
0.580000 LL-2 0.98869731 0.00001400 0.311606 0.00000096
0.580000 LL-3 0.98868278 -0.00000069 0.311605 -0.00000005
0.580000 GS 0.98873973 0.00005691 0.311609 0.00000392
0.580000 OMC 0.98859808 -0.00008636 0.311599 -0.00000595
0.580000 BB 0.98867579 -0.00000776 0.311604 -0.00000053
0.580000 BB-Ju 0.98870029 0.00001701 0.311606 0.00000117
0.580000 Lehman 0.97270308 -0.01616330 0.310487 -0.00111824
0.580000 Black 0.82943120 -0.16107507 0.300000 -0.01160476
0.600000 HHL 0.99356762 0 0.311945 0
0.600000 Zhang 0.99194076 -0.00163740 0.311832 -0.00011313
0.600000 Zhang-2 0.99357440 0.00000681 0.311945 0.00000047
0.600000 EG-1 0.98958990 -0.00400348 0.311668 -0.00027676
0.600000 EG-2 0.99363097 0.00006375 0.311949 0.00000440
0.600000 EG-3 0.99356881 0.00000119 0.311945 0.00000008
0.600000 LF-1 0.98483233 -0.00879184 0.311336 -0.00060854
0.600000 LF-2 0.99357747 0.00000991 0.311945 0.00000068
0.600000 LF-3 0.99357409 0.00000651 0.311945 0.00000045
0.600000 LL-1 0.99192293 -0.00165535 0.311830 -0.00011437
0.600000 LL-2 0.99358074 0.00001320 0.311946 0.00000091
0.600000 LL-3 0.99356696 -0.00000067 0.311945 -0.00000005
0.600000 GS 0.99362943 0.00006221 0.311949 0.00000430
0.600000 OMC 0.99349050 -0.00007763 0.311939 -0.00000536
0.600000 BB 0.99356069 -0.00000698 0.311944 -0.00000048
0.600000 BB-Ju 0.99358134 0.00001380 0.311946 0.00000095
0.600000 Lehman 0.97785480 -0.01581455 0.310848 -0.00109663
0.600000 Black 0.82943120 -0.16519904 0.300000 -0.01194467
0.620000 HHL 0.99841470 0 0.312281 0
0.620000 Zhang 0.99684486 -0.00157234 0.312172 -0.00010889
0.620000 Zhang-2 0.99842110 0.00000641 0.312282 0.00000044
0.620000 EG-1 0.99473572 -0.00368482 0.312026 -0.00025532
0.620000 EG-2 0.99847396 0.00005936 0.312285 0.00000411
0.620000 EG-3 0.99841562 0.00000092 0.312281 0.00000006
0.620000 LF-1 0.98929640 -0.00913278 0.311647 -0.00063369
0.620000 LF-2 0.99842936 0.00001468 0.312282 0.00000102
0.620000 LF-3 0.99842164 0.00000696 0.312282 0.00000048
0.620000 LL-1 0.99682773 -0.00158949 0.312171 -0.00011007
0.620000 LL-2 0.99842704 0.00001236 0.312282 0.00000086
0.620000 LL-3 0.99841407 -0.00000063 0.312281 -0.00000004
0.620000 GS 0.99848124 0.00006665 0.312286 0.00000461
0.620000 OMC 0.99834549 -0.00006932 0.312276 -0.00000480
0.620000 BB 0.99840861 -0.00000610 0.312281 -0.00000042
0.620000 BB-Ju 0.99842577 0.00001109 0.312282 0.00000077
0.620000 Lehman 0.98302050 -0.01541864 0.311210 -0.00107159
0.620000 Black 0.82943120 -0.16925181 0.300000 -0.01228115
0.640000 HHL 1.00322497 0 0.312614 0
0.640000 Zhang 1.00171599 -0.00150413 0.312510 -0.00010440
0.640000 Zhang-2 1.00323098 0.00000598 0.312615 0.00000042
0.640000 EG-1 0.99983423 -0.00337984 0.312380 -0.00023471
0.640000 EG-2 1.00327998 0.00005483 0.312618 0.00000380
0.640000 EG-3 1.00322566 0.00000069 0.312614 0.00000005
0.640000 LF-1 0.99371703 -0.00947738 0.311955 -0.00065920
0.640000 LF-2 1.00324496 0.00001992 0.312616 0.00000138
0.640000 LF-3 1.00323241 0.00000741 0.312615 0.00000051
0.640000 LL-1 1.00169967 -0.00152040 0.312509 -0.00010553
0.640000 LL-2 1.00323649 0.00001148 0.312615 0.00000080
0.640000 LL-3 1.00322437 -0.00000060 0.312614 -0.00000004
0.640000 GS 1.00329542 0.00007022 0.312619 0.00000487
0.640000 OMC 1.00316333 -0.00006145 0.312610 -0.00000426
0.640000 BB 1.00321982 -0.00000514 0.312614 -0.00000036
0.640000 BB-Ju 1.00323381 0.00000881 0.312615 0.00000061
0.640000 Lehman 0.98820017 -0.01497651 0.311571 -0.00104318
0.640000 Black 0.82943120 -0.17323509 0.300000 -0.01261425
0.660000 HHL 1.00799872 0 0.312944 0
0.660000 Zhang 1.00655420 -0.00143305 0.312844 -0.00009970
0.660000 Zhang-2 1.00800430 0.00000554 0.312944 0.00000039
0.660000 EG-1 1.00488568 -0.00308834 0.312729 -0.00021495
0.660000 EG-2 1.00804934 0.00005022 0.312948 0.00000349
0.660000 EG-3 1.00799922 0.00000049 0.312944 0.00000003
0.660000 LF-1 0.99809450 -0.00982563 0.312259 -0.00068506
0.660000 LF-2 1.00802455 0.00002563 0.312946 0.00000178
0.660000 LF-3 1.00800666 0.00000788 0.312945 0.00000055
0.660000 LL-1 1.00653878 -0.00144836 0.312843 -0.00010076
0.660000 LL-2 1.00800938 0.00001057 0.312945 0.00000074
0.660000 LL-3 1.00799815 -0.00000056 0.312944 -0.00000004
0.660000 GS 1.00807223 0.00007292 0.312949 0.00000507
0.660000 OMC 1.00794424 -0.00005405 0.312940 -0.00000376
0.660000 BB 1.00799460 -0.00000409 0.312944 -0.00000028
0.660000 BB-Ju 1.00800569 0.00000691 0.312944 0.00000048
0.660000 Lehman 0.99339379 -0.01448904 0.311933 -0.00101142
0.660000 Black 0.82943120 -0.17715054 0.300000 -0.01294401
0.680000 HHL 1.01273621 0 0.313270 0
0.680000 Zhang 1.01135953 -0.00135937 0.313176 -0.00009479
0.680000 Zhang-2 1.01274136 0.00000508 0.313271 0.00000035
0.680000 EG-1 1.00989032 -0.00281010 0.313074 -0.00019602
0.680000 EG-2 1.01278239 0.00004559 0.313274 0.00000318
0.680000 EG-3 1.01273655 0.00000033 0.313270 0.00000002
0.680000 LF-1 1.00242906 -0.01017753 0.312559 -0.00071128
0.680000 LF-2 1.01276842 0.00003180 0.313273 0.00000222
0.680000 LF-3 1.01274468 0.00000836 0.313271 0.00000058
0.680000 LL-1 1.01134507 -0.00137364 0.313175 -0.00009578
0.680000 LL-2 1.01274599 0.00000965 0.313271 0.00000067
0.680000 LL-3 1.01273568 -0.00000052 0.313270 -0.00000004
0.680000 GS 1.01281192 0.00007475 0.313276 0.00000521
0.680000 OMC 1.01268848 -0.00004713 0.313267 -0.00000329
0.680000 BB 1.01273321 -0.00000297 0.313270 -0.00000021
0.680000 BB-Ju 1.01274163 0.00000535 0.313271 0.00000037
0.680000 Lehman 0.99860136 -0.01395709 0.312294 -0.00097638
0.680000 Black 0.82943120 -0.18099976 0.300000 -0.01327047
0.700000 HHL 1.01743771 0 0.313594 0
0.700000 Zhang 1.01613200 -0.00128334 0.313504 -0.00008969
0.700000 Zhang-2 1.01744242 0.00000462 0.313594 0.00000032
0.700000 EG-1 1.01484840 -0.00254493 0.313416 -0.00017791
0.700000 EG-2 1.01747942 0.00004099 0.313597 0.00000286
0.700000 EG-3 1.01743792 0.00000020 0.313594 0.00000001
0.700000 LF-1 1.00672099 -0.01053305 0.312856 -0.00073786
0.700000 LF-2 1.01747683 0.00003844 0.313596 0.00000269
0.700000 LF-3 1.01744672 0.00000885 0.313594 0.00000062
0.700000 LL-1 1.01611858 -0.00129652 0.313503 -0.00009061
0.700000 LL-2 1.01744660 0.00000873 0.313594 0.00000061
0.700000 LL-3 1.01743723 -0.00000048 0.313594 -0.00000003
0.700000 GS 1.01751475 0.00007571 0.313599 0.00000529
0.700000 OMC 1.01739629 -0.00004071 0.313591 -0.00000284
0.700000 BB 1.01743591 -0.00000177 0.313594 -0.00000012
0.700000 BB-Ju 1.01744186 0.00000408 0.313594 0.00000028
0.700000 Lehman 1.00382286 -0.01338151 0.312656 -0.00093809
0.700000 Black 0.82943120 -0.18478430 0.300000 -0.01359368
0.720000 HHL 1.02210349 0 0.313914 0
0.720000 Zhang 1.02087166 -0.00120519 0.313829 -0.00008441
0.720000 Zhang-2 1.02210774 0.00000415 0.313914 0.00000029
0.720000 EG-1 1.01976019 -0.00229262 0.313753 -0.00016062
0.720000 EG-2 1.02214076 0.00003646 0.313916 0.00000255
0.720000 EG-3 1.02210360 0.00000010 0.313914 0.00000001
0.720000 LF-1 1.01097055 -0.01089218 0.313149 -0.00076479
0.720000 LF-2 1.02215004 0.00004555 0.313917 0.00000319
0.720000 LF-3 1.02211305 0.00000935 0.313914 0.00000065
0.720000 LL-1 1.02085934 -0.00121724 0.313828 -0.00008526
0.720000 LL-2 1.02211147 0.00000781 0.313914 0.00000055
0.720000 LL-3 1.02210305 -0.00000043 0.313914 -0.00000003
0.720000 GS 1.02218099 0.00007582 0.313919 0.00000531
0.720000 OMC 1.02206792 -0.00003480 0.313911 -0.00000244
0.720000 BB 1.02210297 -0.00000051 0.313914 -0.00000004
0.720000 BB-Ju 1.02210661 0.00000305 0.313914 0.00000021
0.720000 Lehman 1.00905828 -0.01276310 0.313017 -0.00089659
0.720000 Black 0.82943120 -0.18850565 0.300000 -0.01391368
0.740000 HHL 1.02673380 0 0.314231 0
0.740000 Zhang 1.02557855 -0.00112516 0.314152 -0.00007898
0.740000 Zhang-2 1.02673759 0.00000369 0.314231 0.00000026
0.740000 EG-1 1.02462594 -0.00205297 0.314086 -0.00014414
0.740000 EG-2 1.02676671 0.00003205 0.314233 0.00000225
0.740000 EG-3 1.02673382 0.00000003 0.314231 0.00000000
0.740000 LF-1 1.01517801 -0.01125490 0.313438 -0.00079208
0.740000 LF-2 1.02678833 0.00005311 0.314234 0.00000373
0.740000 LF-3 1.02674392 0.00000986 0.314231 0.00000069
0.740000 LL-1 1.02556737 -0.00113605 0.314151 -0.00007974
0.740000 LL-2 1.02674088 0.00000690 0.314231 0.00000048
0.740000 LL-3 1.02673340 -0.00000038 0.314230 -0.00000003
0.740000 GS 1.02681088 0.00007508 0.314236 0.00000527
0.740000 OMC 1.02670363 -0.00002938 0.314228 -0.00000206
0.740000 BB 1.02673464 0.00000082 0.314231 0.00000006
0.740000 BB-Ju 1.02673610 0.00000224 0.314231 0.00000016
0.740000 Lehman 1.01430762 -0.01210263 0.313379 -0.00085192
0.740000 Black 0.82943120 -0.19216529 0.300000 -0.01423051
0.760000 HHL 1.03132889 0 0.314544 0
0.760000 Zhang 1.03025272 -0.00104347 0.314471 -0.00007340
0.760000 Zhang-2 1.03133222 0.00000324 0.314544 0.00000023
0.760000 EG-1 1.02944591 -0.00182577 0.314416 -0.00012846
0.760000 EG-2 1.03135756 0.00002780 0.314546 0.00000196
0.760000 EG-3 1.03132886 -0.00000003 0.314544 -0.00000000
0.760000 LF-1 1.01934364 -0.01162117 0.313724 -0.00081972
0.760000 LF-2 1.03139193 0.00006113 0.314549 0.00000430
0.760000 LF-3 1.03133960 0.00001039 0.314545 0.00000073
0.760000 LL-1 1.03024271 -0.00105318 0.314470 -0.00007409
0.760000 LL-2 1.03133510 0.00000602 0.314545 0.00000042
0.760000 LL-3 1.03132854 -0.00000034 0.314544 -0.00000002
0.760000 GS 1.03140470 0.00007351 0.314549 0.00000517
0.760000 OMC 1.03130364 -0.00002448 0.314542 -0.00000172
0.760000 BB 1.03133115 0.00000219 0.314544 0.00000015
0.760000 BB-Ju 1.03133054 0.00000160 0.314544 0.00000011
0.760000 Lehman 1.01957085 -0.01140086 0.313740 -0.00080413
0.760000 Black 0.82943120 -0.19576460 0.300000 -0.01454421
0.780000 HHL 1.03588901 0 0.314855 0
0.780000 Zhang 1.03489422 -0.00096032 0.314787 -0.00006770
0.780000 Zhang-2 1.03589190 0.00000280 0.314855 0.00000020
0.780000 EG-1 1.03422036 -0.00161084 0.314741 -0.00011358
0.780000 EG-2 1.03591360 0.00002374 0.314856 0.00000167
0.780000 EG-3 1.03588894 -0.00000006 0.314855 -0.00000000
0.780000 LF-1 1.02346770 -0.01199096 0.314007 -0.00084771
0.780000 LF-2 1.03596111 0.00006960 0.314860 0.00000491
0.780000 LF-3 1.03590033 0.00001093 0.314856 0.00000077
0.780000 LL-1 1.03488538 -0.00096885 0.314787 -0.00006830
0.780000 LL-2 1.03589436 0.00000517 0.314855 0.00000036
0.780000 LL-3 1.03588870 -0.00000029 0.314855 -0.00000002
0.780000 GS 1.03596270 0.00007114 0.314860 0.00000501
0.780000 OMC 1.03586822 -0.00002007 0.314853 -0.00000141
0.780000 BB 1.03589271 0.00000357 0.314855 0.00000025
0.780000 BB-Ju 1.03589017 0.00000112 0.314855 0.00000008
0.780000 Lehman 1.02484798 -0.01065851 0.314102 -0.00075325
0.780000 Black 0.82943120 -0.19930495 0.300000 -0.01485481
0.800000 HHL 1.04041440 0 0.315162 0
0.800000 Zhang 1.03950308 -0.00087592 0.315100 -0.00006188
0.800000 Zhang-2 1.04041687 0.00000237 0.315163 0.00000017
0.800000 EG-1 1.03894954 -0.00140796 0.315063 -0.00009948
0.800000 EG-2 1.04043513 0.00001992 0.315164 0.00000141
0.800000 EG-3 1.04041432 -0.00000008 0.315162 -0.00000001
0.800000 LF-1 1.02755046 -0.01236425 0.314286 -0.00087605
0.800000 LF-2 1.04049609 0.00007851 0.315168 0.00000555
0.800000 LF-3 1.04042636 0.00001149 0.315163 0.00000081
0.800000 LL-1 1.03949543 -0.00088328 0.315100 -0.00006240
0.800000 LL-2 1.04041894 0.00000436 0.315163 0.00000031
0.800000 LL-3 1.04041415 -0.00000025 0.315162 -0.00000002
0.800000 GS 1.04048514 0.00006799 0.315167 0.00000480
0.800000 OMC 1.04039760 -0.00001615 0.315161 -0.00000114
0.800000 BB 1.04041946 0.00000486 0.315163 0.00000034
0.800000 BB-Ju 1.04041519 0.00000076 0.315162 0.00000005
0.800000 Lehman 1.03013897 -0.00987629 0.314463 -0.00069932
0.800000 Black 0.82943120 -0.20278766 0.300000 -0.01516236
0.820000 HHL 1.04490532 0 0.315467 0
0.820000 Zhang 1.04407937 -0.00079045 0.315411 -0.00005596
0.820000 Zhang-2 1.04490737 0.00000197 0.315467 0.00000014
0.820000 EG-1 1.04363372 -0.00121695 0.315381 -0.00008616
0.820000 EG-2 1.04492241 0.00001636 0.315468 0.00000116
0.820000 EG-3 1.04490522 -0.00000009 0.315467 -0.00000001
0.820000 LF-1 1.03159219 -0.01274099 0.314562 -0.00090473
0.820000 LF-2 1.04499711 0.00008785 0.315473 0.00000622
0.820000 LF-3 1.04491793 0.00001207 0.315468 0.00000085
0.820000 LL-1 1.04407288 -0.00079666 0.315410 -0.00005640
0.820000 LL-2 1.04490908 0.00000360 0.315467 0.00000025
0.820000 LL-3 1.04490510 -0.00000021 0.315467 -0.00000001
0.820000 GS 1.04497228 0.00006408 0.315471 0.00000454
0.820000 OMC 1.04489203 -0.00001272 0.315466 -0.00000090
0.820000 BB 1.04491154 0.00000596 0.315467 0.00000042
0.820000 BB-Ju 1.04490583 0.00000049 0.315467 0.00000003
0.820000 Lehman 1.03544384 -0.00905487 0.314825 -0.00064237
0.820000 Black 0.82943120 -0.20621401 0.300000 -0.01546689
0.840000 HHL 1.04936198 0 0.315768 0
0.840000 Zhang 1.04862314 -0.00070409 0.315718 -0.00004995
0.840000 Zhang-2 1.04936365 0.00000159 0.315769 0.00000011
0.840000 EG-1 1.04827316 -0.00103761 0.315695 -0.00007361
0.840000 EG-2 1.04937572 0.00001309 0.315769 0.00000093
0.840000 EG-3 1.04936189 -0.00000009 0.315768 -0.00000001
0.840000 LF-1 1.03559315 -0.01312114 0.314835 -0.00093377
0.840000 LF-2 1.04946440 0.00009760 0.315775 0.00000692
0.840000 LF-3 1.04937528 0.00001267 0.315769 0.00000090
0.840000 LL-1 1.04861778 -0.00070920 0.315718 -0.00005031
0.840000 LL-2 1.04936502 0.00000290 0.315769 0.00000021
0.840000 LL-3 1.04936181 -0.00000016 0.315768 -0.00000001
0.840000 GS 1.04942436 0.00005944 0.315773 0.00000422
0.840000 OMC 1.04935176 -0.00000974 0.315768 -0.00000069
0.840000 BB 1.04936904 0.00000672 0.315769 0.00000048
0.840000 BB-Ju 1.04936230 0.00000030 0.315768 0.00000002
0.840000 Lehman 1.04076255 -0.00819491 0.315186 -0.00058245
0.840000 Black 0.82943120 -0.20958524 0.300000 -0.01576845
0.860000 HHL 1.05378463 0 0.316067 0
0.860000 Zhang 1.05313444 -0.00061701 0.316023 -0.00004386
0.860000 Zhang-2 1.05378595 0.00000125 0.316067 0.00000009
0.860000 EG-1 1.05286812 -0.00086974 0.316005 -0.00006183
0.860000 EG-2 1.05379532 0.00001014 0.316068 0.00000072
0.860000 EG-3 1.05378455 -0.00000008 0.316067 -0.00000001
0.860000 LF-1 1.03955363 -0.01350466 0.315104 -0.00096314
0.860000 LF-2 1.05389819 0.00010776 0.316075 0.00000766
0.860000 LF-3 1.05379865 0.00001330 0.316068 0.00000095
0.860000 LL-1 1.05313015 -0.00062108 0.316023 -0.00004415
0.860000 LL-2 1.05378701 0.00000226 0.316067 0.00000016
0.860000 LL-3 1.05378450 -0.00000013 0.316067 -0.00000001
0.860000 GS 1.05384165 0.00005411 0.316071 0.00000385
0.860000 OMC 1.05377703 -0.00000722 0.316067 -0.00000051
0.860000 BB 1.05379210 0.00000708 0.316068 0.00000050
0.860000 BB-Ju 1.05378482 0.00000018 0.316067 0.00000001
0.860000 Lehman 1.04609511 -0.00729706 0.315547 -0.00051959
0.860000 Black 0.82943120 -0.21290255 0.300000 -0.01606705
0.880000 HHL 1.05817350 0 0.316363 0
0.880000 Zhang 1.05761333 -0.00052937 0.316325 -0.00003771
0.880000 Zhang-2 1.05817449 0.00000094 0.316363 0.00000007
0.880000 EG-1 1.05741886 -0.00071315 0.316312 -0.00005080
0.880000 EG-2 1.05818146 0.00000753 0.316363 0.00000054
0.880000 EG-3 1.05817343 -0.00000007 0.316363 -0.00000000
0.880000 LF-1 1.04347387 -0.01389151 0.315370 -0.00099285
0.880000 LF-2 1.05829869 0.00011831 0.316371 0.00000843
0.880000 LF-3 1.05818827 0.00001396 0.316364 0.00000099
0.880000 LL-1 1.05761005 -0.00053248 0.316325 -0.00003793
0.880000 LL-2 1.05817528 0.00000169 0.316363 0.00000012
0.880000 LL-3 1.05817340 -0.00000009 0.316363 -0.00000001
0.880000 GS 1.05822440 0.00004811 0.316366 0.00000343
0.880000 OMC 1.05816808 -0.00000512 0.316362 -0.00000036
0.880000 BB 1.05818092 0.00000701 0.316363 0.00000050
0.880000 BB-Ju 1.05817360 0.00000010 0.316363 0.00000001
0.880000 Lehman 1.05144149 -0.00636191 0.315909 -0.00045382
0.880000 Black 0.82943120 -0.21616710 0.300000 -0.01636275
0.900000 HHL 1.06252880 0 0.316656 0
0.900000 Zhang 1.06205987 -0.00044133 0.316624 -0.00003150
0.900000 Zhang-2 1.06252951 0.00000067 0.316656 0.00000005
0.900000 EG-1 1.06192565 -0.00056766 0.316615 -0.00004052
0.900000 EG-2 1.06253441 0.00000528 0.316656 0.00000038
0.900000 EG-3 1.06252875 -0.00000005 0.316656 -0.00000000
0.900000 LF-1 1.04735416 -0.01428163 0.315633 -0.00102289
0.900000 LF-2 1.06266611 0.00012923 0.316665 0.00000922
0.900000 LF-3 1.06254437 0.00001465 0.316657 0.00000105
0.900000 LL-1 1.06205749 -0.00044357 0.316624 -0.00003166
0.900000 LL-2 1.06253007 0.00000119 0.316656 0.00000008
0.900000 LL-3 1.06252874 -0.00000006 0.316656 -0.00000000
0.900000 GS 1.06257287 0.00004147 0.316659 0.00000296
0.900000 OMC 1.06252517 -0.00000342 0.316655 -0.00000024
0.900000 BB 1.06253576 0.00000654 0.316656 0.00000047
0.900000 BB-Ju 1.06252886 0.00000005 0.316656 0.00000000
0.900000 Lehman 1.05680170 -0.00539007 0.316270 -0.00038518
0.900000 Black 0.82943120 -0.21938003 0.300000 -0.01665557
0.920000 HHL 1.06685077 0 0.316946 0
0.920000 Zhang 1.06647413 -0.00035304 0.316920 -0.00002525
0.920000 Zhang-2 1.06685123 0.00000044 0.316946 0.00000003
0.920000 EG-1 1.06638875 -0.00043306 0.316915 -0.00003097
0.920000 EG-2 1.06685440 0.00000341 0.316946 0.00000024
0.920000 EG-3 1.06685073 -0.00000003 0.316946 -0.00000000
0.920000 LF-1 1.05119476 -0.01467497 0.315892 -0.00105327
0.920000 LF-2 1.06700066 0.00014050 0.316956 0.00001005
0.920000 LF-3 1.06686717 0.00001537 0.316947 0.00000110
0.920000 LL-1 1.06647254 -0.00035453 0.316920 -0.00002535
0.920000 LL-2 1.06685159 0.00000077 0.316946 0.00000006
0.920000 LL-3 1.06685073 -0.00000004 0.316946 -0.00000000
0.920000 GS 1.06688729 0.00003424 0.316948 0.00000245
0.920000 OMC 1.06684853 -0.00000210 0.316945 -0.00000015
0.920000 BB 1.06685688 0.00000573 0.316946 0.00000041
0.920000 BB-Ju 1.06685079 0.00000003 0.316946 0.00000000
0.920000 Lehman 1.06217570 -0.00438211 0.316632 -0.00031369
0.920000 Black 0.82943120 -0.22254243 0.300000 -0.01694554
0.940000 HHL 1.07113961 0 0.317233 0
0.940000 Zhang 1.07085615 -0.00026463 0.317214 -0.00001896
0.940000 Zhang-2 1.07113988 0.00000026 0.317233 0.00000002
0.940000 EG-1 1.07080843 -0.00030919 0.317211 -0.00002215
0.940000 EG-2 1.07114168 0.00000194 0.317233 0.00000014
0.940000 EG-3 1.07113959 -0.00000001 0.317233 -0.00000000
0.940000 LF-1 1.05499595 -0.01507148 0.316149 -0.00108398
0.940000 LF-2 1.07130255 0.00015212 0.317244 0.00001090
0.940000 LF-3 1.07115689 0.00001614 0.317234 0.00000116
0.940000 LL-1 1.07085523 -0.00026550 0.317214 -0.00001902
0.940000 LL-2 1.07114009 0.00000045 0.317233 0.00000003
0.940000 LL-3 1.07113959 -0.00000002 0.317233 -0.00000000
0.940000 GS 1.07116793 0.00002644 0.317235 0.00000189
0.940000 OMC 1.07113840 -0.00000112 0.317233 -0.00000008
0.940000 BB 1.07114456 0.00000462 0.317233 0.00000033
0.940000 BB-Ju 1.07113962 0.00000001 0.317233 0.00000000
0.940000 Lehman 1.06756351 -0.00333860 0.316993 -0.00023940
0.940000 Black 0.82943120 -0.22565537 0.300000 -0.01723271
0.960000 HHL 1.07539554 0 0.317517 0
0.960000 Zhang 1.07520602 -0.00017623 0.317504 -0.00001265
0.960000 Zhang-2 1.07539567 0.00000012 0.317517 0.00000001
0.960000 EG-1 1.07518494 -0.00019584 0.317503 -0.00001406
0.960000 EG-2 1.07539648 0.00000087 0.317517 0.00000006
0.960000 EG-3 1.07539554 0.00000000 0.317517 0.00000000
0.960000 LF-1 1.05875798 -0.01547111 0.316402 -0.00111501
0.960000 LF-2 1.07557196 0.00016405 0.317529 0.00001178
0.960000 LF-3 1.07541377 0.00001695 0.317518 0.00000122
0.960000 LL-1 1.07520559 -0.00017663 0.317504 -0.00001268
0.960000 LL-2 1.07539577 0.00000021 0.317517 0.00000001
0.960000 LL-3 1.07539554 0.00000000 0.317517 0.00000000
0.960000 GS 1.07541502 0.00001811 0.317518 0.00000130
0.960000 OMC 1.07539504 -0.00000047 0.317517 -0.00000003
0.960000 BB 1.07539905 0.00000326 0.317517 0.00000023
0.960000 BB-Ju 1.07539556 0.00000001 0.317517 0.00000000
0.960000 Lehman 1.07296509 -0.00226005 0.317355 -0.00016233
0.960000 Black 0.82943120 -0.22871988 0.300000 -0.01751709
0.980000 HHL 1.07961878 0 0.317799 0
0.980000 Zhang 1.07952380 -0.00008797 0.317792 -0.00000633
0.980000 Zhang-2 1.07961883 0.00000005 0.317799 0.00000000
0.980000 EG-1 1.07951856 -0.00009283 0.317792 -0.00000668
0.980000 EG-2 1.07961903 0.00000023 0.317799 0.00000002
0.980000 EG-3 1.07961879 0.00000002 0.317799 0.00000000
0.980000 LF-1 1.06248114 -0.01587379 0.316652 -0.00114636
0.980000 LF-2 1.07980910 0.00017628 0.317811 0.00001268
0.980000 LF-3 1.07963800 0.00001781 0.317800 0.00000128
0.980000 LL-1 1.07952369 -0.00008808 0.317792 -0.00000634
0.980000 LL-2 1.07961885 0.00000007 0.317799 0.00000000
0.980000 LL-3 1.07961879 0.00000002 0.317799 0.00000000
0.980000 GS 1.07962881 0.00000930 0.317799 0.00000067
0.980000 OMC 1.07961867 -0.00000010 0.317799 -0.00000001
0.980000 BB 1.07962063 0.00000172 0.317799 0.00000012
0.980000 BB-Ju 1.07961880 0.00000002 0.317799 0.00000000
0.980000 Lehman 1.07838044 -0.00114701 0.317716 -0.00008252
0.980000 Black 0.82943120 -0.23173696 0.300000 -0.01779873


==> single_r0_strike50_td.txt <==
Td Model Price Error Vol VolError
0.020000 HHL 43.14447529 0 0.300472 0
0.020000 Zhang 43.14442063 -0.00000127 0.300455 -0.00001715
0.020000 Zhang-2 43.14447524 -0.00000000 0.300472 -0.00000001
0.020000 EG-1 43.12168570 -0.00052822 0.292925 -0.00754730
0.020000 EG-2 43.14491754 0.00001025 0.300611 0.00013861
0.020000 EG-3 43.14460119 0.00000292 0.300511 0.00003949
0.020000 LF-1 43.14441527 -0.00000139 0.300453 -0.00001883
0.020000 LF-2 43.14447484 -0.00000001 0.300472 -0.00000014
0.020000 LF-3 43.14447528 -0.00000000 0.300472 -0.00000000
0.020000 LL-1 43.14442020 -0.00000128 0.300455 -0.00001728
0.020000 LL-2 43.14447528 -0.00000000 0.300472 -0.00000000
0.020000 LL-3 43.14447528 -0.00000000 0.300472 -0.00000000
0.020000 GS 43.14446676 -0.00000020 0.300469 -0.00000267
0.020000 OMC 43.14427870 -0.00000456 0.300410 -0.00006170
0.020000 BB 43.14447161 -0.00000009 0.300471 -0.00000115
0.020000 BB-Ju 43.14507106 0.00001381 0.300659 0.00018665
0.020000 Lehman 43.14498111 0.00001172 0.300631 0.00015851
0.020000 Black 43.14297574 -0.00003476 0.300000 -0.00047200
0.040000 HHL 43.14600669 0 0.300951 0
0.040000 Zhang 43.14589575 -0.00000257 0.300916 -0.00003458
0.040000 Zhang-2 43.14600650 -0.00000000 0.300951 -0.00000006
0.040000 EG-1 43.12388726 -0.00051266 0.293692 -0.00725903
0.040000 EG-2 43.14643405 0.00000991 0.301084 0.00013305
0.040000 EG-3 43.14612465 0.00000273 0.300988 0.00003675
0.040000 LF-1 43.14587405 -0.00000307 0.300909 -0.00004134
0.040000 LF-2 43.14600484 -0.00000004 0.300950 -0.00000057
0.040000 LF-3 43.14600664 -0.00000000 0.300951 -0.00000001
0.040000 LL-1 43.14589408 -0.00000261 0.300916 -0.00003510
0.040000 LL-2 43.14600664 -0.00000000 0.300951 -0.00000001
0.040000 LL-3 43.14600665 -0.00000000 0.300951 -0.00000001
0.040000 GS 43.14598970 -0.00000039 0.300946 -0.00000529
0.040000 OMC 43.14578293 -0.00000519 0.300881 -0.00006976
0.040000 BB 43.14600597 -0.00000002 0.300951 -0.00000022
0.040000 BB-Ju 43.14656196 0.00001287 0.301124 0.00017282
0.040000 Lehman 43.14700421 0.00002312 0.301261 0.00031016
0.040000 Black 43.14297574 -0.00007025 0.300000 -0.00095080
0.060000 HHL 43.14757045 0 0.301436 0
0.060000 Zhang 43.14740167 -0.00000391 0.301384 -0.00005226
0.060000 Zhang-2 43.14757003 -0.00000001 0.301436 -0.00000013
0.060000 EG-1 43.12611556 -0.00049724 0.294459 -0.00697723
0.060000 EG-2 43.14798381 0.00000958 0.301564 0.00012782
0.060000 EG-3 43.14768089 0.00000256 0.301471 0.00003417
0.060000 LF-1 43.14735226 -0.00000506 0.301369 -0.00006756
0.060000 LF-2 43.14756623 -0.00000010 0.301435 -0.00000131
0.060000 LF-3 43.14757035 -0.00000000 0.301436 -0.00000003
0.060000 LL-1 43.14739807 -0.00000400 0.301383 -0.00005337
0.060000 LL-2 43.14757033 -0.00000000 0.301436 -0.00000004
0.060000 LL-3 43.14757037 -0.00000000 0.301436 -0.00000003
0.060000 GS 43.14754511 -0.00000059 0.301429 -0.00000784
0.060000 OMC 43.14732341 -0.00000573 0.301360 -0.00007650
0.060000 BB 43.14757076 0.00000001 0.301437 0.00000009
0.060000 BB-Ju 43.14808675 0.00001197 0.301596 0.00015961
0.060000 Lehman 43.14904510 0.00003418 0.301891 0.00045494
0.060000 Black 43.14297574 -0.00010649 0.300000 -0.00143642
0.080000 HHL 43.14916711 0 0.301929 0
0.080000 Zhang 43.14893901 -0.00000529 0.301859 -0.00007014
0.080000 Zhang-2 43.14916636 -0.00000002 0.301929 -0.00000023
0.080000 EG-1 43.12837084 -0.00048196 0.295227 -0.00670187
0.080000 EG-2 43.14956726 0.00000927 0.302052 0.00012289
0.080000 EG-3 43.14927041 0.00000239 0.301961 0.00003175
0.080000 LF-1 43.14885013 -0.00000735 0.301831 -0.00009750
0.080000 LF-2 43.14915946 -0.00000018 0.301927 -0.00000235
0.080000 LF-3 43.14916691 -0.00000000 0.301929 -0.00000006
0.080000 LL-1 43.14893287 -0.00000543 0.301857 -0.00007203
0.080000 LL-2 43.14916686 -0.00000001 0.301929 -0.00000008
0.080000 LL-3 43.14916696 -0.00000000 0.301929 -0.00000005
0.080000 GS 43.14913359 -0.00000078 0.301919 -0.00001030
0.080000 OMC 43.14890044 -0.00000618 0.301847 -0.00008201
0.080000 BB 43.14916766 0.00000001 0.301929 0.00000017
0.080000 BB-Ju 43.14964601 0.00001110 0.302076 0.00014705
0.080000 Lehman 43.15110380 0.00004488 0.302522 0.00059284
0.080000 Black 43.14297574 -0.00014349 0.300000 -0.00192887
0.100000 HHL 43.15079716 0 0.302428 0
0.100000 Zhang 43.15050837 -0.00000669 0.302340 -0.00008821
0.100000 Zhang-2 43.15079600 -0.00000003 0.302428 -0.00000036
0.100000 EG-1 43.13065333 -0.00046682 0.295995 -0.00643293
0.100000 EG-2 43.15118483 0.00000898 0.302546 0.00011824
0.100000 EG-3 43.15089372 0.00000224 0.302458 0.00002947
0.100000 LF-1 43.15036784 -0.00000995 0.302297 -0.00013117
0.100000 LF-2 43.15078502 -0.00000028 0.302424 -0.00000371
0.100000 LF-3 43.15079684 -0.00000001 0.302428 -0.00000010
0.100000 LL-1 43.15049919 -0.00000691 0.302337 -0.00009101
0.100000 LL-2 43.15079673 -0.00000001 0.302428 -0.00000013
0.100000 LL-3 43.15079693 -0.00000001 0.302428 -0.00000007
0.100000 GS 43.15075570 -0.00000096 0.302416 -0.00001266
0.100000 OMC 43.15051430 -0.00000656 0.302342 -0.00008639
0.100000 BB 43.15079763 0.00000001 0.302428 0.00000014
0.100000 BB-Ju 43.15124027 0.00001027 0.302563 0.00013513
0.100000 Lehman 43.15318035 0.00005523 0.303152 0.00072383
0.100000 Black 43.14297574 -0.00018126 0.300000 -0.00242817
0.120000 HHL 43.15246113 0 0.302934 0
0.120000 Zhang 43.15211037 -0.00000813 0.302828 -0.00010640
0.120000 Zhang-2 43.15245947 -0.00000004 0.302934 -0.00000051
0.120000 EG-1 43.13296330 -0.00045184 0.296764 -0.00617037
0.120000 EG-2 43.15283696 0.00000871 0.303048 0.00011383
0.120000 EG-3 43.15255130 0.00000209 0.302962 0.00002732
0.120000 LF-1 43.15190562 -0.00001287 0.302766 -0.00016858
0.120000 LF-2 43.15244336 -0.00000041 0.302929 -0.00000539
0.120000 LF-3 43.15246066 -0.00000001 0.302934 -0.00000014
0.120000 LL-1 43.15209774 -0.00000842 0.302824 -0.00011024
0.120000 LL-2 43.15246045 -0.00000002 0.302934 -0.00000021
0.120000 LL-3 43.15246081 -0.00000001 0.302934 -0.00000010
0.120000 GS 43.15241203 -0.00000114 0.302919 -0.00001489
0.120000 OMC 43.15216529 -0.00000686 0.302845 -0.00008973
0.120000 BB 43.15246136 0.00000001 0.302934 0.00000007
0.120000 BB-Ju 43.15287007 0.00000948 0.303058 0.00012385
0.120000 Lehman 43.15527482 0.00006520 0.303782 0.00084793
0.120000 Black 43.14297574 -0.00021981 0.300000 -0.00293432
0.140000 HHL 43.15415953 0 0.303447 0
0.140000 Zhang 43.15374565 -0.00000959 0.303323 -0.00012468
0.140000 Zhang-2 43.15415728 -0.00000005 0.303447 -0.00000068
0.140000 EG-1 43.13530098 -0.00043700 0.297533 -0.00591416
0.140000 EG-2 43.15452409 0.00000845 0.303557 0.00010965
0.140000 EG-3 43.15424365 0.00000195 0.303473 0.00002531
0.140000 LF-1 43.15346367 -0.00001613 0.303238 -0.00020975
0.140000 LF-2 43.15413498 -0.00000057 0.303440 -0.00000739
0.140000 LF-3 43.15415887 -0.00000002 0.303447 -0.00000020
0.140000 LL-1 43.15372922 -0.00000997 0.303318 -0.00012963
0.140000 LL-2 43.15415853 -0.00000002 0.303447 -0.00000030
0.140000 LL-3 43.15415909 -0.00000001 0.303447 -0.00000013
0.140000 GS 43.15410314 -0.00000131 0.303430 -0.00001698
0.140000 OMC 43.15385370 -0.00000709 0.303355 -0.00009211
0.140000 BB 43.15415940 -0.00000000 0.303447 -0.00000004
0.140000 BB-Ju 43.15453594 0.00000872 0.303561 0.00011321
0.140000 Lehman 43.15738722 0.00007479 0.304412 0.00096512
0.140000 Black 43.14297574 -0.00025916 0.300000 -0.00344733
0.160000 HHL 43.15589286 0 0.303967 0
0.160000 Zhang 43.15541483 -0.00001108 0.303824 -0.00014300
0.160000 Zhang-2 43.15588995 -0.00000007 0.303966 -0.00000087
0.160000 EG-1 43.13766663 -0.00042233 0.298303 -0.00566428
0.160000 EG-2 43.15624666 0.00000820 0.304073 0.00010566
0.160000 EG-3 43.15597126 0.00000182 0.303991 0.00002343
0.160000 LF-1 43.15504220 -0.00001971 0.303713 -0.00025467
0.160000 LF-2 43.15586033 -0.00000075 0.303957 -0.00000972
0.160000 LF-3 43.15589198 -0.00000002 0.303967 -0.00000026
0.160000 LL-1 43.15539437 -0.00001155 0.303818 -0.00014913
0.160000 LL-2 43.15589146 -0.00000003 0.303967 -0.00000042
0.160000 LL-3 43.15589229 -0.00000001 0.303967 -0.00000017
0.160000 GS 43.15582962 -0.00000147 0.303948 -0.00001890
0.160000 OMC 43.15557982 -0.00000725 0.303874 -0.00009362
0.160000 BB 43.15589229 -0.00000001 0.303967 -0.00000017
0.160000 BB-Ju 43.15623839 0.00000801 0.304070 0.00010319
0.160000 Lehman 43.15951760 0.00008399 0.305043 0.00107540
0.160000 Black 43.14297574 -0.00029931 0.300000 -0.00396719
0.180000 HHL 43.15766162 0 0.304494 0
0.180000 Zhang 43.15711856 -0.00001258 0.304333 -0.00016132
0.180000 Zhang-2 43.15765797 -0.00000008 0.304493 -0.00000108
0.180000 EG-1 43.14006048 -0.00040783 0.299073 -0.00542068
0.180000 EG-2 43.15800509 0.00000796 0.304596 0.00010185
0.180000 EG-3 43.15773462 0.00000169 0.304516 0.00002166
0.180000 LF-1 43.15664142 -0.00002364 0.304191 -0.00030334
0.180000 LF-2 43.15761991 -0.00000097 0.304482 -0.00001238
0.180000 LF-3 43.15766050 -0.00000003 0.304494 -0.00000033
0.180000 LL-1 43.15709390 -0.00001315 0.304325 -0.00016865
0.180000 LL-2 43.15765974 -0.00000004 0.304493 -0.00000056
0.180000 LL-3 43.15766091 -0.00000002 0.304494 -0.00000021
0.180000 GS 43.15759204 -0.00000161 0.304473 -0.00002065
0.180000 OMC 43.15734394 -0.00000736 0.304400 -0.00009432
0.180000 BB 43.15766053 -0.00000003 0.304494 -0.00000032
0.180000 BB-Ju 43.15797791 0.00000733 0.304588 0.00009379
0.180000 Lehman 43.16166600 0.00009278 0.305673 0.00117877
0.180000 Black 43.14297574 -0.00034028 0.300000 -0.00449391
0.200000 HHL 43.15946630 0 0.305027 0
0.200000 Zhang 43.15885751 -0.00001411 0.304848 -0.00017956
0.200000 Zhang-2 43.15946186 -0.00000010 0.305026 -0.00000131
0.200000 EG-1 43.14248279 -0.00039351 0.299844 -0.00518333
0.200000 EG-2 43.15979980 0.00000773 0.305126 0.00009818
0.200000 EG-3 43.15953420 0.00000157 0.305047 0.00002000
0.200000 LF-1 43.15826155 -0.00002791 0.304672 -0.00035577
0.200000 LF-2 43.15941419 -0.00000121 0.305012 -0.00001535
0.200000 LF-3 43.15946492 -0.00000003 0.305027 -0.00000041
0.200000 LL-1 43.15882854 -0.00001478 0.304839 -0.00018812
0.200000 LL-2 43.15946387 -0.00000006 0.305027 -0.00000072
0.200000 LL-3 43.15946544 -0.00000002 0.305027 -0.00000026
0.200000 GS 43.15939096 -0.00000175 0.305005 -0.00002220
0.200000 OMC 43.15914637 -0.00000741 0.304933 -0.00009431
0.200000 BB 43.15946462 -0.00000004 0.305027 -0.00000050
0.200000 BB-Ju 43.15975499 0.00000669 0.305112 0.00008500
0.200000 Lehman 43.16383246 0.00010116 0.306303 0.00127525
0.200000 Black 43.14297574 -0.00038208 0.300000 -0.00502748
0.220000 HHL 43.16130740 0 0.305568 0
0.220000 Zhang 43.16063232 -0.00001564 0.305370 -0.00019770
0.220000 Zhang-2 43.16130211 -0.00000012 0.305566 -0.00000155
0.220000 EG-1 43.14493381 -0.00037936 0.300616 -0.00495218
0.220000 EG-2 43.16163124 0.00000750 0.305663 0.00009465
0.220000 EG-3 43.16137048 0.00000146 0.305586 0.00001845
0.220000 LF-1 43.15990280 -0.00003254 0.305156 -0.00041193
0.220000 LF-2 43.16124364 -0.00000148 0.305549 -0.00001865
0.220000 LF-3 43.16130575 -0.00000004 0.305567 -0.00000048
0.220000 LL-1 43.16059902 -0.00001641 0.305360 -0.00020746
0.220000 LL-2 43.16130433 -0.00000007 0.305567 -0.00000090
0.220000 LL-3 43.16130637 -0.00000002 0.305568 -0.00000030
0.220000 GS 43.16122695 -0.00000186 0.305544 -0.00002353
0.220000 OMC 43.16098740 -0.00000741 0.305474 -0.00009365
0.220000 BB 43.16130505 -0.00000005 0.305567 -0.00000069
0.220000 BB-Ju 43.16157011 0.00000609 0.305645 0.00007679
0.220000 Lehman 43.16601701 0.00010912 0.306933 0.00136484
0.220000 Black 43.14297574 -0.00042472 0.300000 -0.00556788
0.240000 HHL 43.16318540 0 0.306115 0
0.240000 Zhang 43.16244367 -0.00001718 0.305899 -0.00021565
0.240000 Zhang-2 43.16317920 -0.00000014 0.306113 -0.00000180
0.240000 EG-1 43.14741379 -0.00036539 0.301388 -0.00472719
0.240000 EG-2 43.16349982 0.00000728 0.306206 0.00009123
0.240000 EG-3 43.16324393 0.00000136 0.306132 0.00001699
0.240000 LF-1 43.16156538 -0.00003753 0.305643 -0.00047182
0.240000 LF-2 43.16310874 -0.00000178 0.306093 -0.00002226
0.240000 LF-3 43.16318346 -0.00000004 0.306115 -0.00000056
0.240000 LL-1 43.16240608 -0.00001806 0.305889 -0.00022660
0.240000 LL-2 43.16318162 -0.00000009 0.306114 -0.00000110
0.240000 LL-3 43.16318420 -0.00000003 0.306115 -0.00000035
0.240000 GS 43.16310057 -0.00000197 0.306090 -0.00002463
0.240000 OMC 43.16286731 -0.00000737 0.306023 -0.00009241
0.240000 BB 43.16318232 -0.00000007 0.306114 -0.00000089
0.240000 BB-Ju 43.16342371 0.00000552 0.306184 0.00006915
0.240000 Lehman 43.16821970 0.00011663 0.307563 0.00144757
0.240000 Black 43.14297574 -0.00046822 0.300000 -0.00611511
0.260000 HHL 43.16510077 0 0.306669 0
0.260000 Zhang 43.16429225 -0.00001873 0.306436 -0.00023337
0.260000 Zhang-2 43.16509363 -0.00000017 0.306667 -0.00000206
0.260000 EG-1 43.14992299 -0.00035162 0.302161 -0.00450830
0.260000 EG-2 43.16540596 0.00000707 0.306757 0.00008790
0.260000 EG-3 43.16515500 0.00000126 0.306685 0.00001563
0.260000 LF-1 43.16324951 -0.00004289 0.306134 -0.00053542
0.260000 LF-2 43.16500996 -0.00000210 0.306643 -0.00002617
0.260000 LF-3 43.16509856 -0.00000005 0.306668 -0.00000064
0.260000 LL-1 43.16425045 -0.00001970 0.306424 -0.00024545
0.260000 LL-2 43.16509619 -0.00000011 0.306668 -0.00000132
0.260000 LL-3 43.16509939 -0.00000003 0.306669 -0.00000040
0.260000 GS 43.16501238 -0.00000205 0.306644 -0.00002548
0.260000 OMC 43.16478640 -0.00000728 0.306578 -0.00009065
0.260000 BB 43.16509691 -0.00000009 0.306668 -0.00000111
0.260000 BB-Ju 43.16531625 0.00000499 0.306731 0.00006207
0.260000 Lehman 43.17044055 0.00012371 0.308193 0.00152344
0.260000 Black 43.14297574 -0.00051257 0.300000 -0.00666914
0.280000 HHL 43.16705398 0 0.307230 0
0.280000 Zhang 43.16617873 -0.00002028 0.306979 -0.00025079
0.280000 Zhang-2 43.16704588 -0.00000019 0.307228 -0.00000232
0.280000 EG-1 43.15246165 -0.00033804 0.302934 -0.00429547
0.280000 EG-2 43.16735007 0.00000686 0.307315 0.00008465
0.280000 EG-3 43.16710416 0.00000116 0.307244 0.00001435
0.280000 LF-1 43.16495541 -0.00004862 0.306627 -0.00060271
0.280000 LF-2 43.16694779 -0.00000246 0.307200 -0.00003038
0.280000 LF-3 43.16705151 -0.00000006 0.307229 -0.00000071
0.280000 LL-1 43.16613288 -0.00002134 0.306966 -0.00026395
0.280000 LL-2 43.16704854 -0.00000013 0.307228 -0.00000156
0.280000 LL-3 43.16705242 -0.00000004 0.307229 -0.00000045
0.280000 GS 43.16696291 -0.00000211 0.307204 -0.00002606
0.280000 OMC 43.16674495 -0.00000716 0.307141 -0.00008845
0.280000 BB 43.16704930 -0.00000011 0.307229 -0.00000134
0.280000 BB-Ju 43.16724815 0.00000450 0.307285 0.00005552
0.280000 Lehman 43.17267962 0.00013032 0.308822 0.00159249
0.280000 Black 43.14297574 -0.00055779 0.300000 -0.00722994
0.300000 HHL 43.16904550 0 0.307798 0
0.300000 Zhang 43.16810381 -0.00002181 0.307530 -0.00026784
0.300000 Zhang-2 43.16903641 -0.00000021 0.307795 -0.00000258
0.300000 EG-1 43.15503002 -0.00032466 0.303709 -0.00408864
0.300000 EG-2 43.16933257 0.00000665 0.307879 0.00008146
0.300000 EG-3 43.16909185 0.00000107 0.307811 0.00001316
0.300000 LF-1 43.16668331 -0.00005472 0.307124 -0.00067367
0.300000 LF-2 43.16892271 -0.00000284 0.307763 -0.00003487
0.300000 LF-3 43.16904280 -0.00000006 0.307797 -0.00000077
0.300000 LL-1 43.16805412 -0.00002296 0.307516 -0.00028200
0.300000 LL-2 43.16903913 -0.00000015 0.307796 -0.00000181
0.300000 LL-3 43.16904375 -0.00000004 0.307797 -0.00000049
0.300000 GS 43.16895269 -0.00000215 0.307771 -0.00002635
0.300000 OMC 43.16874326 -0.00000700 0.307712 -0.00008586
0.300000 BB 43.16903998 -0.00000013 0.307796 -0.00000157
0.300000 BB-Ju 43.16921985 0.00000404 0.307847 0.00004949
0.300000 Lehman 43.17493692 0.00013647 0.309452 0.00165474
0.300000 Black 43.14297574 -0.00060390 0.300000 -0.00779751
0.320000 HHL 43.17107576 0 0.308372 0
0.320000 Zhang 43.17006819 -0.00002334 0.308087 -0.00028447
0.320000 Zhang-2 43.17106569 -0.00000023 0.308369 -0.00000284
0.320000 EG-1 43.15762837 -0.00031149 0.304484 -0.00388775
0.320000 EG-2 43.17135386 0.00000644 0.308450 0.00007833
0.320000 EG-3 43.17111850 0.00000099 0.308384 0.00001204
0.320000 LF-1 43.16843341 -0.00006121 0.307624 -0.00074827
0.320000 LF-2 43.17093518 -0.00000326 0.308332 -0.00003963
0.320000 LF-3 43.17107289 -0.00000007 0.308371 -0.00000081
0.320000 LL-1 43.17001491 -0.00002457 0.308072 -0.00029954
0.320000 LL-2 43.17106842 -0.00000017 0.308370 -0.00000207
0.320000 LL-3 43.17107384 -0.00000004 0.308371 -0.00000054
0.320000 GS 43.17098227 -0.00000217 0.308345 -0.00002635
0.320000 OMC 43.17078161 -0.00000681 0.308289 -0.00008294
0.320000 BB 43.17106941 -0.00000015 0.308370 -0.00000179
0.320000 BB-Ju 43.17123174 0.00000361 0.308416 0.00004394
0.320000 Lehman 43.17721249 0.00014215 0.310082 0.00171022
0.320000 Black 43.14297574 -0.00065090 0.300000 -0.00837179
0.340000 HHL 43.17314523 0 0.308953 0
0.340000 Zhang 43.17207258 -0.00002485 0.308652 -0.00030058
0.340000 Zhang-2 43.17313417 -0.00000026 0.308950 -0.00000309
0.340000 EG-1 43.16025695 -0.00029853 0.305260 -0.00369273
0.340000 EG-2 43.17341436 0.00000623 0.309028 0.00007523
0.340000 EG-3 43.17318456 0.00000091 0.308964 0.00001100
0.340000 LF-1 43.17020594 -0.00006808 0.308126 -0.00082649
0.340000 LF-2 43.17298567 -0.00000370 0.308908 -0.00004464
0.340000 LF-3 43.17314223 -0.00000007 0.308952 -0.00000084
0.340000 LL-1 43.17201601 -0.00002616 0.308636 -0.00031647
0.340000 LL-2 43.17313686 -0.00000019 0.308950 -0.00000234
0.340000 LL-3 43.17314313 -0.00000005 0.308952 -0.00000059
0.340000 GS 43.17305214 -0.00000216 0.308927 -0.00002604
0.340000 OMC 43.17286029 -0.00000660 0.308873 -0.00007973
0.340000 BB 43.17313805 -0.00000017 0.308951 -0.00000201
0.340000 BB-Ju 43.17328422 0.00000322 0.308992 0.00003886
0.340000 Lehman 43.17950638 0.00014734 0.310712 0.00175896
0.340000 Black 43.14297574 -0.00069880 0.300000 -0.00895277
0.360000 HHL 43.17525432 0 0.309540 0
0.360000 Zhang 43.17411771 -0.00002633 0.309224 -0.00031612
0.360000 Zhang-2 43.17524230 -0.00000028 0.309537 -0.00000334
0.360000 EG-1 43.16291601 -0.00028577 0.306037 -0.00350354
0.360000 EG-2 43.17551445 0.00000602 0.309613 0.00007217
0.360000 EG-3 43.17529044 0.00000084 0.309550 0.00001002
0.360000 LF-1 43.17200112 -0.00007535 0.308632 -0.00090827
0.360000 LF-2 43.17507468 -0.00000416 0.309491 -0.00004988
0.360000 LF-3 43.17525129 -0.00000007 0.309540 -0.00000084
0.360000 LL-1 43.17405816 -0.00002770 0.309208 -0.00033272
0.360000 LL-2 43.17524489 -0.00000022 0.309538 -0.00000262
0.360000 LL-3 43.17525205 -0.00000005 0.309540 -0.00000063
0.360000 GS 43.17516280 -0.00000212 0.309515 -0.00002541
0.360000 OMC 43.17497956 -0.00000636 0.309464 -0.00007630
0.360000 BB 43.17524635 -0.00000018 0.309538 -0.00000221
0.360000 BB-Ju 43.17537767 0.00000286 0.309575 0.00003423
0.360000 Lehman 43.18181861 0.00015204 0.311341 0.00180101
0.360000 Black 43.14297574 -0.00074762 0.300000 -0.00954039
0.380000 HHL 43.17740347 0 0.310135 0
0.380000 Zhang 43.17620429 -0.00002777 0.309804 -0.00033101
0.380000 Zhang-2 43.17739051 -0.00000030 0.310131 -0.00000357
0.380000 EG-1 43.16560581 -0.00027324 0.306815 -0.00332008
0.380000 EG-2 43.17765453 0.00000581 0.310204 0.00006912
0.380000 EG-3 43.17743655 0.00000077 0.310144 0.00000911
0.380000 LF-1 43.17381919 -0.00008301 0.309141 -0.00099360
0.380000 LF-2 43.17720265 -0.00000465 0.310079 -0.00005533
0.380000 LF-3 43.17740051 -0.00000007 0.310134 -0.00000082
0.380000 LL-1 43.17614213 -0.00002921 0.309786 -0.00034821
0.380000 LL-2 43.17739296 -0.00000024 0.310132 -0.00000289
0.380000 LL-3 43.17740104 -0.00000006 0.310134 -0.00000067
0.380000 GS 43.17731474 -0.00000206 0.310110 -0.00002444
0.380000 OMC 43.17713971 -0.00000611 0.310062 -0.00007268
0.380000 BB 43.17739474 -0.00000020 0.310132 -0.00000240
0.380000 BB-Ju 43.17751247 0.00000252 0.310165 0.00003002
0.380000 Lehman 43.18414922 0.00015623 0.311971 0.00183640
0.380000 Black 43.14297574 -0.00079736 0.300000 -0.01013463
0.400000 HHL 43.17959309 0 0.310735 0
0.400000 Zhang 43.17833305 -0.00002918 0.310390 -0.00034517
0.400000 Zhang-2 43.17957924 -0.00000032 0.310732 -0.00000379
0.400000 EG-1 43.16832661 -0.00026092 0.307593 -0.00314231
0.400000 EG-2 43.17983500 0.00000560 0.310802 0.00006609
0.400000 EG-3 43.17962331 0.00000070 0.310744 0.00000826
0.400000 LF-1 43.17566035 -0.00009108 0.309653 -0.00108242
0.400000 LF-2 43.17937008 -0.00000516 0.310674 -0.00006098
0.400000 LF-3 43.17959031 -0.00000006 0.310735 -0.00000076
0.400000 LL-1 43.17826868 -0.00003067 0.310373 -0.00036285
0.400000 LL-2 43.17958149 -0.00000027 0.310732 -0.00000317
0.400000 LL-3 43.17959051 -0.00000006 0.310735 -0.00000070
0.400000 GS 43.17950841 -0.00000196 0.310712 -0.00002315
0.400000 OMC 43.17934102 -0.00000584 0.310667 -0.00006893
0.400000 BB 43.17958366 -0.00000022 0.310733 -0.00000258
0.400000 BB-Ju 43.17968896 0.00000222 0.310762 0.00002620
0.400000 Lehman 43.18649823 0.00015992 0.312601 0.00186519
0.400000 Black 43.14297574 -0.00084802 0.300000 -0.01073543
0.420000 HHL 43.18182357 0 0.311343 0
0.420000 Zhang 43.18050475 -0.00003054 0.310984 -0.00035852
0.420000 Zhang-2 43.18180889 -0.00000034 0.311339 -0.00000398
0.420000 EG-1 43.17107867 -0.00024883 0.308373 -0.00297014
0.420000 EG-2 43.18205622 0.00000539 0.311406 0.00006308
0.420000 EG-3 43.18185110 0.00000064 0.311350 0.00000747
0.420000 LF-1 43.17752485 -0.00009955 0.310168 -0.00117469
0.420000 LF-2 43.18157741 -0.00000570 0.311276 -0.00006680
0.420000 LF-3 43.18182113 -0.00000006 0.311342 -0.00000066
0.420000 LL-1 43.18043856 -0.00003207 0.310966 -0.00037656
0.420000 LL-2 43.18181090 -0.00000029 0.311339 -0.00000344
0.420000 LL-3 43.18182087 -0.00000006 0.311342 -0.00000073
0.420000 GS 43.18174428 -0.00000184 0.311321 -0.00002151
0.420000 OMC 43.18158375 -0.00000555 0.311278 -0.00006507
0.420000 BB 43.18181352 -0.00000023 0.311340 -0.00000273
0.420000 BB-Ju 43.18190750 0.00000194 0.311366 0.00002276
0.420000 Lehman 43.18886568 0.00016308 0.313230 0.00188741
0.420000 Black 43.14297574 -0.00089963 0.300000 -0.01134275
0.440000 HHL 43.18409533 0 0.311957 0
0.440000 Zhang 43.18272011 -0.00003185 0.311586 -0.00037099
0.440000 Zhang-2 43.18407987 -0.00000036 0.311952 -0.00000416
0.440000 EG-1 43.17386224 -0.00023696 0.309153 -0.00280349
0.440000 EG-2 43.18431859 0.00000517 0.312017 0.00006007
0.440000 EG-3 43.18412032 0.00000058 0.311963 0.00000673
0.440000 LF-1 43.17941290 -0.00010843 0.310686 -0.00127036
0.440000 LF-2 43.18382512 -0.00000626 0.311884 -0.00007276
0.440000 LF-3 43.18409338 -0.00000005 0.311956 -0.00000052
0.440000 LL-1 43.18265254 -0.00003341 0.311567 -0.00038926
0.440000 LL-2 43.18408159 -0.00000032 0.311953 -0.00000370
0.440000 LL-3 43.18409251 -0.00000007 0.311956 -0.00000076
0.440000 GS 43.18402276 -0.00000168 0.311937 -0.00001953
0.440000 OMC 43.18386817 -0.00000526 0.311895 -0.00006116
0.440000 BB 43.18408473 -0.00000025 0.311954 -0.00000285
0.440000 BB-Ju 43.18416841 0.00000169 0.311976 0.00001967
0.440000 Lehman 43.19125161 0.00016572 0.313860 0.00190313
0.440000 Black 43.14297574 -0.00095219 0.300000 -0.01195653
0.460000 HHL 43.18640872 0 0.312577 0
0.460000 Zhang 43.18497990 -0.00003309 0.312194 -0.00038248
0.460000 Zhang-2 43.18639258 -0.00000037 0.312572 -0.00000431
0.460000 EG-1 43.17667759 -0.00022533 0.309934 -0.00264229
0.460000 EG-2 43.18662248 0.00000495 0.312634 0.00005706
0.460000 EG-3 43.18643133 0.00000052 0.312583 0.00000604
0.460000 LF-1 43.18132474 -0.00011772 0.311207 -0.00136939
0.460000 LF-2 43.18611367 -0.00000683 0.312498 -0.00007883
0.460000 LF-3 43.18640746 -0.00000003 0.312576 -0.00000034
0.460000 LL-1 43.18491139 -0.00003467 0.312176 -0.00040086
0.460000 LL-2 43.18639397 -0.00000034 0.312573 -0.00000394
0.460000 LL-3 43.18640581 -0.00000007 0.312576 -0.00000078
0.460000 GS 43.18634425 -0.00000149 0.312559 -0.00001722
0.460000 OMC 43.18619454 -0.00000496 0.312520 -0.00005722
0.460000 BB 43.18639770 -0.00000026 0.312574 -0.00000295
0.460000 BB-Ju 43.18647202 0.00000147 0.312594 0.00001690
0.460000 Lehman 43.19365604 0.00016781 0.314489 0.00191240
0.460000 Black 43.14297574 -0.00100571 0.300000 -0.01257672
0.480000 HHL 43.18876414 0 0.313203 0
0.480000 Zhang 43.18728487 -0.00003425 0.312810 -0.00039291
0.480000 Zhang-2 43.18874739 -0.00000039 0.313199 -0.00000444
0.480000 EG-1 43.17952497 -0.00021393 0.310717 -0.00248645
0.480000 EG-2 43.18896824 0.00000473 0.313257 0.00005406
0.480000 EG-3 43.18878450 0.00000047 0.313209 0.00000539
0.480000 LF-1 43.18326060 -0.00012743 0.311732 -0.00147170
0.480000 LF-2 43.18844352 -0.00000742 0.313118 -0.00008500
0.480000 LF-3 43.18876378 -0.00000001 0.313203 -0.00000009
0.480000 LL-1 43.18721587 -0.00003585 0.312792 -0.00041129
0.480000 LL-2 43.18874842 -0.00000036 0.313199 -0.00000416
0.480000 LL-3 43.18876115 -0.00000007 0.313202 -0.00000079
0.480000 GS 43.18870913 -0.00000127 0.313189 -0.00001458
0.480000 OMC 43.18856311 -0.00000465 0.313150 -0.00005328
0.480000 BB 43.18875279 -0.00000026 0.313200 -0.00000301
0.480000 BB-Ju 43.18881864 0.00000126 0.313218 0.00001444
0.480000 Lehman 43.19607899 0.00016937 0.315119 0.00191528
0.480000 Black 43.14297574 -0.00106019 0.300000 -0.01320326
0.500000 HHL 43.19116192 0 0.313836 0
0.500000 Zhang 43.18963579 -0.00003533 0.313434 -0.00040221
0.500000 Zhang-2 43.19114468 -0.00000040 0.313832 -0.00000453
0.500000 EG-1 43.18240464 -0.00020276 0.311500 -0.00233589
0.500000 EG-2 43.19135624 0.00000450 0.313887 0.00005107
0.500000 EG-3 43.19118018 0.00000042 0.313841 0.00000480
0.500000 LF-1 43.18522070 -0.00013756 0.312259 -0.00157726
0.500000 LF-2 43.19081513 -0.00000803 0.313745 -0.00009122
0.500000 LF-3 43.19116271 0.00000002 0.313836 0.00000021
0.500000 LL-1 43.18956674 -0.00003693 0.313416 -0.00042045
0.500000 LL-2 43.19114532 -0.00000038 0.313832 -0.00000436
0.500000 LL-3 43.19115888 -0.00000007 0.313835 -0.00000080
0.500000 GS 43.19111775 -0.00000102 0.313824 -0.00001161
0.500000 OMC 43.19097415 -0.00000435 0.313787 -0.00004938
0.500000 BB 43.19115040 -0.00000027 0.313833 -0.00000303
0.500000 BB-Ju 43.19120856 0.00000108 0.313848 0.00001226
0.500000 Lehman 43.19852051 0.00017037 0.315748 0.00191183
0.500000 Black 43.14297574 -0.00111565 0.300000 -0.01383609
0.520000 HHL 43.19360243 0 0.314475 0
0.520000 Zhang 43.19203342 -0.00003632 0.314065 -0.00041027
0.520000 Zhang-2 43.19358480 -0.00000041 0.314471 -0.00000460
0.520000 EG-1 43.18531687 -0.00019182 0.312285 -0.00219053
0.520000 EG-2 43.19378683 0.00000427 0.314523 0.00004808
0.520000 EG-3 43.19361872 0.00000038 0.314479 0.00000425
0.520000 LF-1 43.18720529 -0.00014810 0.312789 -0.00168598
0.520000 LF-2 43.19322895 -0.00000865 0.314378 -0.00009747
0.520000 LF-3 43.19360462 0.00000005 0.314476 0.00000057
0.520000 LL-1 43.19196479 -0.00003791 0.314047 -0.00042826
0.520000 LL-2 43.19358502 -0.00000040 0.314471 -0.00000454
0.520000 LL-3 43.19359936 -0.00000007 0.314474 -0.00000080
0.520000 GS 43.19357042 -0.00000074 0.314467 -0.00000835
0.520000 OMC 43.19342789 -0.00000404 0.314430 -0.00004554
0.520000 BB 43.19359088 -0.00000027 0.314472 -0.00000301
0.520000 BB-Ju 43.19364206 0.00000092 0.314485 0.00001034
0.520000 Lehman 43.20098063 0.00017082 0.316377 0.00190211
0.520000 Black 43.14297574 -0.00117209 0.300000 -0.01447514
0.540000 HHL 43.19608598 0 0.315120 0
0.540000 Zhang 43.19447854 -0.00003721 0.314703 -0.00041702
0.540000 Zhang-2 43.19606809 -0.00000041 0.315116 -0.00000463
0.540000 EG-1 43.18826193 -0.00018113 0.313070 -0.00205026
0.540000 EG-2 43.19626035 0.00000404 0.315165 0.00004511
0.540000 EG-3 43.19610043 0.00000033 0.315124 0.00000374
0.540000 LF-1 43.18921458 -0.00015907 0.313323 -0.00179782
0.540000 LF-2 43.19568543 -0.00000927 0.315017 -0.00010372
0.540000 LF-3 43.19608987 0.00000009 0.315121 0.00000101
0.540000 LL-1 43.19441077 -0.00003878 0.314686 -0.00043464
0.540000 LL-2 43.19606789 -0.00000042 0.315116 -0.00000468
0.540000 LL-3 43.19608291 -0.00000007 0.315120 -0.00000079
0.540000 GS 43.19606744 -0.00000043 0.315116 -0.00000480
0.540000 OMC 43.19592458 -0.00000374 0.315079 -0.00004178
0.540000 BB 43.19607458 -0.00000026 0.315117 -0.00000295
0.540000 BB-Ju 43.19611942 0.00000077 0.315129 0.00000865
0.540000 Lehman 43.20345936 0.00017070 0.317007 0.00188620
0.540000 Black 43.14297574 -0.00122952 0.300000 -0.01512035
0.560000 HHL 43.19861291 0 0.315772 0
0.560000 Zhang 43.19697194 -0.00003799 0.315349 -0.00042235
0.560000 Zhang-2 43.19859488 -0.00000042 0.315767 -0.00000463
0.560000 EG-1 43.19124006 -0.00017067 0.313857 -0.00191501
0.560000 EG-2 43.19877715 0.00000380 0.315814 0.00004215
0.560000 EG-3 43.19862565 0.00000029 0.315775 0.00000327
0.560000 LF-1 43.19124882 -0.00017047 0.313859 -0.00191271
0.560000 LF-2 43.19818502 -0.00000991 0.315662 -0.00010992
0.560000 LF-3 43.19861882 0.00000014 0.315773 0.00000152
0.560000 LL-1 43.19690546 -0.00003953 0.315332 -0.00043951
0.560000 LL-2 43.19859425 -0.00000043 0.315767 -0.00000479
0.560000 LL-3 43.19860987 -0.00000007 0.315771 -0.00000078
0.560000 GS 43.19860906 -0.00000009 0.315771 -0.00000099
0.560000 OMC 43.19846446 -0.00000344 0.315734 -0.00003812
0.560000 BB 43.19860183 -0.00000026 0.315769 -0.00000284
0.560000 BB-Ju 43.19864090 0.00000065 0.315779 0.00000719
0.560000 Lehman 43.20595673 0.00017000 0.317636 0.00186416
0.560000 Black 43.14297574 -0.00128794 0.300000 -0.01577164
0.580000 HHL 43.20118353 0 0.316429 0
0.580000 Zhang 43.19951440 -0.00003864 0.316003 -0.00042620
0.580000 Zhang-2 43.20116548 -0.00000042 0.316424 -0.00000460
0.580000 EG-1 43.19425154 -0.00016046 0.314644 -0.00178468
0.580000 EG-2 43.20133754 0.00000357 0.316468 0.00003922
0.580000 EG-3 43.20119468 0.00000026 0.316432 0.00000284
0.580000 LF-1 43.19330825 -0.00018229 0.314398 -0.00203057
0.580000 LF-2 43.20072815 -0.00001054 0.316313 -0.00011606
0.580000 LF-3 43.20119179 0.00000019 0.316431 0.00000210
0.580000 LL-1 43.19944964 -0.00004014 0.315986 -0.00044278
0.580000 LL-2 43.20116443 -0.00000044 0.316424 -0.00000486
0.580000 LL-3 43.20118053 -0.00000007 0.316428 -0.00000076
0.580000 GS 43.20119548 0.00000028 0.316432 0.00000304
0.580000 OMC 43.20104776 -0.00000314 0.316394 -0.00003459
0.580000 BB 43.20117297 -0.00000024 0.316426 -0.00000269
0.580000 BB-Ju 43.20120676 0.00000054 0.316435 0.00000592
0.580000 Lehman 43.20847278 0.00016873 0.318265 0.00183608
0.580000 Black 43.14297574 -0.00134737 0.300000 -0.01642894
0.600000 HHL 43.20379812 0 0.317092 0
0.600000 Zhang 43.20210671 -0.00003915 0.316664 -0.00042845
0.600000 Zhang-2 43.20378020 -0.00000041 0.317088 -0.00000453
0.600000 EG-1 43.19729662 -0.00015048 0.315433 -0.00165916
0.600000 EG-2 43.20394186 0.00000333 0.317128 0.00003631
0.600000 EG-3 43.20380780 0.00000022 0.317095 0.00000245
0.600000 LF-1 43.19539309 -0.00019454 0.314941 -0.00215133
0.600000 LF-2 43.20331526 -0.00001118 0.316970 -0.00012209
0.600000 LF-3 43.20380909 0.00000025 0.317095 0.00000277
0.600000 LL-1 43.20204406 -0.00004060 0.316648 -0.00044436
0.600000 LL-2 43.20377874 -0.00000045 0.317087 -0.00000490
0.600000 LL-3 43.20379520 -0.00000007 0.317091 -0.00000074
0.600000 GS 43.20382688 0.00000067 0.317099 0.00000727
0.600000 OMC 43.20367469 -0.00000286 0.317061 -0.00003119
0.600000 BB 43.20378828 -0.00000023 0.317090 -0.00000249
0.600000 BB-Ju 43.20381722 0.00000044 0.317097 0.00000482
0.600000 Lehman 43.21100753 0.00016687 0.318894 0.00180202
0.600000 Black 43.14297574 -0.00140780 0.300000 -0.01709218
0.620000 HHL 43.20645697 0 0.317761 0
0.620000 Zhang 43.20474966 -0.00003952 0.317332 -0.00042903
0.620000 Zhang-2 43.20643932 -0.00000041 0.317757 -0.00000442
0.620000 EG-1 43.20037558 -0.00014075 0.316223 -0.00153836
0.620000 EG-2 43.20659042 0.00000309 0.317795 0.00003344
0.620000 EG-3 43.20646530 0.00000019 0.317763 0.00000209
0.620000 LF-1 43.19750360 -0.00020722 0.315486 -0.00227492
0.620000 LF-2 43.20594680 -0.00001181 0.317633 -0.00012797
0.620000 LF-3 43.20647105 0.00000033 0.317765 0.00000353
0.620000 LL-1 43.20468950 -0.00004091 0.317317 -0.00044418
0.620000 LL-2 43.20643747 -0.00000045 0.317756 -0.00000489
0.620000 LL-3 43.20645415 -0.00000007 0.317761 -0.00000071
0.620000 GS 43.20650340 0.00000107 0.317773 0.00001163
0.620000 OMC 43.20634549 -0.00000258 0.317733 -0.00002795
0.620000 BB 43.20644805 -0.00000021 0.317759 -0.00000224
0.620000 BB-Ju 43.20647251 0.00000036 0.317765 0.00000389
0.620000 Lehman 43.21356101 0.00016442 0.319523 0.00176206
0.620000 Black 43.14297574 -0.00146925 0.300000 -0.01776128
0.640000 HHL 43.20916036 0 0.318436 0
0.640000 Zhang 43.20744406 -0.00003972 0.318008 -0.00042783
0.640000 Zhang-2 43.20914312 -0.00000040 0.318432 -0.00000429
0.640000 EG-1 43.20348868 -0.00013126 0.317014 -0.00142219
0.640000 EG-2 43.20928352 0.00000285 0.318467 0.00003062
0.640000 EG-3 43.20916745 0.00000016 0.318438 0.00000176
0.640000 LF-1 43.19963999 -0.00022033 0.316035 -0.00240126
0.640000 LF-2 43.20862317 -0.00001243 0.318302 -0.00013367
0.640000 LF-3 43.20917794 0.00000041 0.318441 0.00000437
0.640000 LL-1 43.20738674 -0.00004105 0.317994 -0.00044216
0.640000 LL-2 43.20914091 -0.00000045 0.318431 -0.00000484
0.640000 LL-3 43.20915766 -0.00000006 0.318435 -0.00000067
0.640000 GS 43.20922510 0.00000150 0.318452 0.00001610
0.640000 OMC 43.20906037 -0.00000231 0.318411 -0.00002487
0.640000 BB 43.20915256 -0.00000018 0.318434 -0.00000194
0.640000 BB-Ju 43.20917286 0.00000029 0.318439 0.00000311
0.640000 Lehman 43.21613324 0.00016138 0.320152 0.00171629
0.640000 Black 43.14297574 -0.00153173 0.300000 -0.01843615
0.660000 HHL 43.21190853 0 0.319117 0
0.660000 Zhang 43.21019071 -0.00003975 0.318692 -0.00042477
0.660000 Zhang-2 43.21189184 -0.00000039 0.319113 -0.00000412
0.660000 EG-1 43.20663618 -0.00012201 0.317806 -0.00131054
0.660000 EG-2 43.21202146 0.00000261 0.319145 0.00002785
0.660000 EG-3 43.21191451 0.00000014 0.319118 0.00000147
0.660000 LF-1 43.20180253 -0.00023387 0.316586 -0.00253028
0.660000 LF-2 43.21134482 -0.00001305 0.318978 -0.00013916
0.660000 LF-3 43.21193005 0.00000050 0.319122 0.00000531
0.660000 LL-1 43.21013654 -0.00004101 0.318679 -0.00043820
0.660000 LL-2 43.21188931 -0.00000044 0.319112 -0.00000474
0.660000 LL-3 43.21190598 -0.00000006 0.319116 -0.00000063
0.660000 GS 43.21199204 0.00000193 0.319137 0.00002059
0.660000 OMC 43.21181953 -0.00000206 0.319095 -0.00002196
0.660000 BB 43.21190205 -0.00000015 0.319115 -0.00000160
0.660000 BB-Ju 43.21191846 0.00000023 0.319119 0.00000245
0.660000 Lehman 43.21872425 0.00015773 0.320782 0.00166478
0.660000 Black 43.14297574 -0.00159523 0.300000 -0.01911672
0.680000 HHL 43.21470174 0 0.319803 0
0.680000 Zhang 43.21299040 -0.00003960 0.319383 -0.00041975
0.680000 Zhang-2 43.21468572 -0.00000037 0.319799 -0.00000392
0.680000 EG-1 43.20981835 -0.00011300 0.318600 -0.00120330
0.680000 EG-2 43.21480453 0.00000238 0.319828 0.00002515
0.680000 EG-3 43.21470670 0.00000011 0.319804 0.00000121
0.680000 LF-1 43.20399144 -0.00024784 0.317141 -0.00266189
0.680000 LF-2 43.21411214 -0.00001364 0.319659 -0.00014438
0.680000 LF-3 43.21472763 0.00000060 0.319809 0.00000633
0.680000 LL-1 43.21293968 -0.00004077 0.319371 -0.00043222
0.680000 LL-2 43.21468293 -0.00000044 0.319798 -0.00000460
0.680000 LL-3 43.21469935 -0.00000006 0.319802 -0.00000058
0.680000 GS 43.21480418 0.00000237 0.319828 0.00002506
0.680000 OMC 43.21462316 -0.00000182 0.319784 -0.00001923
0.680000 BB 43.21469677 -0.00000012 0.319802 -0.00000122
0.680000 BB-Ju 43.21470951 0.00000018 0.319805 0.00000190
0.680000 Lehman 43.22133406 0.00015347 0.321411 0.00160763
0.680000 Black 43.14297574 -0.00165976 0.300000 -0.01980290
0.700000 HHL 43.21754021 0 0.320495 0
0.700000 Zhang 43.21584396 -0.00003925 0.320082 -0.00041268
0.700000 Zhang-2 43.21752500 -0.00000035 0.320491 -0.00000369
0.700000 EG-1 43.21303545 -0.00010423 0.319394 -0.00110038
0.700000 EG-2 43.21763300 0.00000215 0.320517 0.00002252
0.700000 EG-3 43.21754427 0.00000009 0.320496 0.00000098
0.700000 LF-1 43.20620697 -0.00026224 0.317699 -0.00279601
0.700000 LF-2 43.21692555 -0.00001422 0.320345 -0.00014931
0.700000 LF-3 43.21757093 0.00000071 0.320502 0.00000746
0.700000 LL-1 43.21579692 -0.00004034 0.320070 -0.00042416
0.700000 LL-2 43.21752201 -0.00000042 0.320490 -0.00000442
0.700000 LL-3 43.21753800 -0.00000005 0.320494 -0.00000054
0.700000 GS 43.21766145 0.00000281 0.320524 0.00002942
0.700000 OMC 43.21747148 -0.00000159 0.320478 -0.00001668
0.700000 BB 43.21753693 -0.00000008 0.320494 -0.00000080
0.700000 BB-Ju 43.21754620 0.00000014 0.320496 0.00000145
0.700000 Lehman 43.22396269 0.00014861 0.322040 0.00154492
0.700000 Black 43.14297574 -0.00172533 0.300000 -0.02049460
0.720000 HHL 43.22042416 0 0.321192 0
0.720000 Zhang 43.21875220 -0.00003868 0.320788 -0.00040348
0.720000 Zhang-2 43.22040988 -0.00000033 0.321188 -0.00000344
0.720000 EG-1 43.21628775 -0.00009570 0.320190 -0.00100166
0.720000 EG-2 43.22050714 0.00000192 0.321212 0.00001998
0.720000 EG-3 43.22042742 0.00000008 0.321193 0.00000078
0.720000 LF-1 43.20844936 -0.00027706 0.318259 -0.00293256
0.720000 LF-2 43.21978546 -0.00001478 0.321038 -0.00015391
0.720000 LF-3 43.22046019 0.00000083 0.321200 0.00000867
0.720000 LL-1 43.21870903 -0.00003968 0.320778 -0.00041392
0.720000 LL-2 43.22040674 -0.00000040 0.321188 -0.00000419
0.720000 LL-3 43.22042214 -0.00000005 0.321191 -0.00000049
0.720000 GS 43.22056372 0.00000323 0.321225 0.00003359
0.720000 OMC 43.22036465 -0.00000138 0.321177 -0.00001433
0.720000 BB 43.22042276 -0.00000003 0.321191 -0.00000034
0.720000 BB-Ju 43.22042870 0.00000011 0.321193 0.00000109
0.720000 Lehman 43.22661018 0.00014313 0.322668 0.00147674
0.720000 Black 43.14297574 -0.00179194 0.300000 -0.02119174
0.740000 HHL 43.22335379 0 0.321894 0
0.740000 Zhang 43.22171592 -0.00003789 0.321502 -0.00039204
0.740000 Zhang-2 43.22334056 -0.00000031 0.321891 -0.00000316
0.740000 EG-1 43.21957552 -0.00008741 0.320987 -0.00090704
0.740000 EG-2 43.22342721 0.00000170 0.321912 0.00001753
0.740000 EG-3 43.22335635 0.00000006 0.321895 0.00000061
0.740000 LF-1 43.21071886 -0.00029232 0.318823 -0.00307145
0.740000 LF-2 43.22269226 -0.00001530 0.321736 -0.00015813
0.740000 LF-3 43.22339561 0.00000097 0.321904 0.00000999
0.740000 LL-1 43.22167678 -0.00003880 0.321493 -0.00040143
0.740000 LL-2 43.22333734 -0.00000038 0.321890 -0.00000393
0.740000 LL-3 43.22335198 -0.00000004 0.321894 -0.00000043
0.740000 GS 43.22351078 0.00000363 0.321932 0.00003748
0.740000 OMC 43.22330286 -0.00000118 0.321882 -0.00001216
0.740000 BB 43.22335447 0.00000002 0.321894 0.00000016
0.740000 BB-Ju 43.22335716 0.00000008 0.321895 0.00000080
0.740000 Lehman 43.22927654 0.00013703 0.323297 0.00140318
0.740000 Black 43.14297574 -0.00185960 0.300000 -0.02189423
0.760000 HHL 43.22632930 0 0.322602 0
0.760000 Zhang 43.22473595 -0.00003686 0.322224 -0.00037828
0.760000 Zhang-2 43.22631720 -0.00000028 0.322599 -0.00000287
0.760000 EG-1 43.22289903 -0.00007936 0.321786 -0.00081642
0.760000 EG-2 43.22639347 0.00000148 0.322617 0.00001520
0.760000 EG-3 43.22633126 0.00000005 0.322602 0.00000046
0.760000 LF-1 43.21301571 -0.00030800 0.319389 -0.00321260
0.760000 LF-2 43.22564634 -0.00001580 0.322440 -0.00016194
0.760000 LF-3 43.22637739 0.00000111 0.322613 0.00001139
0.760000 LL-1 43.22470093 -0.00003767 0.322215 -0.00038661
0.760000 LL-2 43.22631398 -0.00000035 0.322598 -0.00000363
0.760000 LL-3 43.22632770 -0.00000004 0.322602 -0.00000038
0.760000 GS 43.22650236 0.00000400 0.322643 0.00004099
0.760000 OMC 43.22628629 -0.00000100 0.322592 -0.00001019
0.760000 BB 43.22633223 0.00000007 0.322603 0.00000069
0.760000 BB-Ju 43.22633174 0.00000006 0.322603 0.00000058
0.760000 Lehman 43.23196179 0.00013030 0.323926 0.00132432
0.760000 Black 43.14297574 -0.00192831 0.300000 -0.02260197
0.780000 HHL 43.22935087 0 0.323315 0
0.780000 Zhang 43.22781309 -0.00003557 0.322953 -0.00036210
0.780000 Zhang-2 43.22933998 -0.00000025 0.323312 -0.00000256
0.780000 EG-1 43.22625854 -0.00007153 0.322585 -0.00072967
0.780000 EG-2 43.22940614 0.00000128 0.323328 0.00001299
0.780000 EG-3 43.22935232 0.00000003 0.323315 0.00000034
0.780000 LF-1 43.21534016 -0.00032410 0.319959 -0.00335591
0.780000 LF-2 43.22864809 -0.00001626 0.323150 -0.00016530
0.780000 LF-3 43.22940572 0.00000127 0.323328 0.00001289
0.780000 LL-1 43.22778225 -0.00003629 0.322945 -0.00036938
0.780000 LL-2 43.22933683 -0.00000032 0.323312 -0.00000330
0.780000 LL-3 43.22934948 -0.00000003 0.323315 -0.00000033
0.780000 GS 43.22953813 0.00000433 0.323359 0.00004399
0.780000 OMC 43.22931509 -0.00000083 0.323306 -0.00000841
0.780000 BB 43.22935616 0.00000012 0.323316 0.00000124
0.780000 BB-Ju 43.22935259 0.00000004 0.323315 0.00000040
0.780000 Lehman 43.23466595 0.00012295 0.324555 0.00124027
0.780000 Black 43.14297574 -0.00199807 0.300000 -0.02331487
0.800000 HHL 43.23241866 0 0.324033 0
0.800000 Zhang 43.23094818 -0.00003401 0.323689 -0.00034342
0.800000 Zhang-2 43.23240904 -0.00000022 0.324031 -0.00000224
0.800000 EG-1 43.22965432 -0.00006394 0.323386 -0.00064670
0.800000 EG-2 43.23246545 0.00000108 0.324044 0.00001091
0.800000 EG-3 43.23241969 0.00000002 0.324033 0.00000024
0.800000 LF-1 43.21769245 -0.00034063 0.320532 -0.00350130
0.800000 LF-2 43.23169788 -0.00001667 0.323865 -0.00016817
0.800000 LF-3 43.23248076 0.00000144 0.324047 0.00001447
0.800000 LL-1 43.23092151 -0.00003463 0.323683 -0.00034966
0.800000 LL-2 43.23240603 -0.00000029 0.324030 -0.00000294
0.800000 LL-3 43.23241748 -0.00000003 0.324033 -0.00000027
0.800000 GS 43.23261766 0.00000460 0.324079 0.00004637
0.800000 OMC 43.23238942 -0.00000068 0.324026 -0.00000682
0.800000 BB 43.23242629 0.00000018 0.324035 0.00000178
0.800000 BB-Ju 43.23241983 0.00000003 0.324033 0.00000027
0.800000 Lehman 43.23738906 0.00011497 0.325184 0.00115111
0.800000 Black 43.14297574 -0.00206889 0.300000 -0.02403285
0.820000 HHL 43.23553282 0 0.324756 0
0.820000 Zhang 43.23414203 -0.00003217 0.324434 -0.00032215
0.820000 Zhang-2 43.23552451 -0.00000019 0.324754 -0.00000192
0.820000 EG-1 43.23308663 -0.00005658 0.324188 -0.00056739
0.820000 EG-2 43.23557163 0.00000090 0.324765 0.00000897
0.820000 EG-3 43.23553351 0.00000002 0.324756 0.00000016
0.820000 LF-1 43.22007283 -0.00035758 0.321107 -0.00364868
0.820000 LF-2 43.23479607 -0.00001704 0.324585 -0.00017051
0.820000 LF-3 43.23560265 0.00000162 0.324772 0.00001615
0.820000 LL-1 43.23411945 -0.00003269 0.324428 -0.00032739
0.820000 LL-2 43.23552172 -0.00000026 0.324753 -0.00000257
0.820000 LL-3 43.23553184 -0.00000002 0.324756 -0.00000023
0.820000 GS 43.23574047 0.00000480 0.324804 0.00004800
0.820000 OMC 43.23550944 -0.00000054 0.324750 -0.00000541
0.820000 BB 43.23554255 0.00000023 0.324758 0.00000225
0.820000 BB-Ju 43.23553358 0.00000002 0.324756 0.00000018
0.820000 Lehman 43.24013112 0.00010635 0.325813 0.00105695
0.820000 Black 43.14297574 -0.00214076 0.300000 -0.02475580
0.840000 HHL 43.23869349 0 0.325484 0
0.840000 Zhang 43.23739547 -0.00003002 0.325185 -0.00029819
0.840000 Zhang-2 43.23868650 -0.00000016 0.325482 -0.00000160
0.840000 EG-1 43.23655575 -0.00004944 0.324992 -0.00049163
0.840000 EG-2 43.23872488 0.00000073 0.325491 0.00000720
0.840000 EG-3 43.23869392 0.00000001 0.325484 0.00000010
0.840000 LF-1 43.22248155 -0.00037494 0.321686 -0.00379796
0.840000 LF-2 43.23794303 -0.00001736 0.325311 -0.00017228
0.840000 LF-3 43.23877154 0.00000181 0.325502 0.00001790
0.840000 LL-1 43.23737684 -0.00003045 0.325181 -0.00030248
0.840000 LL-2 43.23868399 -0.00000022 0.325481 -0.00000218
0.840000 LL-3 43.23869271 -0.00000002 0.325483 -0.00000018
0.840000 GS 43.23890598 0.00000491 0.325532 0.00004872
0.840000 OMC 43.23867527 -0.00000042 0.325479 -0.00000418
0.840000 BB 43.23870485 0.00000026 0.325486 0.00000260
0.840000 BB-Ju 43.23869397 0.00000001 0.325484 0.00000011
0.840000 Lehman 43.24289216 0.00009710 0.326441 0.00095787
0.840000 Black 43.14297574 -0.00221371 0.300000 -0.02548363
0.860000 HHL 43.24190080 0 0.326216 0
0.860000 Zhang 43.24070930 -0.00002755 0.325945 -0.00027147
0.860000 Zhang-2 43.24189512 -0.00000013 0.326215 -0.00000129
0.860000 EG-1 43.24006195 -0.00004252 0.325797 -0.00041931
0.860000 EG-2 43.24192538 0.00000057 0.326222 0.00000559
0.860000 EG-3 43.24190104 0.00000001 0.326216 0.00000005
0.860000 LF-1 43.22491886 -0.00039272 0.322267 -0.00394904
0.860000 LF-2 43.24113910 -0.00001761 0.326043 -0.00017345
0.860000 LF-3 43.24198753 0.00000201 0.326236 0.00001973
0.860000 LL-1 43.24069443 -0.00002790 0.325941 -0.00027486
0.860000 LL-2 43.24189294 -0.00000018 0.326214 -0.00000179
0.860000 LL-3 43.24190020 -0.00000001 0.326216 -0.00000014
0.860000 GS 43.24211351 0.00000492 0.326265 0.00004838
0.860000 OMC 43.24188707 -0.00000032 0.326213 -0.00000312
0.860000 BB 43.24191310 0.00000028 0.326219 0.00000280
0.860000 BB-Ju 43.24190108 0.00000001 0.326216 0.00000006
0.860000 Lehman 43.24567220 0.00008722 0.327070 0.00085397
0.860000 Black 43.14297574 -0.00228771 0.300000 -0.02621624
0.880000 HHL 43.24515487 0 0.326954 0
0.880000 Zhang 43.24408435 -0.00002475 0.326712 -0.00024190
0.880000 Zhang-2 43.24515044 -0.00000010 0.326953 -0.00000100
0.880000 EG-1 43.24360549 -0.00003583 0.326603 -0.00035031
0.880000 EG-2 43.24517333 0.00000043 0.326958 0.00000416
0.880000 EG-3 43.24515498 0.00000000 0.326954 0.00000002
0.880000 LF-1 43.22738502 -0.00041091 0.322852 -0.00410184
0.880000 LF-2 43.24438463 -0.00001781 0.326780 -0.00017398
0.880000 LF-3 43.24525071 0.00000222 0.326975 0.00002163
0.880000 LL-1 43.24407298 -0.00002502 0.326709 -0.00024447
0.880000 LL-2 43.24514863 -0.00000014 0.326952 -0.00000141
0.880000 LL-3 43.24515443 -0.00000001 0.326953 -0.00000010
0.880000 GS 43.24536230 0.00000480 0.327000 0.00004680
0.880000 OMC 43.24514495 -0.00000023 0.326951 -0.00000224
0.880000 BB 43.24516733 0.00000029 0.326956 0.00000281
0.880000 BB-Ju 43.24515502 0.00000000 0.326954 0.00000003
0.880000 Lehman 43.24847126 0.00007669 0.327699 0.00074536
0.880000 Black 43.14297574 -0.00236279 0.300000 -0.02695355
0.900000 HHL 43.24845580 0 0.327695 0
0.900000 Zhang 43.24752144 -0.00002160 0.327486 -0.00020939
0.900000 Zhang-2 43.24845254 -0.00000008 0.327695 -0.00000073
0.900000 EG-1 43.24718664 -0.00002935 0.327411 -0.00028454
0.900000 EG-2 43.24846889 0.00000030 0.327698 0.00000293
0.900000 EG-3 43.24845582 0.00000000 0.327695 0.00000000
0.900000 LF-1 43.22988026 -0.00042951 0.323439 -0.00425625
0.900000 LF-2 43.24767995 -0.00001794 0.327522 -0.00017383
0.900000 LF-3 43.24856118 0.00000244 0.327719 0.00002359
0.900000 LL-1 43.24751323 -0.00002179 0.327484 -0.00021123
0.900000 LL-2 43.24845113 -0.00000011 0.327694 -0.00000104
0.900000 LL-3 43.24845549 -0.00000001 0.327695 -0.00000007
0.900000 GS 43.24865150 0.00000453 0.327739 0.00004380
0.900000 OMC 43.24844903 -0.00000016 0.327694 -0.00000151
0.900000 BB 43.24846767 0.00000027 0.327698 0.00000266
0.900000 BB-Ju 43.24845587 0.00000000 0.327695 0.00000002
0.900000 Lehman 43.25128936 0.00006552 0.328328 0.00063212
0.900000 Black 43.14297574 -0.00243893 0.300000 -0.02769544
0.920000 HHL 43.25180366 0 0.328442 0
0.920000 Zhang 43.25102139 -0.00001809 0.328268 -0.00017387
0.920000 Zhang-2 43.25180146 -0.00000005 0.328441 -0.00000049
0.920000 EG-1 43.25080567 -0.00002307 0.328220 -0.00022187
0.920000 EG-2 43.25181222 0.00000020 0.328444 0.00000190
0.920000 EG-3 43.25180365 -0.00000000 0.328442 -0.00000000
0.920000 LF-1 43.23240485 -0.00044851 0.324030 -0.00441220
0.920000 LF-2 43.25102539 -0.00001799 0.328269 -0.00017297
0.920000 LF-3 43.25191898 0.00000267 0.328467 0.00002560
0.920000 LL-1 43.25101593 -0.00001821 0.328267 -0.00017508
0.920000 LL-2 43.25180046 -0.00000007 0.328441 -0.00000071
0.920000 LL-3 43.25180347 -0.00000000 0.328442 -0.00000004
0.920000 GS 43.25198013 0.00000408 0.328481 0.00003918
0.920000 OMC 43.25179942 -0.00000010 0.328441 -0.00000094
0.920000 BB 43.25181427 0.00000025 0.328444 0.00000235
0.920000 BB-Ju 43.25180370 0.00000000 0.328442 0.00000001
0.920000 Lehman 43.25412651 0.00005371 0.328956 0.00051435
0.920000 Black 43.14297574 -0.00251615 0.300000 -0.02844183
0.940000 HHL 43.25519856 0 0.329193 0
0.940000 Zhang 43.25458500 -0.00001418 0.329057 -0.00013524
0.940000 Zhang-2 43.25519725 -0.00000003 0.329192 -0.00000029
0.940000 EG-1 43.25446286 -0.00001701 0.329030 -0.00016219
0.940000 EG-2 43.25520347 0.00000011 0.329194 0.00000108
0.940000 EG-3 43.25519853 -0.00000000 0.329193 -0.00000001
0.940000 LF-1 43.23495904 -0.00046791 0.324623 -0.00456958
0.940000 LF-2 43.25442125 -0.00001797 0.329021 -0.00017137
0.940000 LF-3 43.25532417 0.00000290 0.329220 0.00002766
0.940000 LL-1 43.25458182 -0.00001426 0.329057 -0.00013594
0.940000 LL-2 43.25519662 -0.00000004 0.329192 -0.00000043
0.940000 LL-3 43.25519846 -0.00000000 0.329193 -0.00000002
0.940000 GS 43.25534715 0.00000344 0.329225 0.00003272
0.940000 OMC 43.25519622 -0.00000005 0.329192 -0.00000051
0.940000 BB 43.25520727 0.00000020 0.329195 0.00000192
0.940000 BB-Ju 43.25519857 0.00000000 0.329193 0.00000000
0.940000 Lehman 43.25698273 0.00004125 0.329585 0.00039216
0.940000 Black 43.14297574 -0.00259444 0.300000 -0.02919261
0.960000 HHL 43.25864054 0 0.329948 0
0.960000 Zhang 43.25821311 -0.00000988 0.329854 -0.00009344
0.960000 Zhang-2 43.25863993 -0.00000001 0.329948 -0.00000013
0.960000 EG-1 43.25815846 -0.00001114 0.329842 -0.00010539
0.960000 EG-2 43.25864277 0.00000005 0.329948 0.00000049
0.960000 EG-3 43.25864053 -0.00000000 0.329948 -0.00000000
0.960000 LF-1 43.23754308 -0.00048771 0.325219 -0.00472830
0.960000 LF-2 43.25786785 -0.00001786 0.329779 -0.00016898
0.960000 LF-3 43.25877677 0.00000315 0.329977 0.00002976
0.960000 LL-1 43.25821164 -0.00000991 0.329854 -0.00009376
0.960000 LL-2 43.25863962 -0.00000002 0.329947 -0.00000020
0.960000 LL-3 43.25864050 -0.00000000 0.329948 -0.00000001
0.960000 GS 43.25875135 0.00000256 0.329972 0.00002421
0.960000 OMC 43.25863953 -0.00000002 0.329947 -0.00000022
0.960000 BB 43.25864681 0.00000014 0.329949 0.00000137
0.960000 BB-Ju 43.25864055 0.00000000 0.329948 0.00000000
0.960000 Lehman 43.25985804 0.00002814 0.330213 0.00026564
0.960000 Black 43.14297574 -0.00267380 0.300000 -0.02994770
0.980000 HHL 43.26212967 0 0.330707 0
0.980000 Zhang 43.26190650 -0.00000516 0.330659 -0.00004838
0.980000 Zhang-2 43.26212952 -0.00000000 0.330707 -0.00000003
0.980000 EG-1 43.26189275 -0.00000548 0.330656 -0.00005136
0.980000 EG-2 43.26213025 0.00000001 0.330707 0.00000012
0.980000 EG-3 43.26212967 -0.00000000 0.330707 -0.00000000
0.980000 LF-1 43.24015722 -0.00050789 0.325819 -0.00488827
0.980000 LF-2 43.26136547 -0.00001766 0.330541 -0.00016578
0.980000 LF-3 43.26227679 0.00000340 0.330739 0.00003188
0.980000 LL-1 43.26190612 -0.00000517 0.330659 -0.00004847
0.980000 LL-2 43.26212943 -0.00000001 0.330707 -0.00000005
0.980000 LL-3 43.26212967 -0.00000000 0.330707 -0.00000000
0.980000 GS 43.26219144 0.00000143 0.330720 0.00001339
0.980000 OMC 43.26212943 -0.00000001 0.330707 -0.00000005
0.980000 BB 43.26213302 0.00000008 0.330708 0.00000073
0.980000 BB-Ju 43.26212968 0.00000000 0.330707 0.00000000
0.980000 Lehman 43.26275246 0.00001440 0.330842 0.00013489
0.980000 Black 43.14297574 -0.00275423 0.300000 -0.03070698


==> single_r0_td10_strikes.txt <==
Strike Model Price Error Vol VolError
50.000000 HHL 43.15079716 0 0.302428 0
50.000000 Zhang 43.15050837 -0.00000669 0.302340 -0.00008821
50.000000 Zhang-2 43.15079600 -0.00000003 0.302428 -0.00000036
50.000000 EG-1 43.13065333 -0.00046682 0.295995 -0.00643293
50.000000 EG-2 43.15118483 0.00000898 0.302546 0.00011824
50.000000 EG-3 43.15089372 0.00000224 0.302458 0.00002947
50.000000 LF-1 43.15036784 -0.00000995 0.302297 -0.00013117
50.000000 LF-2 43.15078502 -0.00000028 0.302424 -0.00000371
50.000000 LF-3 43.15079684 -0.00000001 0.302428 -0.00000010
50.000000 LL-1 43.15049919 -0.00000691 0.302337 -0.00009101
50.000000 LL-2 43.15079673 -0.00000001 0.302428 -0.00000013
50.000000 LL-3 43.15079693 -0.00000001 0.302428 -0.00000007
50.000000 GS 43.15075570 -0.00000096 0.302416 -0.00001266
50.000000 OMC 43.15051430 -0.00000656 0.302342 -0.00008639
50.000000 BB 43.15079763 0.00000001 0.302428 0.00000014
50.000000 BB-Ju 43.15124027 0.00001027 0.302563 0.00013513
50.000000 Lehman 43.15318035 0.00005523 0.303152 0.00072383
50.000000 Black 43.14297574 -0.00018126 0.300000 -0.00242817
53.000000 HHL 40.25837736 0 0.302420 0
53.000000 Zhang 40.25794951 -0.00001063 0.302333 -0.00008708
53.000000 Zhang-2 40.25837580 -0.00000004 0.302419 -0.00000032
53.000000 EG-1 40.23608118 -0.00055383 0.297761 -0.00465853
53.000000 EG-2 40.25839980 0.00000056 0.302424 0.00000457
53.000000 EG-3 40.25845720 0.00000198 0.302436 0.00001624
53.000000 LF-1 40.25777452 -0.00001497 0.302297 -0.00012272
53.000000 LF-2 40.25836300 -0.00000036 0.302417 -0.00000292
53.000000 LF-3 40.25837703 -0.00000001 0.302420 -0.00000007
53.000000 LL-1 40.25794169 -0.00001082 0.302331 -0.00008867
53.000000 LL-2 40.25837593 -0.00000004 0.302419 -0.00000029
53.000000 LL-3 40.25837708 -0.00000001 0.302420 -0.00000006
53.000000 GS 40.25831690 -0.00000150 0.302407 -0.00001230
53.000000 OMC 40.25802419 -0.00000877 0.302348 -0.00007187
53.000000 BB 40.25837940 0.00000005 0.302420 0.00000041
53.000000 BB-Ju 40.25900593 0.00001561 0.302547 0.00012777
53.000000 Lehman 40.26150183 0.00007761 0.303053 0.00063331
53.000000 Black 40.24664588 -0.00029140 0.300000 -0.00241967
56.000000 HHL 37.41809406 0 0.302412 0
56.000000 Zhang 37.41749457 -0.00001602 0.302326 -0.00008602
56.000000 Zhang-2 37.41809210 -0.00000005 0.302411 -0.00000028
56.000000 EG-1 37.39465383 -0.00062644 0.298996 -0.00341606
56.000000 EG-2 37.41777545 -0.00000852 0.302366 -0.00004571
56.000000 EG-3 37.41814831 0.00000145 0.302419 0.00000778
56.000000 LF-1 37.41729011 -0.00002149 0.302296 -0.00011538
56.000000 LF-2 37.41807820 -0.00000042 0.302409 -0.00000227
56.000000 LF-3 37.41809375 -0.00000001 0.302412 -0.00000004
56.000000 LL-1 37.41748864 -0.00001618 0.302325 -0.00008687
56.000000 LL-2 37.41809136 -0.00000007 0.302411 -0.00000039
56.000000 LL-3 37.41809374 -0.00000001 0.302412 -0.00000005
56.000000 GS 37.41801062 -0.00000223 0.302400 -0.00001197
56.000000 OMC 37.41767428 -0.00001122 0.302351 -0.00006023
56.000000 BB 37.41809361 -0.00000001 0.302412 -0.00000006
56.000000 BB-Ju 37.41884434 0.00002005 0.302519 0.00010756
56.000000 Lehman 37.42194756 0.00010298 0.302963 0.00055133
56.000000 Black 37.40146756 -0.00044434 0.300000 -0.00241169
59.000000 HHL 34.64396340 0 0.302404 0
59.000000 Zhang 34.64316290 -0.00002311 0.302319 -0.00008504
59.000000 Zhang-2 34.64396104 -0.00000007 0.302404 -0.00000025
59.000000 EG-1 34.62046348 -0.00067833 0.299885 -0.00251918
59.000000 EG-2 34.64337015 -0.00001712 0.302341 -0.00006302
59.000000 EG-3 34.64398960 0.00000076 0.302407 0.00000278
59.000000 LF-1 34.64293741 -0.00002962 0.302295 -0.00010900
59.000000 LF-2 34.64394700 -0.00000047 0.302402 -0.00000174
59.000000 LF-3 34.64396312 -0.00000001 0.302404 -0.00000003
59.000000 LL-1 34.64315902 -0.00002322 0.302319 -0.00008545
59.000000 LL-2 34.64395926 -0.00000012 0.302404 -0.00000044
59.000000 LL-3 34.64396304 -0.00000001 0.302404 -0.00000004
59.000000 GS 34.64385357 -0.00000317 0.302392 -0.00001166
59.000000 OMC 34.64348477 -0.00001382 0.302353 -0.00005084
59.000000 BB 34.64395531 -0.00000023 0.302403 -0.00000086
59.000000 BB-Ju 34.64474111 0.00002245 0.302487 0.00008256
59.000000 Lehman 34.64845989 0.00012979 0.302881 0.00047667
59.000000 Black 34.62152671 -0.00064764 0.300000 -0.00240416
62.000000 HHL 31.95026669 0 0.302397 0
62.000000 Zhang 31.94924167 -0.00003208 0.302313 -0.00008411
62.000000 Zhang-2 31.95026399 -0.00000008 0.302397 -0.00000022
62.000000 EG-1 31.92773460 -0.00070522 0.300538 -0.00185865
62.000000 EG-2 31.94948959 -0.00002432 0.302333 -0.00006376
62.000000 EG-3 31.95026772 0.00000003 0.302397 0.00000008
62.000000 LF-1 31.94900591 -0.00003946 0.302294 -0.00010346
62.000000 LF-2 31.95025085 -0.00000050 0.302396 -0.00000130
62.000000 LF-3 31.95026647 -0.00000001 0.302397 -0.00000002
62.000000 LL-1 31.94923962 -0.00003215 0.302313 -0.00008428
62.000000 LL-2 31.95026108 -0.00000018 0.302397 -0.00000046
62.000000 LL-3 31.95026633 -0.00000001 0.302397 -0.00000003
62.000000 GS 31.95012799 -0.00000434 0.302386 -0.00001138
62.000000 OMC 31.94973988 -0.00001649 0.302354 -0.00004322
62.000000 BB 31.95025050 -0.00000051 0.302396 -0.00000133
62.000000 BB-Ju 31.95096604 0.00002189 0.302454 0.00005736
62.000000 Lehman 31.95525036 0.00015598 0.302805 0.00040836
62.000000 Black 31.92125417 -0.00090805 0.300000 -0.00239704
65.000000 HHL 29.35081526 0 0.302390 0
65.000000 Zhang 29.34955004 -0.00004311 0.302307 -0.00008324
65.000000 Zhang-2 29.35081229 -0.00000010 0.302390 -0.00000020
65.000000 EG-1 29.33011341 -0.00070532 0.301024 -0.00136598
65.000000 EG-2 29.34995090 -0.00002945 0.302333 -0.00005686
65.000000 EG-3 29.35079731 -0.00000061 0.302389 -0.00000118
65.000000 LF-1 29.34931566 -0.00005109 0.302292 -0.00009866
65.000000 LF-2 29.35080107 -0.00000048 0.302389 -0.00000093
65.000000 LF-3 29.35081510 -0.00000001 0.302390 -0.00000001
65.000000 LL-1 29.34954930 -0.00004313 0.302307 -0.00008329
65.000000 LL-2 29.35080831 -0.00000024 0.302390 -0.00000046
65.000000 LL-3 29.35081492 -0.00000001 0.302390 -0.00000002
65.000000 GS 29.35064629 -0.00000576 0.302379 -0.00001111
65.000000 OMC 29.35025239 -0.00001918 0.302353 -0.00003703
65.000000 BB 29.35079609 -0.00000065 0.302389 -0.00000126
65.000000 BB-Ju 29.35133809 0.00001781 0.302425 0.00003439
65.000000 Lehman 29.35607332 0.00017915 0.302736 0.00034559
65.000000 Black 29.31467518 -0.00123131 0.300000 -0.00239029
68.000000 HHL 26.85828204 0 0.302384 0
68.000000 Zhang 26.85676992 -0.00005630 0.302301 -0.00008241
68.000000 Zhang-2 26.85827889 -0.00000012 0.302384 -0.00000017
68.000000 EG-1 26.84003586 -0.00067935 0.301388 -0.00099605
68.000000 EG-2 26.85741749 -0.00003219 0.302337 -0.00004712
68.000000 EG-3 26.85825249 -0.00000110 0.302382 -0.00000161
68.000000 LF-1 26.85654807 -0.00006456 0.302289 -0.00009451
68.000000 LF-2 26.85827049 -0.00000043 0.302383 -0.00000063
68.000000 LF-3 26.85828194 -0.00000000 0.302384 -0.00000001
68.000000 LL-1 26.85676984 -0.00005630 0.302301 -0.00008242
68.000000 LL-2 26.85827400 -0.00000030 0.302383 -0.00000044
68.000000 LL-3 26.85828173 -0.00000001 0.302384 -0.00000002
68.000000 GS 26.85808263 -0.00000742 0.302373 -0.00001087
68.000000 OMC 26.85769543 -0.00002184 0.302352 -0.00003197
68.000000 BB 26.85826698 -0.00000056 0.302383 -0.00000082
68.000000 BB-Ju 26.85855286 0.00001008 0.302399 0.00001476
68.000000 Lehman 26.86356360 0.00019665 0.302672 0.00028768
68.000000 Black 26.81471914 -0.00162195 0.300000 -0.00238387
71.000000 HHL 24.48365608 0 0.302378 0
71.000000 Zhang 24.48189971 -0.00007174 0.302296 -0.00008163
71.000000 Zhang-2 24.48365284 -0.00000013 0.302378 -0.00000015
71.000000 EG-1 24.46822161 -0.00063040 0.301660 -0.00071797
71.000000 EG-2 24.48285869 -0.00003257 0.302341 -0.00003706
71.000000 EG-3 24.48362182 -0.00000140 0.302376 -0.00000159
71.000000 LF-1 24.48169982 -0.00007990 0.302287 -0.00009093
71.000000 LF-2 24.48364797 -0.00000033 0.302377 -0.00000038
71.000000 LF-3 24.48365603 -0.00000000 0.302378 -0.00000000
71.000000 LL-1 24.48189963 -0.00007174 0.302296 -0.00008164
71.000000 LL-2 24.48364730 -0.00000036 0.302377 -0.00000041
71.000000 LL-3 24.48365582 -0.00000001 0.302378 -0.00000001
71.000000 GS 24.48342725 -0.00000935 0.302367 -0.00001063
71.000000 OMC 24.48305722 -0.00002446 0.302350 -0.00002783
71.000000 BB 24.48365174 -0.00000018 0.302378 -0.00000020
71.000000 BB-Ju 24.48363095 -0.00000103 0.302377 -0.00000117
71.000000 Lehman 24.48869382 0.00020576 0.302612 0.00023406
71.000000 Black 24.43265001 -0.00208327 0.300000 -0.00237776
74.000000 HHL 22.23585125 0 0.302372 0
74.000000 Zhang 22.23386219 -0.00008945 0.302291 -0.00008089
74.000000 Zhang-2 22.23584803 -0.00000014 0.302372 -0.00000013
74.000000 EG-1 22.22331810 -0.00056365 0.301862 -0.00050992
74.000000 EG-2 22.23516393 -0.00003091 0.302344 -0.00002795
74.000000 EG-3 22.23581762 -0.00000151 0.302371 -0.00000137
74.000000 LF-1 22.23369114 -0.00009715 0.302284 -0.00008785
74.000000 LF-2 22.23584713 -0.00000019 0.302372 -0.00000017
74.000000 LF-3 22.23585125 -0.00000000 0.302372 -0.00000000
74.000000 LL-1 22.23386157 -0.00008948 0.302291 -0.00008092
74.000000 LL-2 22.23584216 -0.00000041 0.302372 -0.00000037
74.000000 LL-3 22.23585105 -0.00000001 0.302372 -0.00000001
74.000000 GS 22.23559511 -0.00001152 0.302362 -0.00001042
74.000000 OMC 22.23525011 -0.00002703 0.302347 -0.00002445
74.000000 BB 22.23586364 0.00000056 0.302372 0.00000050
74.000000 BB-Ju 22.23552018 -0.00001489 0.302358 -0.00001346
74.000000 Lehman 22.24038271 0.00020379 0.302556 0.00018425
74.000000 Black 22.17765184 -0.00261737 0.300000 -0.00237192
77.000000 HHL 20.12147772 0 0.302366 0
77.000000 Zhang 20.11927543 -0.00010945 0.302286 -0.00008019
77.000000 Zhang-2 20.12147464 -0.00000015 0.302366 -0.00000011
77.000000 EG-1 20.11169950 -0.00048596 0.302010 -0.00035610
77.000000 EG-2 20.12091896 -0.00002777 0.302346 -0.00002034
77.000000 EG-3 20.12144809 -0.00000147 0.302365 -0.00000108
77.000000 LF-1 20.11913710 -0.00011632 0.302281 -0.00008523
77.000000 LF-2 20.12147788 0.00000001 0.302366 0.00000001
77.000000 LF-3 20.12147777 0.00000000 0.302366 0.00000000
77.000000 LL-1 20.11927389 -0.00010953 0.302286 -0.00008025
77.000000 LL-2 20.12146877 -0.00000045 0.302366 -0.00000033
77.000000 LL-3 20.12147761 -0.00000001 0.302366 -0.00000000
77.000000 GS 20.12119731 -0.00001394 0.302356 -0.00001021
77.000000 OMC 20.12088240 -0.00002959 0.302345 -0.00002168
77.000000 BB 20.12150935 0.00000157 0.302367 0.00000115
77.000000 BB-Ju 20.12086175 -0.00003061 0.302344 -0.00002243
77.000000 Lehman 20.12526391 0.00018817 0.302504 0.00013784
77.000000 Black 20.05658087 -0.00322525 0.300000 -0.00236633
80.000000 HHL 18.14476679 0 0.302361 0
80.000000 Zhang 18.14237717 -0.00013170 0.302281 -0.00007952
80.000000 Zhang-2 18.14476397 -0.00000016 0.302361 -0.00000009
80.000000 EG-1 18.13740930 -0.00040549 0.302116 -0.00024484
80.000000 EG-2 18.14433410 -0.00002385 0.302347 -0.00001440
80.000000 EG-3 18.14474261 -0.00000133 0.302360 -0.00000080
80.000000 LF-1 18.14227240 -0.00013747 0.302278 -0.00008300
80.000000 LF-2 18.14477128 0.00000025 0.302361 0.00000015
80.000000 LF-3 18.14476691 0.00000001 0.302361 0.00000000
80.000000 LL-1 18.14237453 -0.00013184 0.302281 -0.00007960
80.000000 LL-2 18.14475843 -0.00000046 0.302361 -0.00000028
80.000000 LL-3 18.14476680 0.00000000 0.302361 0.00000000
80.000000 GS 18.14446586 -0.00001659 0.302351 -0.00001001
80.000000 OMC 18.14418342 -0.00003215 0.302342 -0.00001941
80.000000 BB 18.14481277 0.00000253 0.302363 0.00000153
80.000000 BB-Ju 18.14391147 -0.00004714 0.302333 -0.00002846
80.000000 Lehman 18.14760657 0.00015651 0.302455 0.00009449
80.000000 Black 18.07387602 -0.00390695 0.300000 -0.00236098
83.000000 HHL 16.30762760 0 0.302356 0
83.000000 Zhang 16.30508127 -0.00015614 0.302277 -0.00007887
83.000000 Zhang-2 16.30762515 -0.00000015 0.302356 -0.00000008
83.000000 EG-1 16.30222536 -0.00033127 0.302189 -0.00016734
83.000000 EG-2 16.30730281 -0.00001992 0.302346 -0.00001006
83.000000 EG-3 16.30760879 -0.00000115 0.302355 -0.00000058
83.000000 LF-1 16.30500815 -0.00016063 0.302275 -0.00008114
83.000000 LF-2 16.30763624 0.00000053 0.302356 0.00000027
83.000000 LF-3 16.30762781 0.00000001 0.302356 0.00000001
83.000000 LL-1 16.30507754 -0.00015637 0.302277 -0.00007899
83.000000 LL-2 16.30762023 -0.00000045 0.302356 -0.00000023
83.000000 LL-3 16.30762776 0.00000001 0.302356 0.00000000
83.000000 GS 16.30731035 -0.00001945 0.302346 -0.00000983
83.000000 OMC 16.30706047 -0.00003478 0.302338 -0.00001757
83.000000 BB 16.30767839 0.00000311 0.302357 0.00000157
83.000000 BB-Ju 16.30659472 -0.00006334 0.302324 -0.00003199
83.000000 Lehman 16.30936713 0.00010667 0.302410 0.00005388
83.000000 Black 16.23160679 -0.00466167 0.300000 -0.00235584
86.000000 HHL 14.60980764 0 0.302351 0
86.000000 Zhang 14.60713819 -0.00018272 0.302273 -0.00007826
86.000000 Zhang-2 14.60980563 -0.00000014 0.302351 -0.00000006
86.000000 EG-1 14.60582103 -0.00027287 0.302234 -0.00011687
86.000000 EG-2 14.60956290 -0.00001675 0.302344 -0.00000717
86.000000 EG-3 14.60979308 -0.00000100 0.302350 -0.00000043
86.000000 LF-1 14.60709256 -0.00018584 0.302271 -0.00007960
86.000000 LF-2 14.60982002 0.00000085 0.302351 0.00000036
86.000000 LF-3 14.60980795 0.00000002 0.302351 0.00000001
86.000000 LL-1 14.60713355 -0.00018303 0.302273 -0.00007839
86.000000 LL-2 14.60980155 -0.00000042 0.302351 -0.00000018
86.000000 LL-3 14.60980795 0.00000002 0.302351 0.00000001
86.000000 GS 14.60947850 -0.00002253 0.302341 -0.00000965
86.000000 OMC 14.60925944 -0.00003752 0.302335 -0.00001607
86.000000 BB 14.60985583 0.00000330 0.302352 0.00000141
86.000000 BB-Ju 14.60866679 -0.00007809 0.302317 -0.00003345
86.000000 Lehman 14.61034501 0.00003678 0.302367 0.00001575
86.000000 Black 14.52963018 -0.00548792 0.300000 -0.00235091
89.000000 HHL 13.04912714 0 0.302346 0
89.000000 Zhang 13.04636944 -0.00021133 0.302268 -0.00007767
89.000000 Zhang-2 13.04912557 -0.00000012 0.302346 -0.00000004
89.000000 EG-1 13.04599431 -0.00024008 0.302258 -0.00008824
89.000000 EG-2 13.04893050 -0.00001507 0.302341 -0.00000554
89.000000 EG-3 13.04911517 -0.00000092 0.302346 -0.00000034
89.000000 LF-1 13.04634549 -0.00021317 0.302268 -0.00007834
89.000000 LF-2 13.04914267 0.00000119 0.302347 0.00000044
89.000000 LF-3 13.04912751 0.00000003 0.302346 0.00000001
89.000000 LL-1 13.04636414 -0.00021174 0.302268 -0.00007782
89.000000 LL-2 13.04912250 -0.00000036 0.302346 -0.00000013
89.000000 LL-3 13.04912756 0.00000003 0.302346 0.00000001
89.000000 GS 13.04879050 -0.00002580 0.302337 -0.00000948
89.000000 OMC 13.04859924 -0.00004045 0.302331 -0.00001487
89.000000 BB 13.04917020 0.00000330 0.302347 0.00000121
89.000000 BB-Ju 13.04794814 -0.00009035 0.302313 -0.00003321
89.000000 Lehman 13.04841257 -0.00005476 0.302326 -0.00002013
89.000000 Black 12.96582586 -0.00638367 0.300000 -0.00234615
92.000000 HHL 11.62175881 0 0.302342 0
92.000000 Zhang 11.61894755 -0.00024190 0.302264 -0.00007711
92.000000 Zhang-2 11.62175765 -0.00000010 0.302342 -0.00000003
92.000000 EG-1 11.61893888 -0.00024264 0.302264 -0.00007734
92.000000 EG-2 11.62157896 -0.00001548 0.302337 -0.00000493
92.000000 EG-3 11.62174772 -0.00000095 0.302341 -0.00000030
92.000000 LF-1 11.61893850 -0.00024268 0.302264 -0.00007736
92.000000 LF-2 11.62177678 0.00000155 0.302342 0.00000049
92.000000 LF-3 11.62175917 0.00000003 0.302342 0.00000001
92.000000 LL-1 11.61894192 -0.00024238 0.302264 -0.00007726
92.000000 LL-2 11.62175567 -0.00000027 0.302341 -0.00000009
92.000000 LL-3 11.62175927 0.00000004 0.302342 0.00000001
92.000000 GS 11.62141889 -0.00002925 0.302332 -0.00000932
92.000000 OMC 11.62125163 -0.00004364 0.302328 -0.00001391
92.000000 BB 11.62179811 0.00000338 0.302343 0.00000108
92.000000 BB-Ju 11.62060586 -0.00009921 0.302310 -0.00003162
92.000000 Lehman 11.61979151 -0.00016928 0.302288 -0.00005396
92.000000 Black 11.53638011 -0.00734645 0.300000 -0.00234157
95.000000 HHL 10.32252828 0 0.302337 0
95.000000 Zhang 10.31969673 -0.00027431 0.302261 -0.00007657
95.000000 Zhang-2 10.32252747 -0.00000008 0.302337 -0.00000002
95.000000 EG-1 10.31953401 -0.00029007 0.302256 -0.00008097
95.000000 EG-2 10.32233794 -0.00001844 0.302332 -0.00000515
95.000000 EG-3 10.32251663 -0.00000113 0.302337 -0.00000032
95.000000 LF-1 10.31969544 -0.00027443 0.302261 -0.00007660
95.000000 LF-2 10.32254795 0.00000191 0.302338 0.00000053
95.000000 LF-3 10.32252856 0.00000003 0.302337 0.00000001
95.000000 LL-1 10.31969110 -0.00027485 0.302260 -0.00007672
95.000000 LL-2 10.32252661 -0.00000016 0.302337 -0.00000005
95.000000 LL-3 10.32252870 0.00000004 0.302337 0.00000001
95.000000 GS 10.32218901 -0.00003287 0.302328 -0.00000917
95.000000 OMC 10.32204159 -0.00004715 0.302324 -0.00001316
95.000000 BB 10.32256671 0.00000372 0.302338 0.00000104
95.000000 BB-Ju 10.32145585 -0.00010389 0.302308 -0.00002900
95.000000 Lehman 10.31935070 -0.00030783 0.302251 -0.00008592
95.000000 Black 10.23609249 -0.00837351 0.300000 -0.00233716
98.000000 HHL 9.14521497 0 0.302333 0
98.000000 Zhang 9.14239408 -0.00030846 0.302257 -0.00007605
98.000000 Zhang-2 9.14521448 -0.00000005 0.302333 -0.00000001
98.000000 EG-1 9.14163475 -0.00039149 0.302236 -0.00009652
98.000000 EG-2 9.14499310 -0.00002426 0.302327 -0.00000598
98.000000 EG-3 9.14520181 -0.00000144 0.302333 -0.00000035
98.000000 LF-1 9.14239359 -0.00030851 0.302257 -0.00007606
98.000000 LF-2 9.14523563 0.00000226 0.302333 0.00000056
98.000000 LF-3 9.14521516 0.00000002 0.302333 0.00000001
98.000000 LL-1 9.14238874 -0.00030904 0.302257 -0.00007619
98.000000 LL-2 9.14521470 -0.00000003 0.302333 -0.00000001
98.000000 LL-3 9.14521532 0.00000004 0.302333 0.00000001
98.000000 GS 9.14487994 -0.00003663 0.302324 -0.00000903
98.000000 OMC 9.14474822 -0.00005104 0.302320 -0.00001258
98.000000 BB 9.14525408 0.00000428 0.302334 0.00000105
98.000000 BB-Ju 9.14426557 -0.00010381 0.302307 -0.00002560
98.000000 Lehman 9.14090556 -0.00047122 0.302217 -0.00011618
98.000000 Black 9.05868437 -0.00946184 0.300000 -0.00233289
101.000000 HHL 8.08283843 0 0.302329 0
101.000000 Zhang 8.08005611 -0.00034423 0.302253 -0.00007555
101.000000 Zhang-2 8.08283827 -0.00000002 0.302329 -0.00000000
101.000000 EG-1 8.07834841 -0.00055550 0.302207 -0.00012192
101.000000 EG-2 8.08257117 -0.00003307 0.302322 -0.00000726
101.000000 EG-3 8.08282337 -0.00000186 0.302328 -0.00000041
101.000000 LF-1 8.08005005 -0.00034498 0.302253 -0.00007572
101.000000 LF-2 8.08285946 0.00000260 0.302329 0.00000057
101.000000 LF-3 8.08283855 0.00000001 0.302329 0.00000000
101.000000 LL-1 8.08005131 -0.00034482 0.302253 -0.00007568
101.000000 LL-2 8.08283949 0.00000013 0.302329 0.00000003
101.000000 LL-3 8.08283873 0.00000004 0.302329 0.00000001
101.000000 GS 8.08251083 -0.00004053 0.302320 -0.00000890
101.000000 OMC 8.08239094 -0.00005536 0.302317 -0.00001215
101.000000 BB 8.08287725 0.00000480 0.302330 0.00000105
101.000000 BB-Ju 8.08204184 -0.00009855 0.302307 -0.00002163
101.000000 Lehman 8.07750357 -0.00066002 0.302184 -0.00014486
101.000000 Black 7.99709304 -0.01060833 0.300000 -0.00232877
104.000000 HHL 7.12791960 0 0.302325 0
104.000000 Zhang 7.12520025 -0.00038151 0.302250 -0.00007507
104.000000 Zhang-2 7.12791977 0.00000002 0.302325 0.00000000
104.000000 EG-1 7.12228740 -0.00079016 0.302169 -0.00015548
104.000000 EG-2 7.12760021 -0.00004481 0.302316 -0.00000882
104.000000 EG-3 7.12790272 -0.00000237 0.302324 -0.00000047
104.000000 LF-1 7.12518313 -0.00038391 0.302249 -0.00007554
104.000000 LF-2 7.12794045 0.00000292 0.302325 0.00000058
104.000000 LF-3 7.12791968 0.00000001 0.302325 0.00000000
104.000000 LL-1 7.12519614 -0.00038208 0.302250 -0.00007518
104.000000 LL-2 7.12792187 0.00000032 0.302325 0.00000006
104.000000 LL-3 7.12791986 0.00000004 0.302325 0.00000001
104.000000 GS 7.12760211 -0.00004454 0.302316 -0.00000876
104.000000 OMC 7.12749066 -0.00006018 0.302313 -0.00001184
104.000000 BB 7.12795509 0.00000498 0.302326 0.00000098
104.000000 BB-Ju 7.12729324 -0.00008787 0.302307 -0.00001729
104.000000 Lehman 7.12168544 -0.00087461 0.302153 -0.00017210
104.000000 Black 7.04374059 -0.01180976 0.300000 -0.00232477
107.000000 HHL 6.27271059 0 0.302321 0
107.000000 Zhang 6.27007486 -0.00042019 0.302246 -0.00007460
107.000000 Zhang-2 6.27271110 0.00000008 0.302321 0.00000001
107.000000 EG-1 6.26579248 -0.00110289 0.302125 -0.00019582
107.000000 EG-2 6.27233881 -0.00005927 0.302310 -0.00001052
107.000000 EG-3 6.27269238 -0.00000290 0.302320 -0.00000052
107.000000 LF-1 6.27004230 -0.00042538 0.302245 -0.00007552
107.000000 LF-2 6.27273077 0.00000322 0.302321 0.00000057
107.000000 LF-3 6.27271067 0.00000001 0.302321 0.00000000
107.000000 LL-1 6.27007153 -0.00042072 0.302246 -0.00007470
107.000000 LL-2 6.27271393 0.00000053 0.302321 0.00000009
107.000000 LL-3 6.27271085 0.00000004 0.302321 0.00000001
107.000000 GS 6.27240543 -0.00004865 0.302312 -0.00000864
107.000000 OMC 6.27229954 -0.00006553 0.302309 -0.00001163
107.000000 BB 6.27273910 0.00000455 0.302322 0.00000081
107.000000 BB-Ju 6.27226080 -0.00007171 0.302308 -0.00001273
107.000000 Lehman 6.26571545 -0.00111517 0.302123 -0.00019800
107.000000 Black 6.19077066 -0.01306292 0.300000 -0.00232090
110.000000 HHL 5.50939021 0 0.302317 0
110.000000 Zhang 5.50685496 -0.00046017 0.302243 -0.00007415
110.000000 Zhang-2 5.50939104 0.00000015 0.302317 0.00000002
110.000000 EG-1 5.50112350 -0.00150048 0.302075 -0.00024180
110.000000 EG-2 5.50897113 -0.00007607 0.302305 -0.00001226
110.000000 EG-3 5.50937142 -0.00000341 0.302317 -0.00000055
110.000000 LF-1 5.50680373 -0.00046947 0.302241 -0.00007565
110.000000 LF-2 5.50940934 0.00000347 0.302318 0.00000056
110.000000 LF-3 5.50939033 0.00000002 0.302317 0.00000000
110.000000 LL-1 5.50685243 -0.00046063 0.302243 -0.00007422
110.000000 LL-2 5.50939446 0.00000077 0.302317 0.00000012
110.000000 LL-3 5.50939049 0.00000005 0.302317 0.00000001
110.000000 GS 5.50909909 -0.00005284 0.302309 -0.00000851
110.000000 OMC 5.50899651 -0.00007146 0.302306 -0.00001151
110.000000 BB 5.50940945 0.00000349 0.302318 0.00000056
110.000000 BB-Ju 5.50911399 -0.00005014 0.302309 -0.00000808
110.000000 Lehman 5.50177774 -0.00138173 0.302094 -0.00022266
110.000000 Black 5.43024988 -0.01436463 0.300000 -0.00231714
113.000000 HHL 4.83022477 0 0.302313 0
113.000000 Zhang 4.82780315 -0.00050135 0.302240 -0.00007371
113.000000 Zhang-2 4.83022587 0.00000023 0.302314 0.00000003
113.000000 EG-1 4.82061712 -0.00198907 0.302021 -0.00029250
113.000000 EG-2 4.82976747 -0.00009467 0.302300 -0.00001392
113.000000 EG-3 4.83020624 -0.00000383 0.302313 -0.00000056
113.000000 LF-1 4.82773117 -0.00051625 0.302238 -0.00007590
113.000000 LF-2 4.83024249 0.00000367 0.302314 0.00000054
113.000000 LF-3 4.83022491 0.00000003 0.302314 0.00000000
113.000000 LL-1 4.82780136 -0.00050172 0.302240 -0.00007377
113.000000 LL-2 4.83022972 0.00000103 0.302314 0.00000015
113.000000 LL-3 4.83022505 0.00000006 0.302314 0.00000001
113.000000 GS 4.82994892 -0.00005711 0.302305 -0.00000840
113.000000 OMC 4.82984795 -0.00007801 0.302302 -0.00001147
113.000000 BB 4.83023469 0.00000206 0.302314 0.00000030
113.000000 BB-Ju 4.83011175 -0.00002340 0.302310 -0.00000344
113.000000 Lehman 4.82213812 -0.00167418 0.302067 -0.00024618
113.000000 Black 4.75433351 -0.01571174 0.300000 -0.00231350
116.000000 HHL 4.22769553 0 0.302310 0
116.000000 Zhang 4.22539723 -0.00054363 0.302237 -0.00007329
116.000000 Zhang-2 4.22769686 0.00000031 0.302310 0.00000004
116.000000 EG-1 4.21681271 -0.00257417 0.301963 -0.00034713
116.000000 EG-2 4.22721180 -0.00011442 0.302295 -0.00001542
116.000000 EG-3 4.22767817 -0.00000411 0.302309 -0.00000055
116.000000 LF-1 4.22530351 -0.00056580 0.302234 -0.00007628
116.000000 LF-2 4.22771160 0.00000380 0.302310 0.00000051
116.000000 LF-3 4.22769569 0.00000004 0.302310 0.00000001
116.000000 LL-1 4.22539610 -0.00054390 0.302237 -0.00007333
116.000000 LL-2 4.22770099 0.00000129 0.302310 0.00000017
116.000000 LL-3 4.22769580 0.00000007 0.302310 0.00000001
116.000000 GS 4.22743577 -0.00006144 0.302302 -0.00000828
116.000000 OMC 4.22733525 -0.00008522 0.302298 -0.00001149
116.000000 BB 4.22769776 0.00000053 0.302310 0.00000007
116.000000 BB-Ju 4.22773004 0.00000816 0.302311 0.00000110
116.000000 Lehman 4.21927274 -0.00199229 0.302041 -0.00026864
116.000000 Black 4.15539676 -0.01710122 0.300000 -0.00230996
119.000000 HHL 3.69459582 0 0.302307 0
119.000000 Zhang 3.69242737 -0.00058692 0.302234 -0.00007288
119.000000 Zhang-2 3.69459732 0.00000041 0.302307 0.00000005
119.000000 EG-1 3.68254890 -0.00326069 0.301901 -0.00040504
119.000000 EG-2 3.69409886 -0.00013451 0.302290 -0.00001670
119.000000 EG-3 3.69458045 -0.00000416 0.302306 -0.00000052
119.000000 LF-1 3.69231190 -0.00061818 0.302230 -0.00007676
119.000000 LF-2 3.69461006 0.00000385 0.302307 0.00000048
119.000000 LF-3 3.69459599 0.00000005 0.302307 0.00000001
119.000000 LL-1 3.69242676 -0.00058709 0.302234 -0.00007290
119.000000 LL-2 3.69460159 0.00000156 0.302307 0.00000019
119.000000 LL-3 3.69459607 0.00000007 0.302307 0.00000001
119.000000 GS 3.69435260 -0.00006583 0.302298 -0.00000817
119.000000 OMC 3.69425182 -0.00009311 0.302295 -0.00001156
119.000000 BB 3.69459247 -0.00000090 0.302306 -0.00000011
119.000000 BB-Ju 3.69475873 0.00004409 0.302312 0.00000548
119.000000 Lehman 3.68596623 -0.00233573 0.302016 -0.00029011
119.000000 Black 3.62613452 -0.01853012 0.300000 -0.00230652
122.000000 HHL 3.22410093 0 0.302303 0
122.000000 Zhang 3.22206606 -0.00063114 0.302231 -0.00007249
122.000000 Zhang-2 3.22410255 0.00000050 0.302303 0.00000006
122.000000 EG-1 3.21103393 -0.00405291 0.301837 -0.00046571
122.000000 EG-2 3.22360426 -0.00015405 0.302285 -0.00001769
122.000000 EG-3 3.22408825 -0.00000393 0.302303 -0.00000045
122.000000 LF-1 3.22192964 -0.00067346 0.302226 -0.00007735
122.000000 LF-2 3.22411323 0.00000382 0.302304 0.00000044
122.000000 LF-3 3.22410109 0.00000005 0.302303 0.00000001
122.000000 LL-1 3.22206581 -0.00063122 0.302231 -0.00007250
122.000000 LL-2 3.22410685 0.00000184 0.302303 0.00000021
122.000000 LL-3 3.22410115 0.00000007 0.302303 0.00000001
122.000000 GS 3.22387438 -0.00007027 0.302295 -0.00000807
122.000000 OMC 3.22377303 -0.00010170 0.302291 -0.00001168
122.000000 BB 3.22409400 -0.00000215 0.302303 -0.00000025
122.000000 BB-Ju 3.22437128 0.00008385 0.302313 0.00000963
122.000000 Lehman 3.21538266 -0.00270409 0.301993 -0.00031066
122.000000 Black 3.15963315 -0.01999558 0.300000 -0.00230317
125.000000 HHL 2.80981474 0 0.302300 0
125.000000 Zhang 2.80791474 -0.00067620 0.302228 -0.00007210
125.000000 Zhang-2 2.80981644 0.00000060 0.302300 0.00000006
125.000000 EG-1 2.79589324 -0.00495460 0.301771 -0.00052867
125.000000 EG-2 2.80933135 -0.00017204 0.302282 -0.00001834
125.000000 EG-3 2.80980529 -0.00000336 0.302300 -0.00000036
125.000000 LF-1 2.80775883 -0.00073169 0.302222 -0.00007802
125.000000 LF-2 2.80982507 0.00000368 0.302300 0.00000039
125.000000 LF-3 2.80981490 0.00000006 0.302300 0.00000001
125.000000 LL-1 2.80791469 -0.00067622 0.302228 -0.00007210
125.000000 LL-2 2.80982066 0.00000211 0.302300 0.00000022
125.000000 LL-3 2.80981493 0.00000007 0.302300 0.00000001
125.000000 GS 2.80960474 -0.00007474 0.302292 -0.00000797
125.000000 OMC 2.80950281 -0.00011101 0.302288 -0.00001184
125.000000 BB 2.80980592 -0.00000314 0.302300 -0.00000033
125.000000 BB-Ju 2.81017112 0.00012683 0.302313 0.00001352
125.000000 Lehman 2.80111307 -0.00309688 0.301970 -0.00033035
125.000000 Black 2.74941804 -0.02149490 0.300000 -0.00229991
128.000000 HHL 2.44579681 0 0.302297 0
128.000000 Zhang 2.44403088 -0.00072203 0.302225 -0.00007173
128.000000 Zhang-2 2.44579856 0.00000071 0.302297 0.00000007
128.000000 EG-1 2.43119793 -0.00596897 0.301703 -0.00059354
128.000000 EG-2 2.44533844 -0.00018741 0.302278 -0.00001862
128.000000 EG-3 2.44579093 -0.00000240 0.302296 -0.00000024
128.000000 LF-1 2.44385745 -0.00079294 0.302218 -0.00007877
128.000000 LF-2 2.44580519 0.00000343 0.302297 0.00000034
128.000000 LF-3 2.44579695 0.00000006 0.302297 0.00000001
128.000000 LL-1 2.44403088 -0.00072203 0.302225 -0.00007173
128.000000 LL-2 2.44580261 0.00000237 0.302297 0.00000024
128.000000 LL-3 2.44579697 0.00000006 0.302297 0.00000001
128.000000 GS 2.44560300 -0.00007924 0.302289 -0.00000787
128.000000 OMC 2.44550073 -0.00012106 0.302285 -0.00001203
128.000000 BB 2.44578754 -0.00000379 0.302296 -0.00000038
128.000000 BB-Ju 2.44621838 0.00017237 0.302314 0.00001712
128.000000 Lehman 2.43720336 -0.00351356 0.301948 -0.00034923
128.000000 Black 2.38948115 -0.02302549 0.300000 -0.00229674
131.000000 HHL 2.12657349 0 0.302294 0
131.000000 Zhang 2.12493913 -0.00076854 0.302222 -0.00007137
131.000000 Zhang-2 2.12657525 0.00000083 0.302294 0.00000008
131.000000 EG-1 2.11147746 -0.00709876 0.301634 -0.00066000
131.000000 EG-2 2.12615023 -0.00019903 0.302275 -0.00001848
131.000000 EG-3 2.12657134 -0.00000101 0.302294 -0.00000009
131.000000 LF-1 2.12475052 -0.00085724 0.302214 -0.00007960
131.000000 LF-2 2.12658000 0.00000306 0.302294 0.00000028
131.000000 LF-3 2.12657362 0.00000006 0.302294 0.00000001
131.000000 LL-1 2.12493903 -0.00076859 0.302222 -0.00007137
131.000000 LL-2 2.12657908 0.00000263 0.302294 0.00000024
131.000000 LL-3 2.12657361 0.00000006 0.302294 0.00000001
131.000000 GS 2.12639536 -0.00008377 0.302286 -0.00000778
131.000000 OMC 2.12629313 -0.00013184 0.302281 -0.00001224
131.000000 BB 2.12656490 -0.00000404 0.302293 -0.00000038
131.000000 BB-Ju 2.12704080 0.00021975 0.302314 0.00002040
131.000000 Lehman 2.11816602 -0.00395353 0.301926 -0.00036735
131.000000 Black 2.07429196 -0.02458487 0.300000 -0.00229364
134.000000 HHL 1.84713647 0 0.302291 0
134.000000 Zhang 1.84562980 -0.00081568 0.302220 -0.00007101
134.000000 Zhang-2 1.84713822 0.00000095 0.302291 0.00000008
134.000000 EG-1 1.83171979 -0.00834626 0.301563 -0.00072778
134.000000 EG-2 1.84675646 -0.00020573 0.302273 -0.00001791
134.000000 EG-3 1.84713803 0.00000084 0.302291 0.00000007
134.000000 LF-1 1.84542854 -0.00092464 0.302210 -0.00008050
134.000000 LF-2 1.84714120 0.00000256 0.302291 0.00000022
134.000000 LF-3 1.84713659 0.00000006 0.302291 0.00000001
134.000000 LL-1 1.84562947 -0.00081586 0.302220 -0.00007103
134.000000 LL-2 1.84714176 0.00000286 0.302291 0.00000025
134.000000 LL-3 1.84713656 0.00000005 0.302291 0.00000000
134.000000 GS 1.84697336 -0.00008830 0.302283 -0.00000769
134.000000 OMC 1.84687166 -0.00014336 0.302278 -0.00001248
134.000000 BB 1.84712931 -0.00000388 0.302290 -0.00000034
134.000000 BB-Ju 1.84763195 0.00026824 0.302314 0.00002335
134.000000 Lehman 1.83897919 -0.00441618 0.301906 -0.00038477
134.000000 Black 1.79879559 -0.02617071 0.300000 -0.00229063
137.000000 HHL 1.60293160 0 0.302288 0
137.000000 Zhang 1.60154768 -0.00086337 0.302217 -0.00007067
137.000000 Zhang-2 1.60293332 0.00000107 0.302288 0.00000009
137.000000 EG-1 1.58736179 -0.00971333 0.301491 -0.00079665
137.000000 EG-2 1.60260095 -0.00020628 0.302271 -0.00001688
137.000000 EG-3 1.60293670 0.00000318 0.302288 0.00000026
137.000000 LF-1 1.60133640 -0.00099518 0.302206 -0.00008146
137.000000 LF-2 1.60293468 0.00000192 0.302288 0.00000016
137.000000 LF-3 1.60293170 0.00000006 0.302288 0.00000001
137.000000 LL-1 1.60154702 -0.00086378 0.302217 -0.00007071
137.000000 LL-2 1.60293655 0.00000309 0.302288 0.00000025
137.000000 LL-3 1.60293165 0.00000003 0.302288 0.00000000
137.000000 GS 1.60278277 -0.00009285 0.302280 -0.00000760
137.000000 OMC 1.60268214 -0.00015563 0.302275 -0.00001274
137.000000 BB 1.60292622 -0.00000336 0.302287 -0.00000027
137.000000 BB-Ju 1.60343988 0.00031709 0.302314 0.00002595
137.000000 Lehman 1.59507587 -0.00490085 0.301886 -0.00040152
137.000000 Black 1.55840086 -0.02778081 0.300000 -0.00228768
140.000000 HHL 1.38984062 0 0.302285 0
140.000000 Zhang 1.38857371 -0.00091155 0.302214 -0.00007034
140.000000 Zhang-2 1.38984230 0.00000121 0.302285 0.00000009
140.000000 EG-1 1.37427237 -0.01120147 0.301418 -0.00086641
140.000000 EG-2 1.38956344 -0.00019943 0.302269 -0.00001539
140.000000 EG-3 1.38984896 0.00000600 0.302285 0.00000046
140.000000 LF-1 1.38835504 -0.00106889 0.302202 -0.00008248
140.000000 LF-2 1.38984220 0.00000113 0.302285 0.00000009
140.000000 LF-3 1.38984071 0.00000006 0.302285 0.00000000
140.000000 LL-1 1.38857263 -0.00091233 0.302214 -0.00007040
140.000000 LL-2 1.38984519 0.00000328 0.302285 0.00000025
140.000000 LL-3 1.38984065 0.00000002 0.302285 0.00000000
140.000000 GS 1.38970526 -0.00009740 0.302277 -0.00000751
140.000000 OMC 1.38960625 -0.00016863 0.302272 -0.00001301
140.000000 BB 1.38983700 -0.00000260 0.302285 -0.00000020
140.000000 BB-Ju 1.39034866 0.00036554 0.302313 0.00002820
140.000000 Lehman 1.38232593 -0.00540688 0.301867 -0.00041765
140.000000 Black 1.34896114 -0.02941307 0.300000 -0.00228481
143.000000 HHL 1.20415787 0 0.302282 0
143.000000 Zhang 1.20300167 -0.00096018 0.302212 -0.00007001
143.000000 Zhang-2 1.20415949 0.00000134 0.302282 0.00000010
143.000000 EG-1 1.18873045 -0.01281179 0.301345 -0.00093690
143.000000 EG-2 1.20393638 -0.00018394 0.302269 -0.00001341
143.000000 EG-3 1.20416907 0.00000930 0.302283 0.00000068
143.000000 LF-1 1.20277815 -0.00114580 0.302198 -0.00008355
143.000000 LF-2 1.20415811 0.00000019 0.302282 0.00000001
143.000000 LF-3 1.20415795 0.00000006 0.302282 0.00000000
143.000000 LL-1 1.20300011 -0.00096147 0.302212 -0.00007011
143.000000 LL-2 1.20416204 0.00000346 0.302282 0.00000025
143.000000 LL-3 1.20415788 0.00000001 0.302282 0.00000000
143.000000 GS 1.20403512 -0.00010194 0.302275 -0.00000743
143.000000 OMC 1.20393828 -0.00018236 0.302269 -0.00001330
143.000000 BB 1.20415573 -0.00000178 0.302282 -0.00000013
143.000000 BB-Ju 1.20465497 0.00041281 0.302312 0.00003009
143.000000 Lehman 1.19701291 -0.00593358 0.301849 -0.00043318
143.000000 Black 1.16675007 -0.03106553 0.300000 -0.00228200
146.000000 HHL 1.04256379 0 0.302279 0
146.000000 Zhang 1.04151164 -0.00100920 0.302210 -0.00006970
146.000000 Zhang-2 1.04256534 0.00000149 0.302279 0.00000010
146.000000 EG-1 1.02739956 -0.01454513 0.301271 -0.00100798
146.000000 EG-2 1.04239850 -0.00015853 0.302268 -0.00001095
146.000000 EG-3 1.04257739 0.00001305 0.302280 0.00000090
146.000000 LF-1 1.04128568 -0.00122593 0.302195 -0.00008467
146.000000 LF-2 1.04256283 -0.00000092 0.302279 -0.00000006
146.000000 LF-3 1.04256385 0.00000006 0.302279 0.00000000
146.000000 LL-1 1.04150957 -0.00101117 0.302209 -0.00006983
146.000000 LL-2 1.04256754 0.00000360 0.302280 0.00000025
146.000000 LL-3 1.04256377 -0.00000001 0.302279 -0.00000000
146.000000 GS 1.04245278 -0.00010647 0.302272 -0.00000735
146.000000 OMC 1.04235858 -0.00019682 0.302266 -0.00001359
146.000000 BB 1.04256272 -0.00000103 0.302279 -0.00000007
146.000000 BB-Ju 1.04304144 0.00045816 0.302311 0.00003163
146.000000 Lehman 1.03580769 -0.00648027 0.301831 -0.00044816
146.000000 Black 1.00843406 -0.03273635 0.300000 -0.00227926
149.000000 HHL 0.90209655 0 0.302277 0
149.000000 Zhang 0.90114163 -0.00105855 0.302207 -0.00006939
149.000000 Zhang-2 0.90209803 0.00000164 0.302277 0.00000011
149.000000 EG-1 0.88730036 -0.01640201 0.301197 -0.00107952
149.000000 EG-2 0.90198653 -0.00012195 0.302269 -0.00000799
149.000000 EG-3 0.90211207 0.00001720 0.302278 0.00000113
149.000000 LF-1 0.90091544 -0.00130930 0.302191 -0.00008583
149.000000 LF-2 0.90209457 -0.00000220 0.302276 -0.00000014
149.000000 LF-3 0.90209660 0.00000006 0.302277 0.00000000
149.000000 LL-1 0.90113905 -0.00106141 0.302207 -0.00006958
149.000000 LL-2 0.90209989 0.00000370 0.302277 0.00000024
149.000000 LL-3 0.90209652 -0.00000003 0.302277 -0.00000000
149.000000 GS 0.90199642 -0.00011100 0.302269 -0.00000727
149.000000 OMC 0.90190530 -0.00021200 0.302263 -0.00001389
149.000000 BB 0.90209615 -0.00000045 0.302277 -0.00000003
149.000000 BB-Ju 0.90254834 0.00050082 0.302309 0.00003282
149.000000 Lehman 0.89574014 -0.00704626 0.301814 -0.00046261
149.000000 Black 0.87104298 -0.03442377 0.300000 -0.00227657
152.000000 HHL 0.78012311 0 0.302274 0
152.000000 Zhang 0.77925858 -0.00110820 0.302205 -0.00006909
152.000000 Zhang-2 0.78012451 0.00000179 0.302274 0.00000011
152.000000 EG-1 0.76578236 -0.01838268 0.301123 -0.00115143
152.000000 EG-2 0.78006620 -0.00007294 0.302269 -0.00000455
152.000000 EG-3 0.78014005 0.00002172 0.302275 0.00000135
152.000000 LF-1 0.77903412 -0.00139592 0.302187 -0.00008703
152.000000 LF-2 0.78012025 -0.00000366 0.302274 -0.00000023
152.000000 LF-3 0.78012315 0.00000006 0.302274 0.00000000
152.000000 LL-1 0.77925548 -0.00111217 0.302205 -0.00006934
152.000000 LL-2 0.78012605 0.00000377 0.302274 0.00000024
152.000000 LL-3 0.78012307 -0.00000005 0.302274 -0.00000000
152.000000 GS 0.78003300 -0.00011550 0.302267 -0.00000720
152.000000 OMC 0.77994534 -0.00022788 0.302260 -0.00001420
152.000000 BB 0.78012305 -0.00000008 0.302274 -0.00000000
152.000000 BB-Ju 0.78054443 0.00054007 0.302308 0.00003365
152.000000 Lehman 0.77417010 -0.00763086 0.301797 -0.00047657
152.000000 Black 0.75194025 -0.03612617 0.300000 -0.00227395
155.000000 HHL 0.67431033 0 0.302271 0
155.000000 Zhang 0.67352941 -0.00115810 0.302203 -0.00006879
155.000000 Zhang-2 0.67431165 0.00000195 0.302271 0.00000012
155.000000 EG-1 0.66049561 -0.02048718 0.301048 -0.00122362
155.000000 EG-2 0.67430341 -0.00001027 0.302271 -0.00000061
155.000000 EG-3 0.67432822 0.00002653 0.302273 0.00000158
155.000000 LF-1 0.67330844 -0.00148580 0.302183 -0.00008827
155.000000 LF-2 0.67430675 -0.00000531 0.302271 -0.00000032
155.000000 LF-3 0.67431036 0.00000005 0.302271 0.00000000
155.000000 LL-1 0.67352581 -0.00116343 0.302202 -0.00006911
155.000000 LL-2 0.67431289 0.00000380 0.302272 0.00000023
155.000000 LL-3 0.67431028 -0.00000007 0.302271 -0.00000000
155.000000 GS 0.67422942 -0.00011999 0.302264 -0.00000713
155.000000 OMC 0.67414550 -0.00024445 0.302257 -0.00001452
155.000000 BB 0.67431040 0.00000010 0.302271 0.00000001
155.000000 BB-Ju 0.67469820 0.00057520 0.302306 0.00003415
155.000000 Lehman 0.66875847 -0.00823339 0.301781 -0.00049005
155.000000 Black 0.64879307 -0.03784202 0.300000 -0.00227138
158.000000 HHL 0.58259693 0 0.302269 0
158.000000 Zhang 0.58189303 -0.00120822 0.302200 -0.00006851
158.000000 Zhang-2 0.58259817 0.00000212 0.302269 0.00000012
158.000000 EG-1 0.56936305 -0.02271532 0.300973 -0.00129602
158.000000 EG-2 0.58263614 0.00006730 0.302273 0.00000381
158.000000 EG-3 0.58261531 0.00003154 0.302271 0.00000179
158.000000 LF-1 0.58167704 -0.00157895 0.302179 -0.00008954
158.000000 LF-2 0.58259276 -0.00000716 0.302268 -0.00000041
158.000000 LF-3 0.58259696 0.00000004 0.302269 0.00000000
158.000000 LL-1 0.58188897 -0.00121518 0.302200 -0.00006890
158.000000 LL-2 0.58259913 0.00000378 0.302269 0.00000021
158.000000 LL-3 0.58259687 -0.00000010 0.302269 -0.00000001
158.000000 GS 0.58252442 -0.00012446 0.302262 -0.00000705
158.000000 OMC 0.58244447 -0.00026170 0.302254 -0.00001483
158.000000 BB 0.58259702 0.00000014 0.302269 0.00000001
158.000000 BB-Ju 0.58294971 0.00060552 0.302303 0.00003432
158.000000 Lehman 0.57743910 -0.00885318 0.301766 -0.00050309
158.000000 Black 0.55954364 -0.03956988 0.300000 -0.00226886
161.000000 HHL 0.50316671 0 0.302266 0
161.000000 Zhang 0.50253347 -0.00125851 0.302198 -0.00006823
161.000000 Zhang-2 0.50316786 0.00000229 0.302267 0.00000012
161.000000 EG-1 0.49055396 -0.02506673 0.300898 -0.00136856
161.000000 EG-2 0.50324769 0.00016096 0.302275 0.00000872
161.000000 EG-3 0.50318516 0.00003667 0.302268 0.00000199
161.000000 LF-1 0.50232371 -0.00167537 0.302176 -0.00009084
161.000000 LF-2 0.50316207 -0.00000922 0.302266 -0.00000050
161.000000 LF-3 0.50316672 0.00000003 0.302266 0.00000000
161.000000 LL-1 0.50252899 -0.00126741 0.302198 -0.00006871
161.000000 LL-2 0.50316857 0.00000371 0.302267 0.00000020
161.000000 LL-3 0.50316664 -0.00000013 0.302266 -0.00000001
161.000000 GS 0.50310185 -0.00012890 0.302259 -0.00000699
161.000000 OMC 0.50302602 -0.00027960 0.302251 -0.00001515
161.000000 BB 0.50316677 0.00000013 0.302266 0.00000001
161.000000 BB-Ju 0.50348389 0.00063037 0.302301 0.00003416
161.000000 Lehman 0.49839188 -0.00948955 0.301751 -0.00051570
161.000000 Black 0.48238170 -0.04130839 0.300000 -0.00226640
164.000000 HHL 0.43442326 0 0.302264 0
164.000000 Zhang 0.43385462 -0.00130895 0.302196 -0.00006795
164.000000 Zhang-2 0.43442433 0.00000246 0.302264 0.00000013
164.000000 EG-1 0.42245888 -0.02754084 0.300823 -0.00144121
164.000000 EG-2 0.43454136 0.00027186 0.302278 0.00001411
164.000000 EG-3 0.43444142 0.00004181 0.302266 0.00000217
164.000000 LF-1 0.43365213 -0.00177506 0.302172 -0.00009216
164.000000 LF-2 0.43441827 -0.00001149 0.302263 -0.00000060
164.000000 LF-3 0.43442327 0.00000001 0.302264 0.00000000
164.000000 LL-1 0.43384978 -0.00132010 0.302195 -0.00006853
164.000000 LL-2 0.43442482 0.00000359 0.302264 0.00000019
164.000000 LL-3 0.43442319 -0.00000015 0.302264 -0.00000001
164.000000 GS 0.43436534 -0.00013331 0.302257 -0.00000692
164.000000 OMC 0.43429373 -0.00029816 0.302249 -0.00001547
164.000000 BB 0.43442331 0.00000013 0.302264 0.00000001
164.000000 BB-Ju 0.43470525 0.00064912 0.302298 0.00003368
164.000000 Lehman 0.43001739 -0.01014187 0.301736 -0.00052791
164.000000 Black 0.41571859 -0.04305632 0.300000 -0.00226398
167.000000 HHL 0.37496652 0 0.302262 0
167.000000 Zhang 0.37445675 -0.00135950 0.302194 -0.00006769
167.000000 Zhang-2 0.37496751 0.00000264 0.302262 0.00000013
167.000000 EG-1 0.36366616 -0.03013697 0.300748 -0.00151391
167.000000 EG-2 0.37511694 0.00040116 0.302282 0.00001996
167.000000 EG-3 0.37498408 0.00004684 0.302264 0.00000233
167.000000 LF-1 0.37426233 -0.00187800 0.302168 -0.00009351
167.000000 LF-2 0.37496128 -0.00001397 0.302261 -0.00000070
167.000000 LF-3 0.37496652 -0.00000000 0.302262 -0.00000000
167.000000 LL-1 0.37445159 -0.00137326 0.302193 -0.00006837
167.000000 LL-2 0.37496780 0.00000342 0.302262 0.00000017
167.000000 LL-3 0.37496645 -0.00000019 0.302262 -0.00000001
167.000000 GS 0.37491488 -0.00013770 0.302255 -0.00000685
167.000000 OMC 0.37484752 -0.00031734 0.302246 -0.00001579
167.000000 BB 0.37496658 0.00000016 0.302262 0.00000001
167.000000 BB-Ju 0.37521443 0.00066115 0.302295 0.00003290
167.000000 Lehman 0.37091332 -0.01080949 0.301722 -0.00053974
167.000000 Black 0.35816335 -0.04481246 0.300000 -0.00226162
170.000000 HHL 0.32357103 0 0.302259 0
170.000000 Zhang 0.32311475 -0.00141014 0.302192 -0.00006742
170.000000 Zhang-2 0.32357194 0.00000282 0.302259 0.00000013
170.000000 EG-1 0.31294035 -0.03285426 0.300673 -0.00158663
170.000000 EG-2 0.32374898 0.00054995 0.302286 0.00002628
170.000000 EG-3 0.32358774 0.00005164 0.302262 0.00000247
170.000000 LF-1 0.32292900 -0.00198419 0.302164 -0.00009489
170.000000 LF-2 0.32356563 -0.00001668 0.302259 -0.00000080
170.000000 LF-3 0.32357102 -0.00000003 0.302259 -0.00000000
170.000000 LL-1 0.32310934 -0.00142687 0.302191 -0.00006822
170.000000 LL-2 0.32357206 0.00000319 0.302259 0.00000015
170.000000 LL-3 0.32357096 -0.00000022 0.302259 -0.00000001
170.000000 GS 0.32352507 -0.00014205 0.302253 -0.00000679
170.000000 OMC 0.32346194 -0.00033714 0.302243 -0.00001611
170.000000 BB 0.32357111 0.00000023 0.302259 0.00000001
170.000000 BB-Ju 0.32378650 0.00066590 0.302291 0.00003182
170.000000 Lehman 0.31985263 -0.01149178 0.301708 -0.00055120
170.000000 Black 0.30850048 -0.04657572 0.300000 -0.00225930
173.000000 HHL 0.27916616 0 0.302257 0
173.000000 Zhang 0.27875834 -0.00146084 0.302190 -0.00006717
173.000000 Zhang-2 0.27916700 0.00000300 0.302257 0.00000014
173.000000 EG-1 0.26920223 -0.03569175 0.300598 -0.00165934
173.000000 EG-2 0.27936696 0.00071929 0.302290 0.00003305
173.000000 EG-3 0.27918181 0.00005605 0.302260 0.00000258
173.000000 LF-1 0.27858169 -0.00209362 0.302161 -0.00009628
173.000000 LF-2 0.27916068 -0.00001962 0.302256 -0.00000090
173.000000 LF-3 0.27916615 -0.00000005 0.302257 -0.00000000
173.000000 LL-1 0.27875273 -0.00148094 0.302189 -0.00006809
173.000000 LL-2 0.27916697 0.00000290 0.302257 0.00000013
173.000000 LL-3 0.27916609 -0.00000025 0.302257 -0.00000001
173.000000 GS 0.27912530 -0.00014638 0.302250 -0.00000673
173.000000 OMC 0.27906635 -0.00035753 0.302241 -0.00001643
173.000000 BB 0.27916625 0.00000034 0.302257 0.00000002
173.000000 BB-Ju 0.27935120 0.00066283 0.302287 0.00003045
173.000000 Lehman 0.27576364 -0.01218814 0.301695 -0.00056232
173.000000 Black 0.26566985 -0.04834507 0.300000 -0.00225702
176.000000 HHL 0.24081805 0 0.302255 0
176.000000 Zhang 0.24045403 -0.00151157 0.302188 -0.00006692
176.000000 Zhang-2 0.24081882 0.00000319 0.302255 0.00000014
176.000000 EG-1 0.23151082 -0.03864839 0.300523 -0.00173202
176.000000 EG-2 0.24103725 0.00091023 0.302295 0.00004026
176.000000 EG-3 0.24083248 0.00005993 0.302257 0.00000265
176.000000 LF-1 0.24028674 -0.00220628 0.302157 -0.00009769
176.000000 LF-2 0.24081256 -0.00002280 0.302254 -0.00000101
176.000000 LF-3 0.24081803 -0.00000009 0.302255 -0.00000000
176.000000 LL-1 0.24044828 -0.00153546 0.302187 -0.00006797
176.000000 LL-2 0.24081866 0.00000254 0.302255 0.00000011
176.000000 LL-3 0.24081798 -0.00000029 0.302255 -0.00000001
176.000000 GS 0.24078177 -0.00015066 0.302248 -0.00000667
176.000000 OMC 0.24072690 -0.00037849 0.302238 -0.00001675
176.000000 BB 0.24081816 0.00000046 0.302255 0.00000002
176.000000 BB-Ju 0.24097492 0.00065141 0.302284 0.00002882
176.000000 Lehman 0.23771198 -0.01289797 0.301682 -0.00057311
176.000000 Black 0.22874836 -0.05011955 0.300000 -0.00225479
179.000000 HHL 0.20771337 0 0.302253 0
179.000000 Zhang 0.20738886 -0.00156231 0.302186 -0.00006667
179.000000 Zhang-2 0.20771407 0.00000338 0.302253 0.00000014
179.000000 EG-1 0.19904695 -0.04172301 0.300448 -0.00180464
179.000000 EG-2 0.20794679 0.00112375 0.302301 0.00004791
179.000000 EG-3 0.20772649 0.00006313 0.302255 0.00000269
179.000000 LF-1 0.20723103 -0.00232214 0.302153 -0.00009912
179.000000 LF-2 0.20770793 -0.00002622 0.302251 -0.00000112
179.000000 LF-3 0.20771335 -0.00000012 0.302253 -0.00000001
179.000000 LL-1 0.20738302 -0.00159044 0.302185 -0.00006787
179.000000 LL-2 0.20771382 0.00000213 0.302253 0.00000009
179.000000 LL-3 0.20771330 -0.00000033 0.302253 -0.00000001
179.000000 GS 0.20768120 -0.00015492 0.302246 -0.00000661
179.000000 OMC 0.20763028 -0.00040001 0.302236 -0.00001706
179.000000 BB 0.20771349 0.00000058 0.302253 0.00000002
179.000000 BB-Ju 0.20784447 0.00063116 0.302280 0.00002691
179.000000 Lehman 0.20488417 -0.01362070 0.301669 -0.00058358
179.000000 Black 0.19693342 -0.05189824 0.300000 -0.00225260
182.000000 HHL 0.17914476 0 0.302250 0
182.000000 Zhang 0.17885579 -0.00161305 0.302184 -0.00006643
182.000000 Zhang-2 0.17914540 0.00000357 0.302251 0.00000015
182.000000 EG-1 0.17109858 -0.04491437 0.300373 -0.00187720
182.000000 EG-2 0.17938854 0.00136081 0.302306 0.00005599
182.000000 EG-3 0.17915649 0.00006547 0.302253 0.00000269
182.000000 LF-1 0.17870743 -0.00244118 0.302150 -0.00010056
182.000000 LF-2 0.17913940 -0.00002990 0.302249 -0.00000123
182.000000 LF-3 0.17914473 -0.00000017 0.302250 -0.00000001
182.000000 LL-1 0.17884991 -0.00164587 0.302183 -0.00006778
182.000000 LL-2 0.17914505 0.00000164 0.302251 0.00000007
182.000000 LL-3 0.17914469 -0.00000037 0.302250 -0.00000002
182.000000 GS 0.17911625 -0.00015913 0.302244 -0.00000655
182.000000 OMC 0.17906914 -0.00042208 0.302233 -0.00001738
182.000000 BB 0.17914488 0.00000070 0.302250 0.00000003
182.000000 BB-Ju 0.17925254 0.00060164 0.302275 0.00002476
182.000000 Lehman 0.17657300 -0.01435577 0.301657 -0.00059375
182.000000 Black 0.16952821 -0.05368031 0.300000 -0.00225044
185.000000 HHL 0.15449772 0 0.302248 0
185.000000 Zhang 0.15424067 -0.00166376 0.302182 -0.00006619
185.000000 Zhang-2 0.15449830 0.00000377 0.302248 0.00000015
185.000000 EG-1 0.14704766 -0.04822115 0.300299 -0.00194968
185.000000 EG-2 0.15474836 0.00162231 0.302313 0.00006447
185.000000 EG-3 0.15450803 0.00006678 0.302251 0.00000266
185.000000 LF-1 0.15410168 -0.00256339 0.302146 -0.00010202
185.000000 LF-2 0.15449249 -0.00003382 0.302247 -0.00000134
185.000000 LF-3 0.15449768 -0.00000022 0.302248 -0.00000001
185.000000 LL-1 0.15423480 -0.00170176 0.302181 -0.00006771
185.000000 LL-2 0.15449788 0.00000109 0.302248 0.00000004
185.000000 LL-3 0.15449765 -0.00000042 0.302248 -0.00000002
185.000000 GS 0.15447248 -0.00016331 0.302242 -0.00000649
185.000000 OMC 0.15442902 -0.00044466 0.302231 -0.00001768
185.000000 BB 0.15449784 0.00000081 0.302248 0.00000003
185.000000 BB-Ju 0.15458461 0.00056242 0.302271 0.00002236
185.000000 Lehman 0.15216439 -0.01510263 0.301645 -0.00060363
185.000000 Black 0.14592850 -0.05546497 0.300000 -0.00224833
188.000000 HHL 0.13323906 0 0.302246 0
188.000000 Zhang 0.13301063 -0.00171442 0.302180 -0.00006596
188.000000 Zhang-2 0.13323959 0.00000397 0.302246 0.00000015
188.000000 EG-1 0.12635833 -0.05164197 0.300224 -0.00202208
188.000000 EG-2 0.13349343 0.00190914 0.302320 0.00007336
188.000000 EG-3 0.13324797 0.00006688 0.302249 0.00000257
188.000000 LF-1 0.13288081 -0.00268873 0.302143 -0.00010348
188.000000 LF-2 0.13323399 -0.00003800 0.302245 -0.00000146
188.000000 LF-3 0.13323902 -0.00000027 0.302246 -0.00000001
188.000000 LL-1 0.13300481 -0.00175810 0.302179 -0.00006764
188.000000 LL-2 0.13323912 0.00000046 0.302246 0.00000002
188.000000 LL-3 0.13323900 -0.00000046 0.302246 -0.00000002
188.000000 GS 0.13321675 -0.00016745 0.302240 -0.00000644
188.000000 OMC 0.13317673 -0.00046776 0.302228 -0.00001799
188.000000 BB 0.13323918 0.00000093 0.302246 0.00000004
188.000000 BB-Ju 0.13330742 0.00051310 0.302266 0.00001973
188.000000 Lehman 0.13112579 -0.01586076 0.301633 -0.00061324
188.000000 Black 0.12561092 -0.05725149 0.300000 -0.00224625
191.000000 HHL 0.11490659 0 0.302244 0
191.000000 Zhang 0.11470378 -0.00176502 0.302178 -0.00006574
191.000000 Zhang-2 0.11490707 0.00000417 0.302244 0.00000016
191.000000 EG-1 0.10856658 -0.05517541 0.300150 -0.00209438
191.000000 EG-2 0.11516193 0.00222213 0.302327 0.00008264
191.000000 EG-3 0.11491413 0.00006559 0.302247 0.00000244
191.000000 LF-1 0.11458288 -0.00281719 0.302139 -0.00010496
191.000000 LF-2 0.11490172 -0.00004245 0.302243 -0.00000158
191.000000 LF-3 0.11490656 -0.00000034 0.302244 -0.00000001
191.000000 LL-1 0.11469805 -0.00181492 0.302177 -0.00006759
191.000000 LL-2 0.11490657 -0.00000023 0.302244 -0.00000001
191.000000 LL-3 0.11490654 -0.00000051 0.302244 -0.00000002
191.000000 GS 0.11488688 -0.00017156 0.302238 -0.00000639
191.000000 OMC 0.11485014 -0.00049133 0.302226 -0.00001829
191.000000 BB 0.11490672 0.00000105 0.302244 0.00000004
191.000000 BB-Ju 0.11495869 0.00045333 0.302261 0.00001687
191.000000 Lehman 0.11299574 -0.01662965 0.301622 -0.00062258
191.000000 Black 0.10812260 -0.05903918 0.300000 -0.00224421
194.000000 HHL 0.09910005 0 0.302242 0
194.000000 Zhang 0.09892013 -0.00181554 0.302177 -0.00006551
194.000000 Zhang-2 0.09910048 0.00000437 0.302242 0.00000016
194.000000 EG-1 0.09327098 -0.05881999 0.300076 -0.00216660
194.000000 EG-2 0.09935395 0.00256206 0.302335 0.00009231
194.000000 EG-3 0.09910626 0.00006271 0.302244 0.00000226
194.000000 LF-1 0.09880783 -0.00294873 0.302136 -0.00010645
194.000000 LF-2 0.09909537 -0.00004717 0.302241 -0.00000170
194.000000 LF-3 0.09910001 -0.00000041 0.302242 -0.00000001
194.000000 LL-1 0.09891451 -0.00187219 0.302175 -0.00006756
194.000000 LL-2 0.09909995 -0.00000100 0.302242 -0.00000004
194.000000 LL-3 0.09909999 -0.00000056 0.302242 -0.00000002
194.000000 GS 0.09908264 -0.00017562 0.302236 -0.00000633
194.000000 OMC 0.09904897 -0.00051538 0.302224 -0.00001859
194.000000 BB 0.09910016 0.00000118 0.302242 0.00000004
194.000000 BB-Ju 0.09913798 0.00038277 0.302256 0.00001380
194.000000 Lehman 0.09737483 -0.01740881 0.301611 -0.00063167
194.000000 Black 0.09307205 -0.06082741 0.300000 -0.00224221
197.000000 HHL 0.08547304 0 0.302240 0
197.000000 Zhang 0.08531355 -0.00186597 0.302175 -0.00006529
197.000000 Zhang-2 0.08547343 0.00000458 0.302240 0.00000016
197.000000 EG-1 0.08012463 -0.06257419 0.300002 -0.00223872
197.000000 EG-2 0.08572345 0.00292970 0.302343 0.00010234
197.000000 EG-3 0.08547800 0.00005805 0.302242 0.00000203
197.000000 LF-1 0.08520950 -0.00308333 0.302132 -0.00010794
197.000000 LF-2 0.08546858 -0.00005215 0.302238 -0.00000182
197.000000 LF-3 0.08547300 -0.00000049 0.302240 -0.00000002
197.000000 LL-1 0.08530808 -0.00192995 0.302173 -0.00006753
197.000000 LL-2 0.08547288 -0.00000185 0.302240 -0.00000006
197.000000 LL-3 0.08547299 -0.00000061 0.302240 -0.00000002
197.000000 GS 0.08545768 -0.00017965 0.302234 -0.00000628
197.000000 OMC 0.08542689 -0.00053988 0.302221 -0.00001888
197.000000 BB 0.08547315 0.00000131 0.302240 0.00000005
197.000000 BB-Ju 0.08549878 0.00030110 0.302251 0.00001053
197.000000 Lehman 0.08391762 -0.01819776 0.301600 -0.00064052
197.000000 Black 0.08012110 -0.06261556 0.300000 -0.00224023
200.000000 HHL 0.07372605 0 0.302238 0
200.000000 Zhang 0.07358477 -0.00191629 0.302173 -0.00006508
200.000000 Zhang-2 0.07372641 0.00000479 0.302238 0.00000016
200.000000 EG-1 0.06882795 -0.06643648 0.299928 -0.00231074
200.000000 EG-2 0.07397125 0.00332576 0.302351 0.00011274
200.000000 EG-3 0.07372984 0.00005140 0.302240 0.00000174
200.000000 LF-1 0.07348858 -0.00322095 0.302129 -0.00010944
200.000000 LF-2 0.07372182 -0.00005742 0.302236 -0.00000195
200.000000 LF-3 0.07372601 -0.00000058 0.302238 -0.00000002
200.000000 LL-1 0.07357947 -0.00198818 0.302171 -0.00006752
200.000000 LL-2 0.07372585 -0.00000278 0.302238 -0.00000009
200.000000 LL-3 0.07372600 -0.00000067 0.302238 -0.00000002
200.000000 GS 0.07371251 -0.00018363 0.302232 -0.00000623
200.000000 OMC 0.07368441 -0.00056481 0.302219 -0.00001917
200.000000 BB 0.07372616 0.00000144 0.302238 0.00000005
200.000000 BB-Ju 0.07374139 0.00020804 0.302245 0.00000706
200.000000 Lehman 0.07232555 -0.01899604 0.301589 -0.00064914
200.000000 Black 0.06897787 -0.06440310 0.300000 -0.00223829


==> single_r0_td50_strikes.txt <==
Strike Model Price Error Vol VolError
50.000000 HHL 43.19116192 0 0.313836 0
50.000000 Zhang 43.18963579 -0.00003533 0.313434 -0.00040221
50.000000 Zhang-2 43.19114468 -0.00000040 0.313832 -0.00000453
50.000000 EG-1 43.18240464 -0.00020276 0.311500 -0.00233589
50.000000 EG-2 43.19135624 0.00000450 0.313887 0.00005107
50.000000 EG-3 43.19118018 0.00000042 0.313841 0.00000480
50.000000 LF-1 43.18522070 -0.00013756 0.312259 -0.00157726
50.000000 LF-2 43.19081513 -0.00000803 0.313745 -0.00009122
50.000000 LF-3 43.19116271 0.00000002 0.313836 0.00000021
50.000000 LL-1 43.18956674 -0.00003693 0.313416 -0.00042045
50.000000 LL-2 43.19114532 -0.00000038 0.313832 -0.00000436
50.000000 LL-3 43.19115888 -0.00000007 0.313835 -0.00000080
50.000000 GS 43.19111775 -0.00000102 0.313824 -0.00001161
50.000000 OMC 43.19097415 -0.00000435 0.313787 -0.00004938
50.000000 BB 43.19115040 -0.00000027 0.313833 -0.00000303
50.000000 BB-Ju 43.19120856 0.00000108 0.313848 0.00001226
50.000000 Lehman 43.19852051 0.00017037 0.315748 0.00191183
50.000000 Black 43.14297574 -0.00111565 0.300000 -0.01383609
53.000000 HHL 40.31684006 0 0.313600 0
53.000000 Zhang 40.31474553 -0.00005195 0.313221 -0.00037855
53.000000 Zhang-2 40.31681968 -0.00000051 0.313596 -0.00000367
53.000000 EG-1 40.30703852 -0.00024311 0.311815 -0.00178425
53.000000 EG-2 40.31694332 0.00000256 0.313618 0.00001863
53.000000 EG-3 40.31685727 0.00000043 0.313603 0.00000311
53.000000 LF-1 40.30946300 -0.00018298 0.312260 -0.00133985
53.000000 LF-2 40.31651421 -0.00000808 0.313541 -0.00005880
53.000000 LF-3 40.31684720 0.00000018 0.313601 0.00000129
53.000000 LL-1 40.31469082 -0.00005331 0.313211 -0.00038846
53.000000 LL-2 40.31681170 -0.00000070 0.313595 -0.00000511
53.000000 LL-3 40.31683690 -0.00000008 0.313599 -0.00000057
53.000000 GS 40.31678680 -0.00000132 0.313590 -0.00000961
53.000000 OMC 40.31661879 -0.00000549 0.313560 -0.00003992
53.000000 BB 40.31682513 -0.00000037 0.313597 -0.00000269
53.000000 BB-Ju 40.31689726 0.00000142 0.313610 0.00001032
53.000000 Lehman 40.32610421 0.00022978 0.315257 0.00165715
53.000000 Black 40.24664588 -0.00174106 0.300000 -0.01359968
56.000000 HHL 37.49843179 0 0.313382 0
56.000000 Zhang 37.49569243 -0.00007305 0.313024 -0.00035751
56.000000 Zhang-2 37.49840889 -0.00000061 0.313379 -0.00000298
56.000000 EG-1 37.48789687 -0.00028094 0.312001 -0.00138078
56.000000 EG-2 37.49844203 0.00000027 0.313383 0.00000134
56.000000 EG-3 37.49844611 0.00000038 0.313384 0.00000187
56.000000 LF-1 37.48974798 -0.00023158 0.312245 -0.00113700
56.000000 LF-2 37.49815512 -0.00000738 0.313346 -0.00003606
56.000000 LF-3 37.49844415 0.00000033 0.313383 0.00000161
56.000000 LL-1 37.49565430 -0.00007407 0.313019 -0.00036250
56.000000 LL-2 37.49839114 -0.00000108 0.313376 -0.00000530
56.000000 LL-3 37.49842876 -0.00000008 0.313381 -0.00000039
56.000000 GS 37.49837083 -0.00000163 0.313374 -0.00000794
56.000000 OMC 37.49818249 -0.00000665 0.313349 -0.00003249
56.000000 BB 37.49841431 -0.00000047 0.313379 -0.00000228
56.000000 BB-Ju 37.49849274 0.00000163 0.313390 0.00000794
56.000000 Lehman 37.50945741 0.00029403 0.314810 0.00142838
56.000000 Black 37.40146756 -0.00258582 0.300000 -0.01338170
59.000000 HHL 34.74944494 0 0.313180 0
59.000000 Zhang 34.74600869 -0.00009889 0.312841 -0.00033868
59.000000 Zhang-2 34.74942035 -0.00000071 0.313177 -0.00000242
59.000000 EG-1 34.73850407 -0.00031485 0.312099 -0.00108102
59.000000 EG-2 34.74936884 -0.00000219 0.313172 -0.00000749
59.000000 EG-3 34.74945528 0.00000030 0.313181 0.00000102
59.000000 LF-1 34.73968343 -0.00028091 0.312216 -0.00096412
59.000000 LF-2 34.74923870 -0.00000594 0.313159 -0.00002031
59.000000 LF-3 34.74946071 0.00000045 0.313181 0.00000155
59.000000 LL-1 34.74598627 -0.00009953 0.312839 -0.00034089
59.000000 LL-2 34.74939282 -0.00000150 0.313175 -0.00000513
59.000000 LL-3 34.74944232 -0.00000008 0.313180 -0.00000026
59.000000 GS 34.74937836 -0.00000192 0.313173 -0.00000655
59.000000 OMC 34.74917444 -0.00000778 0.313153 -0.00002663
59.000000 BB 34.74942653 -0.00000053 0.313178 -0.00000181
59.000000 BB-Ju 34.74950151 0.00000163 0.313185 0.00000557
59.000000 Lehman 34.76190558 0.00035859 0.314402 0.00122178
59.000000 Black 34.62152671 -0.00368116 0.300000 -0.01317978
62.000000 HHL 32.08336948 0 0.312992 0
62.000000 Zhang 32.07921299 -0.00012955 0.312670 -0.00032172
62.000000 Zhang-2 32.08334416 -0.00000079 0.312990 -0.00000196
62.000000 EG-1 32.07232783 -0.00034416 0.312136 -0.00085586
62.000000 EG-2 32.08321936 -0.00000468 0.312980 -0.00001161
62.000000 EG-3 32.08337547 0.00000019 0.312992 0.00000046
62.000000 LF-1 32.07282492 -0.00032866 0.312175 -0.00081725
62.000000 LF-2 32.08324595 -0.00000385 0.312982 -0.00000955
62.000000 LF-3 32.08338662 0.00000053 0.312993 0.00000133
62.000000 LL-1 32.07920298 -0.00012987 0.312669 -0.00032250
62.000000 LL-2 32.08330795 -0.00000192 0.312987 -0.00000476
62.000000 LL-3 32.08336751 -0.00000006 0.312992 -0.00000015
62.000000 GS 32.08329985 -0.00000217 0.312987 -0.00000539
62.000000 OMC 32.08308503 -0.00000887 0.312970 -0.00002200
62.000000 BB 32.08335225 -0.00000054 0.312991 -0.00000133
62.000000 BB-Ju 32.08341371 0.00000138 0.312995 0.00000342
62.000000 Lehman 32.09677988 0.00041799 0.314026 0.00103429
62.000000 Black 31.92125417 -0.00505294 0.300000 -0.01299198
65.000000 HHL 29.51302596 0 0.312817 0
65.000000 Zhang 29.50815594 -0.00016501 0.312510 -0.00030638
65.000000 Zhang-2 29.51300090 -0.00000085 0.312815 -0.00000158
65.000000 EG-1 29.50213762 -0.00036893 0.312131 -0.00068553
65.000000 EG-2 29.51281681 -0.00000709 0.312804 -0.00001315
65.000000 EG-3 29.51302776 0.00000006 0.312817 0.00000011
65.000000 LF-1 29.50201904 -0.00037295 0.312124 -0.00069300
65.000000 LF-2 29.51298846 -0.00000127 0.312814 -0.00000236
65.000000 LF-3 29.51304257 0.00000056 0.312818 0.00000104
65.000000 LL-1 29.50815353 -0.00016509 0.312510 -0.00030653
65.000000 LL-2 29.51295804 -0.00000230 0.312812 -0.00000427
65.000000 LL-3 29.51302480 -0.00000004 0.312817 -0.00000007
65.000000 GS 29.51295604 -0.00000237 0.312812 -0.00000440
65.000000 OMC 29.51273441 -0.00000988 0.312798 -0.00001833
65.000000 BB 29.51301214 -0.00000047 0.312816 -0.00000087
65.000000 BB-Ju 29.51305132 0.00000086 0.312818 0.00000159
65.000000 Lehman 29.52678335 0.00046615 0.313680 0.00086341
65.000000 Black 29.31467518 -0.00672079 0.300000 -0.01281668
68.000000 HHL 27.04999514 0 0.312652 0
68.000000 Zhang 27.04444698 -0.00020511 0.312360 -0.00029242
68.000000 Zhang-2 27.04997129 -0.00000088 0.312651 -0.00000126
68.000000 EG-1 27.03944655 -0.00038997 0.312096 -0.00055620
68.000000 EG-2 27.04974223 -0.00000935 0.312639 -0.00001332
68.000000 EG-3 27.04999330 -0.00000007 0.312652 -0.00000010
68.000000 LF-1 27.03883537 -0.00041256 0.312064 -0.00058846
68.000000 LF-2 27.05003948 0.00000164 0.312655 0.00000234
68.000000 LF-3 27.05000973 0.00000054 0.312653 0.00000077
68.000000 LL-1 27.04444698 -0.00020511 0.312360 -0.00029242
68.000000 LL-2 27.04992442 -0.00000261 0.312649 -0.00000373
68.000000 LL-3 27.04999489 -0.00000001 0.312652 -0.00000001
68.000000 GS 27.04992769 -0.00000249 0.312649 -0.00000355
68.000000 OMC 27.04970237 -0.00001082 0.312637 -0.00001542
68.000000 BB 27.04998675 -0.00000031 0.312652 -0.00000044
68.000000 BB-Ju 27.04999743 0.00000008 0.312653 0.00000012
68.000000 Lehman 27.06343083 0.00049670 0.313360 0.00070703
68.000000 Black 26.81471914 -0.00869782 0.300000 -0.01265249
71.000000 HHL 24.70416934 0 0.312498 0
71.000000 Zhang 24.69800357 -0.00024958 0.312219 -0.00027967
71.000000 Zhang-2 24.70414753 -0.00000088 0.312497 -0.00000099
71.000000 EG-1 24.69407429 -0.00040864 0.312040 -0.00045800
71.000000 EG-2 24.70388662 -0.00001144 0.312485 -0.00001282
71.000000 EG-3 24.70416460 -0.00000019 0.312498 -0.00000021
71.000000 LF-1 24.69312539 -0.00044705 0.311997 -0.00050107
71.000000 LF-2 24.70428600 0.00000472 0.312504 0.00000529
71.000000 LF-3 24.70418091 0.00000047 0.312499 0.00000052
71.000000 LL-1 24.69800130 -0.00024968 0.312218 -0.00027978
71.000000 LL-2 24.70409958 -0.00000282 0.312495 -0.00000316
71.000000 LL-3 24.70417003 0.00000003 0.312498 0.00000003
71.000000 GS 24.70410688 -0.00000253 0.312495 -0.00000283
71.000000 OMC 24.70387991 -0.00001172 0.312485 -0.00001312
71.000000 BB 24.70416795 -0.00000006 0.312498 -0.00000006
71.000000 BB-Ju 24.70414702 -0.00000090 0.312497 -0.00000101
71.000000 Lehman 24.71660262 0.00050329 0.313062 0.00056342
71.000000 Black 24.43265001 -0.01099083 0.300000 -0.01249825
74.000000 HHL 22.48344496 0 0.312353 0
74.000000 Zhang 22.47674222 -0.00029812 0.312085 -0.00026799
74.000000 Zhang-2 22.48342585 -0.00000085 0.312352 -0.00000076
74.000000 EG-1 22.47384907 -0.00042680 0.311969 -0.00038370
74.000000 EG-2 22.48314417 -0.00001338 0.312341 -0.00001202
74.000000 EG-3 22.48343812 -0.00000030 0.312353 -0.00000027
74.000000 LF-1 22.47272523 -0.00047678 0.311924 -0.00042866
74.000000 LF-2 22.48362143 0.00000785 0.312360 0.00000705
74.000000 LF-3 22.48345301 0.00000036 0.312353 0.00000032
74.000000 LL-1 22.47673417 -0.00029848 0.312085 -0.00026831
74.000000 LL-2 22.48337970 -0.00000290 0.312350 -0.00000261
74.000000 LL-3 22.48344653 0.00000007 0.312353 0.00000006
74.000000 GS 22.48338959 -0.00000246 0.312351 -0.00000221
74.000000 OMC 22.48316200 -0.00001259 0.312342 -0.00001131
74.000000 BB 22.48345136 0.00000028 0.312353 0.00000026
74.000000 BB-Ju 22.48339904 -0.00000204 0.312351 -0.00000184
74.000000 Lehman 22.49423281 0.00047981 0.312784 0.00043108
74.000000 Black 22.17765184 -0.01360081 0.300000 -0.01235296
77.000000 HHL 20.39355764 0 0.312216 0
77.000000 Zhang 20.38641297 -0.00035034 0.311959 -0.00025724
77.000000 Zhang-2 20.39354173 -0.00000078 0.312215 -0.00000057
77.000000 EG-1 20.38444946 -0.00044662 0.311888 -0.00032795
77.000000 EG-2 20.39324816 -0.00001518 0.312205 -0.00001114
77.000000 EG-3 20.39354949 -0.00000040 0.312215 -0.00000029
77.000000 LF-1 20.38330155 -0.00050291 0.311846 -0.00036929
77.000000 LF-2 20.39378051 0.00001093 0.312224 0.00000802
77.000000 LF-3 20.39356209 0.00000022 0.312216 0.00000016
77.000000 LL-1 20.38639711 -0.00035112 0.311958 -0.00025781
77.000000 LL-2 20.39349991 -0.00000283 0.312214 -0.00000208
77.000000 LL-3 20.39355997 0.00000011 0.312216 0.00000008
77.000000 GS 20.39351100 -0.00000229 0.312214 -0.00000168
77.000000 OMC 20.39328298 -0.00001347 0.312206 -0.00000989
77.000000 BB 20.39357170 0.00000069 0.312216 0.00000051
77.000000 BB-Ju 20.39349126 -0.00000325 0.312213 -0.00000239
77.000000 Lehman 20.40213568 0.00042063 0.312525 0.00030875
77.000000 Black 20.05658087 -0.01652369 0.300000 -0.01221575
80.000000 HHL 18.43804818 0 0.312086 0
80.000000 Zhang 18.43056516 -0.00040585 0.311839 -0.00024732
80.000000 Zhang-2 18.43803577 -0.00000067 0.312085 -0.00000041
80.000000 EG-1 18.42937369 -0.00047047 0.311799 -0.00028670
80.000000 EG-2 18.43773718 -0.00001687 0.312076 -0.00001028
80.000000 EG-3 18.43803942 -0.00000048 0.312086 -0.00000029
80.000000 LF-1 18.42832671 -0.00052725 0.311765 -0.00032130
80.000000 LF-2 18.43830465 0.00001391 0.312094 0.00000848
80.000000 LF-3 18.43804927 0.00000006 0.312086 0.00000004
80.000000 LL-1 18.43054093 -0.00040716 0.311838 -0.00024812
80.000000 LL-2 18.43800033 -0.00000260 0.312084 -0.00000158
80.000000 LL-3 18.43805112 0.00000016 0.312086 0.00000010
80.000000 GS 18.43801138 -0.00000200 0.312085 -0.00000122
80.000000 OMC 18.43778252 -0.00001441 0.312077 -0.00000878
80.000000 BB 18.43806882 0.00000112 0.312087 0.00000068
80.000000 BB-Ju 18.43796602 -0.00000446 0.312083 -0.00000272
80.000000 Lehman 18.44396023 0.00032064 0.312281 0.00019537
80.000000 Black 18.07387602 -0.01975112 0.300000 -0.01208587
83.000000 HHL 16.61833839 0 0.311963 0
83.000000 Zhang 16.61062367 -0.00046423 0.311725 -0.00023813
83.000000 Zhang-2 16.61832960 -0.00000053 0.311962 -0.00000027
83.000000 EG-1 16.61001651 -0.00050077 0.311706 -0.00025687
83.000000 EG-2 16.61803122 -0.00001848 0.311953 -0.00000948
83.000000 EG-3 16.61832960 -0.00000053 0.311962 -0.00000027
83.000000 LF-1 16.60916164 -0.00055221 0.311679 -0.00028326
83.000000 LF-2 16.61861722 0.00001678 0.311971 0.00000861
83.000000 LF-3 16.61833656 -0.00000011 0.311963 -0.00000006
83.000000 LL-1 16.61059179 -0.00046615 0.311724 -0.00023911
83.000000 LL-2 16.61830199 -0.00000219 0.311962 -0.00000112
83.000000 LL-3 16.61834176 0.00000020 0.311963 0.00000010
83.000000 GS 16.61831201 -0.00000159 0.311962 -0.00000081
83.000000 OMC 16.61808159 -0.00001545 0.311955 -0.00000793
83.000000 BB 16.61836378 0.00000153 0.311963 0.00000078
83.000000 BB-Ju 16.61824595 -0.00000556 0.311960 -0.00000285
83.000000 Lehman 16.62125389 0.00017544 0.312053 0.00008999
83.000000 Black 16.23160679 -0.02327138 0.300000 -0.01196267
86.000000 HHL 14.93389190 0 0.311846 0
86.000000 Zhang 14.92605040 -0.00052508 0.311616 -0.00022959
86.000000 Zhang-2 14.93388669 -0.00000035 0.311845 -0.00000015
86.000000 EG-1 14.92582892 -0.00053991 0.311609 -0.00023608
86.000000 EG-2 14.93359257 -0.00002004 0.311837 -0.00000876
86.000000 EG-3 14.93388356 -0.00000056 0.311845 -0.00000024
86.000000 LF-1 14.92522121 -0.00058060 0.311592 -0.00025387
86.000000 LF-2 14.93418384 0.00001955 0.311854 0.00000855
86.000000 LF-3 14.93388769 -0.00000028 0.311845 -0.00000012
86.000000 LL-1 14.92601256 -0.00052761 0.311615 -0.00023070
86.000000 LL-2 14.93386771 -0.00000162 0.311845 -0.00000071
86.000000 LL-3 14.93389551 0.00000024 0.311846 0.00000011
86.000000 GS 14.93387604 -0.00000106 0.311845 -0.00000046
86.000000 OMC 14.93364326 -0.00001665 0.311838 -0.00000728
86.000000 BB 14.93391989 0.00000187 0.311846 0.00000082
86.000000 BB-Ju 14.93379488 -0.00000650 0.311843 -0.00000284
86.000000 Lehman 14.93361212 -0.00001873 0.311837 -0.00000819
86.000000 Black 14.52963018 -0.02707008 0.300000 -0.01184557
89.000000 HHL 13.38243435 0 0.311734 0
89.000000 Zhang 13.37456543 -0.00058800 0.311512 -0.00022165
89.000000 Zhang-2 13.38243256 -0.00000013 0.311734 -0.00000005
89.000000 EG-1 13.37453615 -0.00059019 0.311512 -0.00022247
89.000000 EG-2 13.38214598 -0.00002155 0.311726 -0.00000812
89.000000 EG-3 13.38242683 -0.00000056 0.311734 -0.00000021
89.000000 LF-1 13.37419639 -0.00061558 0.311502 -0.00023204
89.000000 LF-2 13.38273219 0.00002226 0.311742 0.00000839
89.000000 LF-3 13.38242835 -0.00000045 0.311734 -0.00000017
89.000000 LL-1 13.37452388 -0.00059111 0.311511 -0.00022282
89.000000 LL-2 13.38242244 -0.00000089 0.311734 -0.00000034
89.000000 LL-3 13.38243803 0.00000028 0.311734 0.00000010
89.000000 GS 13.38242872 -0.00000042 0.311734 -0.00000016
89.000000 OMC 13.38219288 -0.00001804 0.311727 -0.00000680
89.000000 BB 13.38246279 0.00000213 0.311735 0.00000080
89.000000 BB-Ju 13.38233816 -0.00000719 0.311731 -0.00000271
89.000000 Lehman 13.37888887 -0.00026493 0.311634 -0.00009987
89.000000 Black 12.96582586 -0.03113099 0.300000 -0.01173407
92.000000 HHL 11.96020910 0 0.311628 0
92.000000 Zhang 11.95240362 -0.00065262 0.311413 -0.00021423
92.000000 Zhang-2 11.96021048 0.00000012 0.311628 0.00000004
92.000000 EG-1 11.95239041 -0.00065373 0.311413 -0.00021459
92.000000 EG-2 11.95993423 -0.00002298 0.311620 -0.00000754
92.000000 EG-3 11.96020267 -0.00000054 0.311628 -0.00000018
92.000000 LF-1 11.95231002 -0.00066045 0.311411 -0.00021680
92.000000 LF-2 11.96050744 0.00002494 0.311636 0.00000819
92.000000 LF-3 11.96020187 -0.00000060 0.311628 -0.00000020
92.000000 LL-1 11.95236079 -0.00065620 0.311412 -0.00021541
92.000000 LL-2 11.96020894 -0.00000001 0.311628 -0.00000000
92.000000 LL-3 11.96021270 0.00000030 0.311628 0.00000010
92.000000 GS 11.96021307 0.00000033 0.311628 0.00000011
92.000000 OMC 11.95997375 -0.00001968 0.311621 -0.00000646
92.000000 BB 11.96023609 0.00000226 0.311628 0.00000074
92.000000 BB-Ju 11.96011846 -0.00000758 0.311625 -0.00000249
92.000000 Lehman 11.95344489 -0.00056556 0.311442 -0.00018565
92.000000 Black 11.53638011 -0.03543659 0.300000 -0.01162771
95.000000 HHL 10.66224784 0 0.311526 0
95.000000 Zhang 10.65458617 -0.00071858 0.311319 -0.00020730
95.000000 Zhang-2 10.66225205 0.00000039 0.311526 0.00000011
95.000000 EG-1 10.65443852 -0.00073243 0.311315 -0.00021129
95.000000 EG-2 10.66198862 -0.00002431 0.311519 -0.00000701
95.000000 EG-3 10.66224267 -0.00000049 0.311526 -0.00000014
95.000000 LF-1 10.65458604 -0.00071859 0.311319 -0.00020730
95.000000 LF-2 10.66254268 0.00002765 0.311534 0.00000798
95.000000 LF-3 10.66223990 -0.00000074 0.311526 -0.00000021
95.000000 LL-1 10.65454438 -0.00072250 0.311318 -0.00020843
95.000000 LL-2 10.66225841 0.00000099 0.311526 0.00000029
95.000000 LL-3 10.66225124 0.00000032 0.311526 0.00000009
95.000000 GS 10.66226054 0.00000119 0.311526 0.00000034
95.000000 OMC 10.66201761 -0.00002159 0.311520 -0.00000623
95.000000 BB 10.66227182 0.00000225 0.311527 0.00000065
95.000000 BB-Ju 10.66216651 -0.00000763 0.311524 -0.00000220
95.000000 Lehman 10.65241316 -0.00092238 0.311260 -0.00026609
95.000000 Black 10.23609249 -0.03996862 0.300000 -0.01152610
98.000000 HHL 9.48263959 0 0.311429 0
98.000000 Zhang 9.47519045 -0.00078555 0.311228 -0.00020079
98.000000 Zhang-2 9.48264625 0.00000070 0.311429 0.00000018
98.000000 EG-1 9.47478812 -0.00082798 0.311217 -0.00021164
98.000000 EG-2 9.48239794 -0.00002548 0.311422 -0.00000651
98.000000 EG-3 9.48263576 -0.00000040 0.311429 -0.00000010
98.000000 LF-1 9.47511628 -0.00079338 0.311226 -0.00020279
98.000000 LF-2 9.48292799 0.00003041 0.311437 0.00000777
98.000000 LF-3 9.48263139 -0.00000086 0.311429 -0.00000022
98.000000 LL-1 9.47515170 -0.00078964 0.311227 -0.00020184
98.000000 LL-2 9.48265953 0.00000210 0.311429 0.00000054
98.000000 LL-3 9.48264268 0.00000033 0.311429 0.00000008
98.000000 GS 9.48265997 0.00000215 0.311429 0.00000055
98.000000 OMC 9.48241369 -0.00002382 0.311423 -0.00000609
98.000000 BB 9.48265940 0.00000209 0.311429 0.00000053
98.000000 BB-Ju 9.48257032 -0.00000730 0.311427 -0.00000187
98.000000 Lehman 9.46996499 -0.00133661 0.311087 -0.00034165
98.000000 Black 9.05868437 -0.04470857 0.300000 -0.01142888
101.000000 HHL 8.41478579 0 0.311336 0
101.000000 Zhang 8.40760589 -0.00085325 0.311141 -0.00019468
101.000000 Zhang-2 8.41479452 0.00000104 0.311336 0.00000024
101.000000 EG-1 8.40686039 -0.00094184 0.311121 -0.00021490
101.000000 EG-2 8.41456343 -0.00002643 0.311330 -0.00000603
101.000000 EG-3 8.41478333 -0.00000029 0.311336 -0.00000007
101.000000 LF-1 8.40731290 -0.00088807 0.311133 -0.00020263
101.000000 LF-2 8.41506551 0.00003324 0.311343 0.00000758
101.000000 LF-3 8.41477771 -0.00000096 0.311336 -0.00000022
101.000000 LL-1 8.40757167 -0.00085731 0.311140 -0.00019561
101.000000 LL-2 8.41481357 0.00000330 0.311336 0.00000075
101.000000 LL-3 8.41478852 0.00000032 0.311336 0.00000007
101.000000 GS 8.41481273 0.00000320 0.311336 0.00000073
101.000000 OMC 8.41456368 -0.00002640 0.311330 -0.00000602
101.000000 BB 8.41480073 0.00000178 0.311336 0.00000041
101.000000 BB-Ju 8.41473030 -0.00000659 0.311334 -0.00000150
101.000000 Lehman 8.39956402 -0.00180893 0.310923 -0.00041275
101.000000 Black 7.99709304 -0.04963795 0.300000 -0.01133573
104.000000 HHL 7.45163300 0 0.311246 0
104.000000 Zhang 7.44476715 -0.00092139 0.311057 -0.00018893
104.000000 Zhang-2 7.45164340 0.00000140 0.311247 0.00000029
104.000000 EG-1 7.44362092 -0.00107521 0.311026 -0.00022048
104.000000 EG-2 7.45143141 -0.00002705 0.311241 -0.00000555
104.000000 EG-3 7.45163187 -0.00000015 0.311246 -0.00000003
104.000000 LF-1 7.44413840 -0.00100577 0.311040 -0.00020624
104.000000 LF-2 7.45190220 0.00003613 0.311254 0.00000741
104.000000 LF-3 7.45162536 -0.00000103 0.311246 -0.00000021
104.000000 LL-1 7.44473841 -0.00092525 0.311057 -0.00018973
104.000000 LL-2 7.45166699 0.00000456 0.311247 0.00000094
104.000000 LL-3 7.45163533 0.00000031 0.311246 0.00000006
104.000000 GS 7.45166534 0.00000434 0.311247 0.00000089
104.000000 OMC 7.45141439 -0.00002934 0.311240 -0.00000602
104.000000 BB 7.45164279 0.00000131 0.311247 0.00000027
104.000000 BB-Ju 7.45159207 -0.00000549 0.311245 -0.00000113
104.000000 Lehman 7.43419932 -0.00233958 0.310767 -0.00047976
104.000000 Black 7.04374059 -0.05473866 0.300000 -0.01124635
107.000000 HHL 6.58587794 0 0.311161 0
107.000000 Zhang 6.57935966 -0.00098974 0.310977 -0.00018352
107.000000 Zhang-2 6.58588964 0.00000178 0.311161 0.00000033
107.000000 EG-1 6.57778345 -0.00122907 0.310933 -0.00022789
107.000000 EG-2 6.58569835 -0.00002727 0.311155 -0.00000506
107.000000 EG-3 6.58587806 0.00000002 0.311161 0.00000000
107.000000 LF-1 6.57830828 -0.00114938 0.310947 -0.00021312
107.000000 LF-2 6.58613500 0.00003903 0.311168 0.00000724
107.000000 LF-3 6.58587097 -0.00000106 0.311160 -0.00000020
107.000000 LL-1 6.57933680 -0.00099321 0.310976 -0.00018416
107.000000 LL-2 6.58591653 0.00000586 0.311162 0.00000109
107.000000 LL-3 6.58587986 0.00000029 0.311161 0.00000005
107.000000 GS 6.58591454 0.00000556 0.311162 0.00000103
107.000000 OMC 6.58566280 -0.00003267 0.311154 -0.00000606
107.000000 BB 6.58588267 0.00000072 0.311161 0.00000013
107.000000 BB-Ju 6.58585151 -0.00000401 0.311160 -0.00000074
107.000000 Lehman 6.56659194 -0.00292839 0.310617 -0.00054303
107.000000 Black 6.19077066 -0.05999311 0.300000 -0.01116050
110.000000 HHL 5.81014266 0 0.311078 0
110.000000 Zhang 5.80399509 -0.00105808 0.310900 -0.00017840
110.000000 Zhang-2 5.81015529 0.00000217 0.311078 0.00000037
110.000000 EG-1 5.80198426 -0.00140417 0.310841 -0.00023675
110.000000 EG-2 5.80998599 -0.00002697 0.311073 -0.00000455
110.000000 EG-3 5.81014390 0.00000021 0.311078 0.00000004
110.000000 LF-1 5.80246418 -0.00132157 0.310855 -0.00022283
110.000000 LF-2 5.81038607 0.00004189 0.311085 0.00000706
110.000000 LF-3 5.81013655 -0.00000105 0.311078 -0.00000018
110.000000 LL-1 5.80397803 -0.00106101 0.310899 -0.00017889
110.000000 LL-2 5.81018432 0.00000717 0.311079 0.00000121
110.000000 LL-3 5.81014416 0.00000026 0.311078 0.00000004
110.000000 GS 5.81018243 0.00000684 0.311079 0.00000115
110.000000 OMC 5.80993118 -0.00003640 0.311072 -0.00000614
110.000000 BB 5.81014274 0.00000001 0.311078 0.00000000
110.000000 BB-Ju 5.81013004 -0.00000217 0.311078 -0.00000037
110.000000 Lehman 5.78937227 -0.00357485 0.310475 -0.00060285
110.000000 Black 5.43024988 -0.06538442 0.300000 -0.01107794
113.000000 HHL 5.11711943 0 0.310998 0
113.000000 Zhang 5.11135644 -0.00112622 0.310825 -0.00017356
113.000000 Zhang-2 5.11713267 0.00000259 0.310999 0.00000040
113.000000 EG-1 5.10892665 -0.00160105 0.310752 -0.00024674
113.000000 EG-2 5.11698624 -0.00002603 0.310994 -0.00000401
113.000000 EG-3 5.11712165 0.00000043 0.310999 0.00000007
113.000000 LF-1 5.10931714 -0.00152474 0.310763 -0.00023498
113.000000 LF-2 5.11734773 0.00004462 0.311005 0.00000687
113.000000 LF-3 5.11711430 -0.00000100 0.310998 -0.00000015
113.000000 LL-1 5.11134468 -0.00112852 0.310825 -0.00017391
113.000000 LL-2 5.11716277 0.00000847 0.311000 0.00000131
113.000000 LL-3 5.11712054 0.00000022 0.310998 0.00000003
113.000000 GS 5.11716137 0.00000820 0.311000 0.00000126
113.000000 OMC 5.11691196 -0.00004054 0.310992 -0.00000625
113.000000 BB 5.11711545 -0.00000078 0.310998 -0.00000012
113.000000 BB-Ju 5.11711943 -0.00000000 0.310998 -0.00000000
113.000000 Lehman 5.09522753 -0.00427817 0.310339 -0.00065947
113.000000 Black 4.75433351 -0.07089651 0.300000 -0.01099845
116.000000 HHL 4.49968664 0 0.310922 0
116.000000 Zhang 4.49431405 -0.00119399 0.310753 -0.00016897
116.000000 Zhang-2 4.49970022 0.00000302 0.310922 0.00000043
116.000000 EG-1 4.49149683 -0.00182009 0.310664 -0.00025759
116.000000 EG-2 4.49957712 -0.00002434 0.310918 -0.00000344
116.000000 EG-3 4.49968970 0.00000068 0.310922 0.00000010
116.000000 LF-1 4.49176245 -0.00176105 0.310673 -0.00024923
116.000000 LF-2 4.49989847 0.00004708 0.310928 0.00000666
116.000000 LF-3 4.49968258 -0.00000090 0.310922 -0.00000013
116.000000 LL-1 4.49430679 -0.00119561 0.310753 -0.00016920
116.000000 LL-2 4.49973047 0.00000974 0.310923 0.00000138
116.000000 LL-3 4.49968740 0.00000017 0.310922 0.00000002
116.000000 GS 4.49972986 0.00000960 0.310923 0.00000136
116.000000 OMC 4.49948367 -0.00004511 0.310915 -0.00000638
116.000000 BB 4.49967932 -0.00000163 0.310922 -0.00000023
116.000000 BB-Ju 4.49969775 0.00000247 0.310922 0.00000035
116.000000 Lehman 4.47702038 -0.00503730 0.310209 -0.00071316
116.000000 Black 4.15539676 -0.07651419 0.300000 -0.01092184
119.000000 HHL 3.95099807 0 0.310848 0
119.000000 Zhang 3.94601484 -0.00126126 0.310683 -0.00016462
119.000000 Zhang-2 3.95101173 0.00000346 0.310848 0.00000045
119.000000 EG-1 3.94285328 -0.00206145 0.310579 -0.00026909
119.000000 EG-2 3.95091201 -0.00002178 0.310845 -0.00000284
119.000000 EG-3 3.95100178 0.00000094 0.310848 0.00000012
119.000000 LF-1 3.94296815 -0.00203238 0.310583 -0.00026529
119.000000 LF-2 3.95119214 0.00004912 0.310854 0.00000641
119.000000 LF-3 3.95099510 -0.00000075 0.310848 -0.00000010
119.000000 LL-1 3.94601106 -0.00126222 0.310683 -0.00016474
119.000000 LL-2 3.95104135 0.00001095 0.310849 0.00000143
119.000000 LL-3 3.95099850 0.00000011 0.310848 0.00000001
119.000000 GS 3.95104178 0.00001106 0.310849 0.00000144
119.000000 OMC 3.95080015 -0.00005009 0.310841 -0.00000654
119.000000 BB 3.95098812 -0.00000252 0.310848 -0.00000033
119.000000 BB-Ju 3.95101857 0.00000519 0.310849 0.00000068
119.000000 Lehman 3.92788080 -0.00585100 0.310084 -0.00076411
119.000000 Black 3.62613452 -0.08222316 0.300000 -0.01084793
122.000000 HHL 3.46454818 0 0.310777 0
122.000000 Zhang 3.45994764 -0.00132789 0.310616 -0.00016049
122.000000 Zhang-2 3.46456172 0.00000391 0.310777 0.00000047
122.000000 EG-1 3.45649248 -0.00232518 0.310496 -0.00028106
122.000000 EG-2 3.46448499 -0.00001824 0.310774 -0.00000220
122.000000 EG-3 3.46455239 0.00000121 0.310777 0.00000015
122.000000 LF-1 3.45644001 -0.00234032 0.310494 -0.00028289
122.000000 LF-2 3.46472338 0.00005057 0.310783 0.00000611
122.000000 LF-3 3.46454630 -0.00000054 0.310776 -0.00000007
122.000000 LL-1 3.45994623 -0.00132830 0.310616 -0.00016053
122.000000 LL-2 3.46459009 0.00001210 0.310778 0.00000146
122.000000 LL-3 3.46454834 0.00000005 0.310777 0.00000001
122.000000 GS 3.46459171 0.00001256 0.310778 0.00000152
122.000000 OMC 3.46435591 -0.00005550 0.310770 -0.00000671
122.000000 BB 3.46453630 -0.00000343 0.310776 -0.00000041
122.000000 BB-Ju 3.46457630 0.00000812 0.310778 0.00000098
122.000000 Lehman 3.44127385 -0.00671785 0.309964 -0.00081254
122.000000 Black 3.15963315 -0.08801004 0.300000 -0.01077656
125.000000 HHL 3.03421686 0 0.310708 0
125.000000 Zhang 3.02998784 -0.00139378 0.310551 -0.00015655
125.000000 Zhang-2 3.03423011 0.00000437 0.310708 0.00000049
125.000000 EG-1 3.02629400 -0.00261117 0.310414 -0.00029335
125.000000 EG-2 3.03417563 -0.00001359 0.310706 -0.00000153
125.000000 EG-3 3.03422140 0.00000150 0.310708 0.00000017
125.000000 LF-1 3.02606620 -0.00268625 0.310406 -0.00030179
125.000000 LF-2 3.03437229 0.00005123 0.310713 0.00000575
125.000000 LF-3 3.03421603 -0.00000027 0.310708 -0.00000003
125.000000 LL-1 3.02998764 -0.00139384 0.310551 -0.00015656
125.000000 LL-2 3.03425675 0.00001315 0.310709 0.00000148
125.000000 LL-3 3.03421678 -0.00000003 0.310708 -0.00000000
125.000000 GS 3.03425965 0.00001410 0.310709 0.00000158
125.000000 OMC 3.03403081 -0.00006132 0.310701 -0.00000689
125.000000 BB 3.03420370 -0.00000434 0.310707 -0.00000049
125.000000 BB-Ju 3.03425085 0.00001120 0.310709 0.00000126
125.000000 Lehman 3.01104655 -0.00763634 0.309849 -0.00085860
125.000000 Black 2.74941804 -0.09386238 0.300000 -0.01070759
128.000000 HHL 2.65429665 0 0.310641 0
128.000000 Zhang 2.65042449 -0.00145883 0.310488 -0.00015281
128.000000 Zhang-2 2.65430948 0.00000483 0.310641 0.00000051
128.000000 EG-1 2.64654822 -0.00291920 0.310335 -0.00030586
128.000000 EG-2 2.65427615 -0.00000772 0.310640 -0.00000081
128.000000 EG-3 2.65430138 0.00000178 0.310641 0.00000019
128.000000 LF-1 2.64614461 -0.00307126 0.310319 -0.00032180
128.000000 LF-2 2.65443167 0.00005087 0.310646 0.00000533
128.000000 LF-3 2.65429681 0.00000006 0.310641 0.00000001
128.000000 LL-1 2.65042441 -0.00145886 0.310488 -0.00015281
128.000000 LL-2 2.65433405 0.00001409 0.310642 0.00000148
128.000000 LL-3 2.65429638 -0.00000010 0.310641 -0.00000001
128.000000 GS 2.65433824 0.00001567 0.310643 0.00000164
128.000000 OMC 2.65411736 -0.00006755 0.310634 -0.00000707
128.000000 BB 2.65428277 -0.00000523 0.310640 -0.00000055
128.000000 BB-Ju 2.65433485 0.00001439 0.310642 0.00000151
128.000000 Lehman 2.63145693 -0.00860481 0.309738 -0.00090248
128.000000 Black 2.38948115 -0.09976861 0.300000 -0.01064086
131.000000 HHL 2.31950559 0 0.310576 0
131.000000 Zhang 2.31597306 -0.00152297 0.310427 -0.00014924
131.000000 Zhang-2 2.31951789 0.00000531 0.310577 0.00000052
131.000000 EG-1 2.31196964 -0.00324894 0.310258 -0.00031848
131.000000 EG-2 2.31950434 -0.00000054 0.310576 -0.00000005
131.000000 EG-3 2.31951037 0.00000206 0.310576 0.00000020
131.000000 LF-1 2.31139606 -0.00349623 0.310234 -0.00034274
131.000000 LF-2 2.31961983 0.00004925 0.310581 0.00000483
131.000000 LF-3 2.31950666 0.00000046 0.310576 0.00000005
131.000000 LL-1 2.31597211 -0.00152338 0.310427 -0.00014928
131.000000 LL-2 2.31954017 0.00001491 0.310578 0.00000146
131.000000 LL-3 2.31950517 -0.00000018 0.310576 -0.00000002
131.000000 GS 2.31954563 0.00001727 0.310578 0.00000169
131.000000 OMC 2.31933353 -0.00007418 0.310569 -0.00000727
131.000000 BB 2.31949148 -0.00000608 0.310576 -0.00000060
131.000000 BB-Ju 2.31954650 0.00001764 0.310578 0.00000173
131.000000 Lehman 2.29718831 -0.00962156 0.309632 -0.00094431
131.000000 Black 2.07429196 -0.10571806 0.300000 -0.01057627
134.000000 HHL 2.02498854 0 0.310514 0
134.000000 Zhang 2.02177665 -0.00158613 0.310368 -0.00014584
134.000000 Zhang-2 2.02500025 0.00000578 0.310514 0.00000053
134.000000 EG-1 2.01769861 -0.00359999 0.310183 -0.00033113
134.000000 EG-2 2.02500489 0.00000807 0.310514 0.00000074
134.000000 EG-3 2.02499326 0.00000233 0.310514 0.00000021
134.000000 LF-1 2.01696590 -0.00396182 0.310149 -0.00036444
134.000000 LF-2 2.02508195 0.00004613 0.310518 0.00000424
134.000000 LF-3 2.02499042 0.00000093 0.310514 0.00000009
134.000000 LL-1 2.02177397 -0.00158745 0.310368 -0.00014596
134.000000 LL-2 2.02502013 0.00001560 0.310515 0.00000143
134.000000 LL-3 2.02498801 -0.00000027 0.310514 -0.00000002
134.000000 GS 2.02502678 0.00001888 0.310515 0.00000174
134.000000 OMC 2.02482411 -0.00008120 0.310506 -0.00000746
134.000000 BB 2.02497460 -0.00000689 0.310513 -0.00000063
134.000000 BB-Ju 2.02503084 0.00002089 0.310516 0.00000192
134.000000 Lehman 2.00335186 -0.01068484 0.309529 -0.00098422
134.000000 Black 1.79879559 -0.11170085 0.300000 -0.01051369
137.000000 HHL 1.76630953 0 0.310453 0
137.000000 Zhang 1.76339819 -0.00164826 0.310310 -0.00014258
137.000000 Zhang-2 1.76632059 0.00000626 0.310454 0.00000054
137.000000 EG-1 1.75929403 -0.00397184 0.310109 -0.00034375
137.000000 EG-2 1.76634168 0.00001820 0.310455 0.00000157
137.000000 EG-3 1.76631409 0.00000258 0.310453 0.00000022
137.000000 LF-1 1.75841681 -0.00446848 0.310066 -0.00038678
137.000000 LF-2 1.76638236 0.00004123 0.310457 0.00000357
137.000000 LF-3 1.76631211 0.00000146 0.310453 0.00000013
137.000000 LL-1 1.76339308 -0.00165116 0.310310 -0.00014283
137.000000 LL-2 1.76633803 0.00001614 0.310454 0.00000140
137.000000 LL-3 1.76630891 -0.00000035 0.310453 -0.00000003
137.000000 GS 1.76634576 0.00002051 0.310455 0.00000177
137.000000 OMC 1.76615303 -0.00008860 0.310445 -0.00000766
137.000000 BB 1.76629606 -0.00000763 0.310452 -0.00000066
137.000000 BB-Ju 1.76635207 0.00002408 0.310455 0.00000208
137.000000 Lehman 1.74547972 -0.01179284 0.309431 -0.00102235
137.000000 Black 1.55840086 -0.11770795 0.300000 -0.01045302
140.000000 HHL 1.53943730 0 0.310394 0
140.000000 Zhang 1.53680590 -0.00170933 0.310255 -0.00013947
140.000000 Zhang-2 1.53944768 0.00000674 0.310395 0.00000055
140.000000 EG-1 1.53271927 -0.00436396 0.310038 -0.00035628
140.000000 EG-2 1.53948337 0.00002992 0.310397 0.00000244
140.000000 EG-3 1.53944162 0.00000280 0.310394 0.00000023
140.000000 LF-1 1.53171473 -0.00501649 0.309985 -0.00040961
140.000000 LF-2 1.53949008 0.00003429 0.310397 0.00000280
140.000000 LF-3 1.53944047 0.00000206 0.310394 0.00000017
140.000000 LL-1 1.53679783 -0.00171457 0.310254 -0.00013990
140.000000 LL-2 1.53946273 0.00001652 0.310396 0.00000135
140.000000 LL-3 1.53943663 -0.00000044 0.310394 -0.00000004
140.000000 GS 1.53947141 0.00002215 0.310396 0.00000181
140.000000 OMC 1.53928895 -0.00009637 0.310386 -0.00000786
140.000000 BB 1.53942453 -0.00000829 0.310393 -0.00000068
140.000000 BB-Ju 1.53947915 0.00002718 0.310396 0.00000222
140.000000 Lehman 1.51951118 -0.01294377 0.309335 -0.00105881
140.000000 Black 1.34896114 -0.12373103 0.300000 -0.01039416
143.000000 HHL 1.34072604 0 0.310337 0
143.000000 Zhang 1.33835391 -0.00176928 0.310201 -0.00013649
143.000000 Zhang-2 1.34073571 0.00000722 0.310338 0.00000056
143.000000 EG-1 1.33432308 -0.00477574 0.309968 -0.00036868
143.000000 EG-2 1.34078412 0.00004332 0.310340 0.00000334
143.000000 EG-3 1.34073005 0.00000299 0.310337 0.00000023
143.000000 LF-1 1.33321001 -0.00560594 0.309904 -0.00043285
143.000000 LF-2 1.34075957 0.00002501 0.310339 0.00000193
143.000000 LF-3 1.34072967 0.00000271 0.310337 0.00000021
143.000000 LL-1 1.33834252 -0.00177778 0.310200 -0.00013714
143.000000 LL-2 1.34074847 0.00001673 0.310338 0.00000129
143.000000 LL-3 1.34072533 -0.00000053 0.310337 -0.00000004
143.000000 GS 1.34075795 0.00002380 0.310339 0.00000184
143.000000 OMC 1.34058594 -0.00010449 0.310329 -0.00000806
143.000000 BB 1.34071413 -0.00000888 0.310336 -0.00000068
143.000000 BB-Ju 1.34076643 0.00003013 0.310339 0.00000232
143.000000 Lehman 1.32177380 -0.01413580 0.309243 -0.00109369
143.000000 Black 1.16675007 -0.12976251 0.300000 -0.01033701
146.000000 HHL 1.16689278 0 0.310281 0
146.000000 Zhang 1.16475957 -0.00182811 0.310148 -0.00013363
146.000000 Zhang-2 1.16690175 0.00000769 0.310282 0.00000056
146.000000 EG-1 1.16081730 -0.00520654 0.309901 -0.00038091
146.000000 EG-2 1.16696100 0.00005847 0.310286 0.00000427
146.000000 EG-3 1.16689643 0.00000313 0.310282 0.00000023
146.000000 LF-1 1.15961513 -0.00623677 0.309825 -0.00045640
146.000000 LF-2 1.16690810 0.00001313 0.310282 0.00000096
146.000000 LF-3 1.16689675 0.00000341 0.310282 0.00000025
146.000000 LL-1 1.16474464 -0.00184090 0.310147 -0.00013457
146.000000 LL-2 1.16691235 0.00001677 0.310283 0.00000123
146.000000 LL-3 1.16689205 -0.00000062 0.310281 -0.00000005
146.000000 GS 1.16692248 0.00002546 0.310283 0.00000186
146.000000 OMC 1.16676097 -0.00011295 0.310273 -0.00000825
146.000000 BB 1.16688183 -0.00000938 0.310281 -0.00000069
146.000000 BB-Ju 1.16693114 0.00003288 0.310284 0.00000240
146.000000 Lehman 1.14896096 -0.01536715 0.309154 -0.00112709
146.000000 Black 1.00843406 -0.13579544 0.300000 -0.01028148
149.000000 HHL 1.01499285 0 0.310228 0
149.000000 Zhang 1.01307878 -0.00188579 0.310097 -0.00013089
149.000000 Zhang-2 1.01500114 0.00000817 0.310228 0.00000057
149.000000 EG-1 1.00925236 -0.00565570 0.309835 -0.00039294
149.000000 EG-2 1.01506940 0.00007542 0.310233 0.00000523
149.000000 EG-3 1.01499612 0.00000322 0.310228 0.00000022
149.000000 LF-1 1.00798046 -0.00690880 0.309747 -0.00048016
149.000000 LF-2 1.01499118 -0.00000164 0.310227 -0.00000011
149.000000 LF-3 1.01499706 0.00000415 0.310228 0.00000029
149.000000 LL-1 1.01306027 -0.00190403 0.310095 -0.00013216
149.000000 LL-2 1.01500973 0.00001663 0.310229 0.00000115
149.000000 LL-3 1.01499212 -0.00000071 0.310227 -0.00000005
149.000000 GS 1.01502037 0.00002711 0.310229 0.00000188
149.000000 OMC 1.01486929 -0.00012173 0.310219 -0.00000845
149.000000 BB 1.01498290 -0.00000980 0.310227 -0.00000068
149.000000 BB-Ju 1.01502877 0.00003539 0.310230 0.00000246
149.000000 Lehman 0.99810741 -0.01663601 0.309068 -0.00115911
149.000000 Black 0.87104298 -0.14182352 0.300000 -0.01022751
152.000000 HHL 0.88239433 0 0.310175 0
152.000000 Zhang 0.88068045 -0.00194231 0.310047 -0.00012826
152.000000 Zhang-2 0.88240195 0.00000864 0.310176 0.00000057
152.000000 EG-1 0.87699186 -0.00612251 0.309770 -0.00040476
152.000000 EG-2 0.88247748 0.00009423 0.310181 0.00000622
152.000000 EG-3 0.88239720 0.00000325 0.310175 0.00000021
152.000000 LF-1 0.87566896 -0.00762172 0.309671 -0.00050408
152.000000 LF-2 0.88237704 -0.00001959 0.310174 -0.00000129
152.000000 LF-3 0.88239868 0.00000493 0.310175 0.00000033
152.000000 LL-1 0.88065840 -0.00196729 0.310045 -0.00012992
152.000000 LL-2 0.88240872 0.00001631 0.310176 0.00000108
152.000000 LL-3 0.88239362 -0.00000080 0.310175 -0.00000005
152.000000 GS 0.88241971 0.00002877 0.310177 0.00000190
152.000000 OMC 0.88227889 -0.00013083 0.310166 -0.00000864
152.000000 BB 0.88238538 -0.00001014 0.310174 -0.00000067
152.000000 BB-Ju 0.88242752 0.00003762 0.310178 0.00000248
152.000000 Lehman 0.86656360 -0.01794065 0.308985 -0.00118982
152.000000 Black 0.75194025 -0.14784102 0.300000 -0.01017502
155.000000 HHL 0.76675234 0 0.310124 0
155.000000 Zhang 0.76522064 -0.00199765 0.309998 -0.00012574
155.000000 Zhang-2 0.76675933 0.00000912 0.310125 0.00000057
155.000000 EG-1 0.76168697 -0.00660626 0.309708 -0.00041635
155.000000 EG-2 0.76684048 0.00011495 0.310131 0.00000723
155.000000 EG-3 0.76675480 0.00000321 0.310124 0.00000020
155.000000 LF-1 0.76033072 -0.00837509 0.309596 -0.00052808
155.000000 LF-2 0.76672092 -0.00004098 0.310121 -0.00000258
155.000000 LF-3 0.76675673 0.00000573 0.310124 0.00000036
155.000000 LL-1 0.76519522 -0.00203079 0.309996 -0.00012783
155.000000 LL-2 0.76676445 0.00001579 0.310125 0.00000099
155.000000 LL-3 0.76675165 -0.00000089 0.310124 -0.00000006
155.000000 GS 0.76677566 0.00003041 0.310126 0.00000191
155.000000 OMC 0.76664483 -0.00014021 0.310115 -0.00000882
155.000000 BB 0.76674437 -0.00001040 0.310123 -0.00000065
155.000000 BB-Ju 0.76678265 0.00003953 0.310126 0.00000249
155.000000 Lehman 0.75196987 -0.01927933 0.308905 -0.00121929
155.000000 Black 0.64879307 -0.15384273 0.300000 -0.01012393
158.000000 HHL 0.66598381 0 0.310074 0
158.000000 Zhang 0.66461733 -0.00205183 0.309951 -0.00012331
158.000000 Zhang-2 0.66599020 0.00000958 0.310075 0.00000058
158.000000 EG-1 0.66125117 -0.00710624 0.309647 -0.00042768
158.000000 EG-2 0.66607545 0.00013760 0.310082 0.00000826
158.000000 EG-3 0.66598588 0.00000310 0.310074 0.00000019
158.000000 LF-1 0.65987781 -0.00916840 0.309522 -0.00055211
158.000000 LF-2 0.66593979 -0.00006611 0.310070 -0.00000397
158.000000 LF-3 0.66598816 0.00000653 0.310075 0.00000039
158.000000 LL-1 0.66458880 -0.00209467 0.309948 -0.00012589
158.000000 LL-2 0.66599386 0.00001509 0.310075 0.00000091
158.000000 LL-3 0.66598316 -0.00000098 0.310074 -0.00000006
158.000000 GS 0.66600516 0.00003205 0.310076 0.00000193
158.000000 OMC 0.66588400 -0.00014987 0.310065 -0.00000900
158.000000 BB 0.66597676 -0.00001059 0.310074 -0.00000064
158.000000 BB-Ju 0.66601117 0.00004108 0.310077 0.00000247
158.000000 Lehman 0.65223101 -0.02065036 0.308827 -0.00124760
158.000000 Black 0.55954364 -0.15982396 0.300000 -0.01007419
161.000000 HHL 0.57824310 0 0.310026 0
161.000000 Zhang 0.57702600 -0.00210483 0.309905 -0.00012097
161.000000 Zhang-2 0.57824891 0.00001005 0.310026 0.00000058
161.000000 EG-1 0.57383590 -0.00762171 0.309587 -0.00043875
161.000000 EG-2 0.57833691 0.00016223 0.310035 0.00000932
161.000000 EG-3 0.57824478 0.00000289 0.310026 0.00000017
161.000000 LF-1 0.57246007 -0.01000104 0.309450 -0.00057612
161.000000 LF-2 0.57818805 -0.00009522 0.310020 -0.00000547
161.000000 LF-3 0.57824733 0.00000732 0.310026 0.00000042
161.000000 LL-1 0.57699466 -0.00215903 0.309902 -0.00012409
161.000000 LL-2 0.57825131 0.00001418 0.310027 0.00000081
161.000000 LL-3 0.57824248 -0.00000107 0.310026 -0.00000006
161.000000 GS 0.57826258 0.00003368 0.310028 0.00000193
161.000000 OMC 0.57815070 -0.00015980 0.310017 -0.00000918
161.000000 BB 0.57823690 -0.00001073 0.310025 -0.00000062
161.000000 BB-Ju 0.57826753 0.00004225 0.310028 0.00000243
161.000000 Lehman 0.56549163 -0.02205210 0.308751 -0.00127481
161.000000 Black 0.48238170 -0.16578046 0.300000 -0.01002573
164.000000 HHL 0.50189885 0 0.309978 0
164.000000 Zhang 0.50081642 -0.00215667 0.309860 -0.00011872
164.000000 Zhang-2 0.50190412 0.00001050 0.309979 0.00000058
164.000000 EG-1 0.49780740 -0.00815194 0.309529 -0.00044956
164.000000 EG-2 0.50199363 0.00018884 0.309989 0.00001039
164.000000 EG-3 0.50190016 0.00000260 0.309979 0.00000014
164.000000 LF-1 0.49644204 -0.01087234 0.309378 -0.00060007
164.000000 LF-2 0.50183432 -0.00012858 0.309971 -0.00000707
164.000000 LF-3 0.50190290 0.00000807 0.309979 0.00000044
164.000000 LL-1 0.50078263 -0.00222400 0.309856 -0.00012243
164.000000 LL-2 0.50190542 0.00001308 0.309979 0.00000072
164.000000 LL-3 0.50189827 -0.00000116 0.309978 -0.00000006
164.000000 GS 0.50191657 0.00003530 0.309980 0.00000194
164.000000 OMC 0.50181355 -0.00016996 0.309969 -0.00000935
164.000000 BB 0.50189342 -0.00001081 0.309978 -0.00000059
164.000000 BB-Ju 0.50192043 0.00004300 0.309981 0.00000237
164.000000 Lehman 0.49011279 -0.02348295 0.308678 -0.00130098
164.000000 Black 0.41571859 -0.17170842 0.300000 -0.00997849
167.000000 HHL 0.43551224 0 0.309932 0
167.000000 Zhang 0.43455091 -0.00220735 0.309816 -0.00011656
167.000000 Zhang-2 0.43551701 0.00001096 0.309933 0.00000058
167.000000 EG-1 0.43172493 -0.00869621 0.309472 -0.00046010
167.000000 EG-2 0.43560695 0.00021746 0.309944 0.00001147
167.000000 EG-3 0.43551320 0.00000220 0.309933 0.00000012
167.000000 LF-1 0.43038123 -0.01178155 0.309309 -0.00062392
167.000000 LF-2 0.43543976 -0.00016644 0.309924 -0.00000878
167.000000 LF-3 0.43551606 0.00000878 0.309933 0.00000046
167.000000 LL-1 0.43451504 -0.00228971 0.309812 -0.00012091
167.000000 LL-2 0.43551737 0.00001178 0.309933 0.00000062
167.000000 LL-3 0.43551170 -0.00000125 0.309932 -0.00000007
167.000000 GS 0.43552831 0.00003690 0.309934 0.00000195
167.000000 OMC 0.43543369 -0.00018037 0.309923 -0.00000952
167.000000 BB 0.43550751 -0.00001086 0.309932 -0.00000057
167.000000 BB-Ju 0.43553110 0.00004330 0.309935 0.00000229
167.000000 Lehman 0.42464998 -0.02494135 0.308606 -0.00132617
167.000000 Black 0.35816335 -0.17760441 0.300000 -0.00993242
170.000000 HHL 0.37781677 0 0.309887 0
170.000000 Zhang 0.37696409 -0.00225688 0.309773 -0.00011447
170.000000 Zhang-2 0.37782108 0.00001141 0.309888 0.00000058
170.000000 EG-1 0.37432053 -0.00925380 0.309417 -0.00047036
170.000000 EG-2 0.37791051 0.00024810 0.309900 0.00001257
170.000000 EG-3 0.37781742 0.00000170 0.309888 0.00000009
170.000000 LF-1 0.37300797 -0.01272787 0.309240 -0.00064764
170.000000 LF-2 0.37773780 -0.00020903 0.309877 -0.00001060
170.000000 LF-3 0.37782033 0.00000941 0.309888 0.00000048
170.000000 LL-1 0.37692654 -0.00235627 0.309768 -0.00011951
170.000000 LL-2 0.37782066 0.00001028 0.309888 0.00000052
170.000000 LL-3 0.37781627 -0.00000133 0.309887 -0.00000007
170.000000 GS 0.37783132 0.00003849 0.309889 0.00000195
170.000000 OMC 0.37774462 -0.00019098 0.309878 -0.00000968
170.000000 BB 0.37781267 -0.00001087 0.309887 -0.00000055
170.000000 BB-Ju 0.37783307 0.00004314 0.309890 0.00000219
170.000000 Lehman 0.36783266 -0.02642581 0.308537 -0.00135042
170.000000 Black 0.30850048 -0.18346538 0.300000 -0.00988748
173.000000 HHL 0.32769965 0 0.309844 0
173.000000 Zhang 0.32694422 -0.00230527 0.309731 -0.00011245
173.000000 Zhang-2 0.32770354 0.00001185 0.309844 0.00000058
173.000000 EG-1 0.32448033 -0.00982401 0.309363 -0.00048035
173.000000 EG-2 0.32779165 0.00028075 0.309857 0.00001368
173.000000 EG-3 0.32770001 0.00000108 0.309844 0.00000005
173.000000 LF-1 0.32320673 -0.01371048 0.309172 -0.00067120
173.000000 LF-2 0.32761557 -0.00025660 0.309831 -0.00001251
173.000000 LF-3 0.32770291 0.00000995 0.309844 0.00000048
173.000000 LL-1 0.32690537 -0.00242380 0.309725 -0.00011824
173.000000 LL-2 0.32770246 0.00000858 0.309844 0.00000042
173.000000 LL-3 0.32769919 -0.00000142 0.309844 -0.00000007
173.000000 GS 0.32771278 0.00004006 0.309846 0.00000195
173.000000 OMC 0.32763352 -0.00020180 0.309834 -0.00000984
173.000000 BB 0.32769609 -0.00001086 0.309843 -0.00000053
173.000000 BB-Ju 0.32771358 0.00004249 0.309846 0.00000207
173.000000 Lehman 0.31854541 -0.02793485 0.308470 -0.00137379
173.000000 Black 0.26566985 -0.18928857 0.300000 -0.00984361
176.000000 HHL 0.28418472 0 0.309801 0
176.000000 Zhang 0.28351616 -0.00235254 0.309690 -0.00011050
176.000000 Zhang-2 0.28418821 0.00001228 0.309801 0.00000058
176.000000 EG-1 0.28122746 -0.01040612 0.309311 -0.00049006
176.000000 EG-2 0.28427436 0.00031542 0.309816 0.00001480
176.000000 EG-3 0.28418481 0.00000033 0.309801 0.00000002
176.000000 LF-1 0.27999911 -0.01472850 0.309106 -0.00069458
176.000000 LF-2 0.28409681 -0.00030935 0.309786 -0.00001452
176.000000 LF-3 0.28418766 0.00001036 0.309801 0.00000049
176.000000 LL-1 0.28347641 -0.00249242 0.309684 -0.00011708
176.000000 LL-2 0.28418662 0.00000667 0.309801 0.00000031
176.000000 LL-3 0.28418429 -0.00000150 0.309801 -0.00000007
176.000000 GS 0.28419655 0.00004162 0.309803 0.00000195
176.000000 OMC 0.28412424 -0.00021281 0.309791 -0.00000999
176.000000 BB 0.28418164 -0.00001083 0.309800 -0.00000051
176.000000 BB-Ju 0.28419646 0.00004133 0.309803 0.00000194
176.000000 Lehman 0.27581063 -0.02946707 0.308404 -0.00139631
176.000000 Black 0.22874836 -0.19507158 0.300000 -0.00980077
179.000000 HHL 0.24641696 0 0.309759 0
179.000000 Zhang 0.24582587 -0.00239871 0.309650 -0.00010862
179.000000 Zhang-2 0.24642009 0.00001271 0.309759 0.00000058
179.000000 EG-1 0.24370650 -0.01099946 0.309259 -0.00049949
179.000000 EG-2 0.24650372 0.00035209 0.309775 0.00001593
179.000000 EG-3 0.24641682 -0.00000054 0.309759 -0.00000002
179.000000 LF-1 0.24252825 -0.01578101 0.309041 -0.00071775
179.000000 LF-2 0.24632640 -0.00036750 0.309742 -0.00001663
179.000000 LF-3 0.24641958 0.00001063 0.309759 0.00000048
179.000000 LL-1 0.24578558 -0.00256225 0.309643 -0.00011603
179.000000 LL-2 0.24641808 0.00000457 0.309759 0.00000021
179.000000 LL-3 0.24641657 -0.00000158 0.309759 -0.00000007
179.000000 GS 0.24642759 0.00004315 0.309761 0.00000195
179.000000 OMC 0.24636176 -0.00022399 0.309749 -0.00001014
179.000000 BB 0.24641430 -0.00001078 0.309758 -0.00000049
179.000000 BB-Ju 0.24642673 0.00003965 0.309761 0.00000179
179.000000 Lehman 0.23877283 -0.03102112 0.308341 -0.00141804
179.000000 Black 0.19693342 -0.20081224 0.300000 -0.00975892
182.000000 HHL 0.21364847 0 0.309718 0
182.000000 Zhang 0.21312636 -0.00244379 0.309611 -0.00010680
182.000000 Zhang-2 0.21365128 0.00001314 0.309719 0.00000057
182.000000 EG-1 0.21116943 -0.01160335 0.309209 -0.00050866
182.000000 EG-2 0.21373196 0.00039076 0.309735 0.00001706
182.000000 EG-3 0.21364814 -0.00000154 0.309718 -0.00000007
182.000000 LF-1 0.21004484 -0.01686710 0.308977 -0.00074071
182.000000 LF-2 0.21355634 -0.00043124 0.309699 -0.00001883
182.000000 LF-3 0.21365076 0.00001072 0.309718 0.00000047
182.000000 LL-1 0.21308585 -0.00263338 0.309603 -0.00011510
182.000000 LL-2 0.21364895 0.00000226 0.309718 0.00000010
182.000000 LL-3 0.21364812 -0.00000166 0.309718 -0.00000007
182.000000 GS 0.21365802 0.00004467 0.309720 0.00000195
182.000000 OMC 0.21359819 -0.00023534 0.309708 -0.00001028
182.000000 BB 0.21364618 -0.00001072 0.309718 -0.00000047
182.000000 BB-Ju 0.21365647 0.00003743 0.309720 0.00000163
182.000000 Lehman 0.20668445 -0.03259569 0.308279 -0.00143901
182.000000 Black 0.16952821 -0.20650867 0.300000 -0.00971802
185.000000 HHL 0.18522588 0 0.309678 0
185.000000 Zhang 0.18476507 -0.00248779 0.309573 -0.00010505
185.000000 Zhang-2 0.18522839 0.00001356 0.309679 0.00000057
185.000000 EG-1 0.18296295 -0.01221715 0.309160 -0.00051755
185.000000 EG-2 0.18530578 0.00043141 0.309696 0.00001820
185.000000 EG-3 0.18522538 -0.00000268 0.309678 -0.00000011
185.000000 LF-1 0.18189444 -0.01798582 0.308915 -0.00076342
185.000000 LF-2 0.18513312 -0.00050075 0.309657 -0.00002113
185.000000 LF-3 0.18522784 0.00001060 0.309678 0.00000045
185.000000 LL-1 0.18472467 -0.00270592 0.309564 -0.00011426
185.000000 LL-2 0.18522583 -0.00000026 0.309678 -0.00000001
185.000000 LL-3 0.18522555 -0.00000175 0.309678 -0.00000007
185.000000 GS 0.18523443 0.00004616 0.309680 0.00000195
185.000000 OMC 0.18518016 -0.00024683 0.309668 -0.00001041
185.000000 BB 0.18522391 -0.00001064 0.309678 -0.00000045
185.000000 BB-Ju 0.18523230 0.00003467 0.309679 0.00000146
185.000000 Lehman 0.17889309 -0.03418951 0.308219 -0.00145926
185.000000 Black 0.14592850 -0.21215919 0.300000 -0.00967804
188.000000 HHL 0.16057898 0 0.309639 0
188.000000 Zhang 0.16017260 -0.00253074 0.309536 -0.00010334
188.000000 Zhang-2 0.16058123 0.00001397 0.309639 0.00000057
188.000000 EG-1 0.15851712 -0.01284021 0.309113 -0.00052618
188.000000 EG-2 0.16065510 0.00047401 0.309658 0.00001934
188.000000 EG-3 0.16057835 -0.00000397 0.309639 -0.00000016
188.000000 LF-1 0.15750611 -0.01913620 0.308853 -0.00078589
188.000000 LF-2 0.16048646 -0.00057621 0.309615 -0.00002351
188.000000 LF-3 0.16058063 0.00001025 0.309639 0.00000042
188.000000 LL-1 0.16013258 -0.00277998 0.309525 -0.00011353
188.000000 LL-2 0.16057851 -0.00000297 0.309639 -0.00000012
188.000000 LL-3 0.16057869 -0.00000183 0.309639 -0.00000007
188.000000 GS 0.16058663 0.00004764 0.309641 0.00000194
188.000000 OMC 0.16053748 -0.00025846 0.309628 -0.00001055
188.000000 BB 0.16057729 -0.00001055 0.309638 -0.00000043
188.000000 BB-Ju 0.16058402 0.00003135 0.309640 0.00000128
188.000000 Lehman 0.15483003 -0.03580139 0.308160 -0.00147882
188.000000 Black 0.12561092 -0.21776237 0.300000 -0.00963893
191.000000 HHL 0.13921072 0 0.309601 0
191.000000 Zhang 0.13885258 -0.00257266 0.309499 -0.00010170
191.000000 Zhang-2 0.13921272 0.00001437 0.309601 0.00000057
191.000000 EG-1 0.13733528 -0.01347191 0.309066 -0.00053455
191.000000 EG-2 0.13928290 0.00051855 0.309621 0.00002048
191.000000 EG-3 0.13920997 -0.00000540 0.309600 -0.00000021
191.000000 LF-1 0.13638233 -0.02031729 0.308793 -0.00080809
191.000000 LF-2 0.13911915 -0.00065778 0.309575 -0.00002598
191.000000 LF-3 0.13921206 0.00000962 0.309601 0.00000038
191.000000 LL-1 0.13881318 -0.00285566 0.309488 -0.00011290
191.000000 LL-2 0.13920990 -0.00000589 0.309600 -0.00000023
191.000000 LL-3 0.13921045 -0.00000191 0.309601 -0.00000008
191.000000 GS 0.13921755 0.00004909 0.309603 0.00000194
191.000000 OMC 0.13917310 -0.00027021 0.309590 -0.00001067
191.000000 BB 0.13920926 -0.00001045 0.309600 -0.00000041
191.000000 BB-Ju 0.13921454 0.00002748 0.309602 0.00000109
191.000000 Lehman 0.13400004 -0.03743015 0.308103 -0.00149772
191.000000 Black 0.10812260 -0.22331696 0.300000 -0.00960066
194.000000 HHL 0.12068813 0 0.309563 0
194.000000 Zhang 0.12037271 -0.00261356 0.309463 -0.00010010
194.000000 Zhang-2 0.12068992 0.00001477 0.309564 0.00000057
194.000000 EG-1 0.11898502 -0.01411167 0.309021 -0.00054267
194.000000 EG-2 0.12075632 0.00056498 0.309585 0.00002162
194.000000 EG-3 0.12068729 -0.00000699 0.309563 -0.00000027
194.000000 LF-1 0.11808995 -0.02152811 0.308733 -0.00083003
194.000000 LF-2 0.12059815 -0.00074560 0.309535 -0.00002854
194.000000 LF-3 0.12068918 0.00000870 0.309564 0.00000033
194.000000 LL-1 0.12033415 -0.00293304 0.309451 -0.00011235
194.000000 LL-2 0.12068705 -0.00000901 0.309563 -0.00000034
194.000000 LL-3 0.12068789 -0.00000199 0.309563 -0.00000008
194.000000 GS 0.12069423 0.00005052 0.309565 0.00000193
194.000000 OMC 0.12065409 -0.00028207 0.309552 -0.00001079
194.000000 BB 0.12068689 -0.00001034 0.309563 -0.00000040
194.000000 BB-Ju 0.12069091 0.00002304 0.309564 0.00000088
194.000000 Lehman 0.11597228 -0.03907469 0.308047 -0.00151600
194.000000 Black 0.09307205 -0.22882188 0.300000 -0.00956321
197.000000 HHL 0.10463446 0 0.309527 0
197.000000 Zhang 0.10435682 -0.00265347 0.309428 -0.00009856
197.000000 Zhang-2 0.10463605 0.00001516 0.309527 0.00000056
197.000000 EG-1 0.10309018 -0.01475888 0.308976 -0.00055053
197.000000 EG-2 0.10469864 0.00061330 0.309549 0.00002275
197.000000 EG-3 0.10463355 -0.00000873 0.309526 -0.00000032
197.000000 LF-1 0.10225218 -0.02276769 0.308675 -0.00085169
197.000000 LF-2 0.10454659 -0.00083982 0.309495 -0.00003117
197.000000 LF-3 0.10463524 0.00000745 0.309527 0.00000028
197.000000 LL-1 0.10431928 -0.00301221 0.309415 -0.00011189
197.000000 LL-2 0.10463317 -0.00001234 0.309526 -0.00000046
197.000000 LL-3 0.10463425 -0.00000207 0.309526 -0.00000008
197.000000 GS 0.10463990 0.00005193 0.309528 0.00000193
197.000000 OMC 0.10460370 -0.00029403 0.309516 -0.00001091
197.000000 BB 0.10463340 -0.00001021 0.309526 -0.00000038
197.000000 BB-Ju 0.10463635 0.00001803 0.309527 0.00000067
197.000000 Lehman 0.10037229 -0.04073393 0.307993 -0.00153368
197.000000 Black 0.08012110 -0.23427622 0.300000 -0.00952654
200.000000 HHL 0.09072206 0 0.309491 0
200.000000 Zhang 0.09047780 -0.00269241 0.309394 -0.00009706
200.000000 Zhang-2 0.09072347 0.00001554 0.309491 0.00000056
200.000000 EG-1 0.08932376 -0.01541301 0.308932 -0.00055814
200.000000 EG-2 0.09078225 0.00066344 0.309515 0.00002389
200.000000 EG-3 0.09072110 -0.00001063 0.309490 -0.00000038
200.000000 LF-1 0.08854155 -0.02403507 0.308618 -0.00087308
200.000000 LF-2 0.09063673 -0.00094056 0.309457 -0.00003388
200.000000 LF-3 0.09072259 0.00000583 0.309491 0.00000021
200.000000 LL-1 0.09044143 -0.00309326 0.309379 -0.00011152
200.000000 LL-2 0.09072062 -0.00001586 0.309490 -0.00000057
200.000000 LL-3 0.09072186 -0.00000215 0.309491 -0.00000008
200.000000 GS 0.09072690 0.00005331 0.309493 0.00000192
200.000000 OMC 0.09069429 -0.00030609 0.309480 -0.00001102
200.000000 BB 0.09072115 -0.00001006 0.309490 -0.00000036
200.000000 BB-Ju 0.09072319 0.00001245 0.309491 0.00000045
200.000000 Lehman 0.08687482 -0.04240685 0.307940 -0.00155079
200.000000 Black 0.06897787 -0.23967923 0.300000 -0.00949063


==> single_r0_td90_strikes.txt <==
Strike Model Price Error Vol VolError
50.000000 HHL 43.24845580 0 0.327695 0
50.000000 Zhang 43.24752144 -0.00002160 0.327486 -0.00020939
50.000000 Zhang-2 43.24845254 -0.00000008 0.327695 -0.00000073
50.000000 EG-1 43.24718664 -0.00002935 0.327411 -0.00028454
50.000000 EG-2 43.24846889 0.00000030 0.327698 0.00000293
50.000000 EG-3 43.24845582 0.00000000 0.327695 0.00000000
50.000000 LF-1 43.22988026 -0.00042951 0.323439 -0.00425625
50.000000 LF-2 43.24767995 -0.00001794 0.327522 -0.00017383
50.000000 LF-3 43.24856118 0.00000244 0.327719 0.00002359
50.000000 LL-1 43.24751323 -0.00002179 0.327484 -0.00021123
50.000000 LL-2 43.24845113 -0.00000011 0.327694 -0.00000104
50.000000 LL-3 43.24845549 -0.00000001 0.327695 -0.00000007
50.000000 GS 43.24865150 0.00000453 0.327739 0.00004380
50.000000 OMC 43.24844903 -0.00000016 0.327694 -0.00000151
50.000000 BB 43.24846767 0.00000027 0.327698 0.00000266
50.000000 BB-Ju 43.24845587 0.00000000 0.327695 0.00000002
50.000000 Lehman 43.25128936 0.00006552 0.328328 0.00063212
50.000000 Black 43.14297574 -0.00243893 0.300000 -0.02769544
53.000000 HHL 40.39559937 0 0.326905 0
53.000000 Zhang 40.39440538 -0.00002956 0.326715 -0.00018983
53.000000 Zhang-2 40.39559594 -0.00000008 0.326905 -0.00000054
53.000000 EG-1 40.39406080 -0.00003809 0.326660 -0.00024467
53.000000 EG-2 40.39560818 0.00000022 0.326906 0.00000140
53.000000 EG-3 40.39559949 0.00000000 0.326905 0.00000002
53.000000 LF-1 40.37417122 -0.00053046 0.323448 -0.00345752
53.000000 LF-2 40.39518348 -0.00001030 0.326839 -0.00006609
53.000000 LF-3 40.39570802 0.00000269 0.326922 0.00001726
53.000000 LL-1 40.39439936 -0.00002971 0.326714 -0.00019079
53.000000 LL-2 40.39559302 -0.00000016 0.326904 -0.00000101
53.000000 LL-3 40.39559917 -0.00000000 0.326905 -0.00000003
53.000000 GS 40.39583894 0.00000593 0.326943 0.00003805
53.000000 OMC 40.39559105 -0.00000021 0.326904 -0.00000132
53.000000 BB 40.39561478 0.00000038 0.326907 0.00000245
53.000000 BB-Ju 40.39559946 0.00000000 0.326905 0.00000001
53.000000 Lehman 40.39903897 0.00008515 0.327450 0.00054505
53.000000 Black 40.24664588 -0.00368737 0.300000 -0.02690505
56.000000 HHL 37.60184560 0 0.326184 0
56.000000 Zhang 37.60037992 -0.00003898 0.326011 -0.00017297
56.000000 Zhang-2 37.60184215 -0.00000009 0.326184 -0.00000041
56.000000 EG-1 37.60004292 -0.00004794 0.325971 -0.00021277
56.000000 EG-2 37.60184925 0.00000010 0.326185 0.00000043
56.000000 EG-3 37.60184579 0.00000001 0.326184 0.00000002
56.000000 LF-1 37.57848359 -0.00062130 0.323400 -0.00278379
56.000000 LF-2 37.60182397 -0.00000058 0.326182 -0.00000255
56.000000 LF-3 37.60193941 0.00000249 0.326195 0.00001106
56.000000 LL-1 37.60037611 -0.00003908 0.326011 -0.00017342
56.000000 LL-2 37.60183780 -0.00000021 0.326183 -0.00000092
56.000000 LL-3 37.60184552 -0.00000000 0.326184 -0.00000001
56.000000 GS 37.60212801 0.00000751 0.326217 0.00003330
56.000000 OMC 37.60183574 -0.00000026 0.326183 -0.00000116
56.000000 BB 37.60186472 0.00000051 0.326186 0.00000226
56.000000 BB-Ju 37.60184568 0.00000000 0.326184 0.00000001
56.000000 Lehman 37.60581119 0.00010546 0.326651 0.00046690
56.000000 Black 37.40146756 -0.00532894 0.300000 -0.02618408
59.000000 HHL 34.87991162 0 0.325523 0
59.000000 Zhang 34.87817444 -0.00004980 0.325365 -0.00015834
59.000000 Zhang-2 34.87990831 -0.00000009 0.325523 -0.00000030
59.000000 EG-1 34.87786059 -0.00005880 0.325336 -0.00018696
59.000000 EG-2 34.87990974 -0.00000005 0.325523 -0.00000017
59.000000 EG-3 34.87991186 0.00000001 0.325523 0.00000002
59.000000 LF-1 34.85571890 -0.00069360 0.323304 -0.00221864
59.000000 LF-2 34.88025797 0.00000993 0.325555 0.00003155
59.000000 LF-3 34.87997867 0.00000192 0.325529 0.00000611
59.000000 LL-1 34.87817249 -0.00004986 0.325365 -0.00015851
59.000000 LL-2 34.87990280 -0.00000025 0.325522 -0.00000080
59.000000 LL-3 34.87991168 0.00000000 0.325523 0.00000001
59.000000 GS 34.88023377 0.00000924 0.325552 0.00002935
59.000000 OMC 34.87990029 -0.00000032 0.325522 -0.00000103
59.000000 BB 34.87993449 0.00000066 0.325525 0.00000208
59.000000 BB-Ju 34.87991168 0.00000000 0.325523 0.00000001
59.000000 Lehman 34.88426821 0.00012490 0.325920 0.00039643
59.000000 Black 34.62152671 -0.00740784 0.300000 -0.02552313
62.000000 HHL 32.24230213 0 0.324914 0
62.000000 Zhang 32.24030553 -0.00006192 0.324769 -0.00014554
62.000000 Zhang-2 32.24229909 -0.00000009 0.324914 -0.00000022
62.000000 EG-1 32.24002704 -0.00007056 0.324749 -0.00016585
62.000000 EG-2 32.24229483 -0.00000023 0.324914 -0.00000053
62.000000 EG-3 32.24230240 0.00000001 0.324914 0.00000002
62.000000 LF-1 32.21841755 -0.00074078 0.323167 -0.00174767
62.000000 LF-2 32.24294325 0.00001988 0.324961 0.00004671
62.000000 LF-3 32.24233791 0.00000111 0.324917 0.00000261
62.000000 LL-1 32.24030485 -0.00006195 0.324769 -0.00014559
62.000000 LL-2 32.24229280 -0.00000029 0.324914 -0.00000068
62.000000 LL-3 32.24230231 0.00000001 0.324914 0.00000001
62.000000 GS 32.24265919 0.00001107 0.324940 0.00002602
62.000000 OMC 32.24228948 -0.00000039 0.324914 -0.00000092
62.000000 BB 32.24232861 0.00000082 0.324916 0.00000193
62.000000 BB-Ju 32.24230217 0.00000000 0.324914 0.00000000
62.000000 Lehman 32.24687019 0.00014168 0.325247 0.00033261
62.000000 Black 31.92125417 -0.00995735 0.300000 -0.02491447
65.000000 HHL 29.70075609 0 0.324352 0
65.000000 Zhang 29.69852267 -0.00007520 0.324217 -0.00013429
65.000000 Zhang-2 29.70075343 -0.00000009 0.324352 -0.00000016
65.000000 EG-1 29.69828756 -0.00008311 0.324203 -0.00014843
65.000000 EG-2 29.70074386 -0.00000041 0.324351 -0.00000074
65.000000 EG-3 29.70075637 0.00000001 0.324352 0.00000002
65.000000 LF-1 29.67821741 -0.00075886 0.322993 -0.00135823
65.000000 LF-2 29.70159196 0.00002814 0.324402 0.00005024
65.000000 LF-3 29.70076262 0.00000022 0.324352 0.00000039
65.000000 LL-1 29.69852261 -0.00007520 0.324217 -0.00013429
65.000000 LL-2 29.70074679 -0.00000031 0.324351 -0.00000056
65.000000 LL-3 29.70075638 0.00000001 0.324352 0.00000002
65.000000 GS 29.70114194 0.00001299 0.324375 0.00002319
65.000000 OMC 29.70074228 -0.00000046 0.324351 -0.00000083
65.000000 BB 29.70078589 0.00000100 0.324353 0.00000179
65.000000 BB-Ju 29.70075610 0.00000000 0.324352 0.00000000
65.000000 Lehman 29.70532635 0.00015388 0.324626 0.00027459
65.000000 Black 29.31467518 -0.01299903 0.300000 -0.02435168
68.000000 HHL 27.26577279 0 0.323829 0
68.000000 Zhang 27.26333369 -0.00008946 0.323705 -0.00012433
68.000000 Zhang-2 27.26577060 -0.00000008 0.323829 -0.00000011
68.000000 EG-1 27.26314553 -0.00009636 0.323695 -0.00013392
68.000000 EG-2 27.26575643 -0.00000060 0.323829 -0.00000083
68.000000 EG-3 27.26577308 0.00000001 0.323829 0.00000001
68.000000 LF-1 27.24541182 -0.00074676 0.322790 -0.00103922
68.000000 LF-2 27.26669746 0.00003391 0.323877 0.00004712
68.000000 LF-3 27.26575645 -0.00000060 0.323829 -0.00000083
68.000000 LL-1 27.26333360 -0.00008946 0.323705 -0.00012434
68.000000 LL-2 27.26576405 -0.00000032 0.323829 -0.00000045
68.000000 LL-3 27.26577317 0.00000001 0.323829 0.00000002
68.000000 GS 27.26618053 0.00001495 0.323850 0.00002078
68.000000 OMC 27.26575803 -0.00000054 0.323829 -0.00000075
68.000000 BB 27.26580551 0.00000120 0.323831 0.00000167
68.000000 BB-Ju 27.26577277 -0.00000000 0.323829 -0.00000000
68.000000 Lehman 27.27012301 0.00015955 0.324051 0.00022164
68.000000 Black 26.81471914 -0.01654285 0.300000 -0.02382939
71.000000 HHL 24.94624607 0 0.323343 0
71.000000 Zhang 24.94363852 -0.00010453 0.323228 -0.00011548
71.000000 Zhang-2 24.94624439 -0.00000007 0.323343 -0.00000007
71.000000 EG-1 24.94349680 -0.00011021 0.323221 -0.00012176
71.000000 EG-2 24.94622657 -0.00000078 0.323342 -0.00000086
71.000000 EG-3 24.94624636 0.00000001 0.323343 0.00000001
71.000000 LF-1 24.92862550 -0.00070634 0.322562 -0.00078089
71.000000 LF-2 24.94716468 0.00003682 0.323384 0.00004067
71.000000 LF-3 24.94621511 -0.00000124 0.323342 -0.00000137
71.000000 LL-1 24.94363788 -0.00010455 0.323228 -0.00011551
71.000000 LL-2 24.94623833 -0.00000031 0.323343 -0.00000034
71.000000 LL-3 24.94624651 0.00000002 0.323343 0.00000002
71.000000 GS 24.94666847 0.00001693 0.323362 0.00001870
71.000000 OMC 24.94623057 -0.00000062 0.323342 -0.00000069
71.000000 BB 24.94628121 0.00000141 0.323345 0.00000156
71.000000 BB-Ju 24.94624602 -0.00000000 0.323343 -0.00000000
71.000000 Lehman 24.95015752 0.00015679 0.323516 0.00017317
71.000000 Black 24.43265001 -0.02058811 0.300000 -0.02334303
74.000000 HHL 22.74921918 0 0.322889 0
74.000000 Zhang 22.74648402 -0.00012023 0.322781 -0.00010757
74.000000 Zhang-2 22.74921802 -0.00000005 0.322889 -0.00000005
74.000000 EG-1 22.74638485 -0.00012459 0.322777 -0.00011147
74.000000 EG-2 22.74919758 -0.00000095 0.322888 -0.00000085
74.000000 EG-3 22.74921946 0.00000001 0.322889 0.00000001
74.000000 LF-1 22.73461150 -0.00064212 0.322314 -0.00057470
74.000000 LF-2 22.75005926 0.00003693 0.322922 0.00003304
74.000000 LF-3 22.74918167 -0.00000165 0.322887 -0.00000148
74.000000 LL-1 22.74648250 -0.00012030 0.322781 -0.00010763
74.000000 LL-2 22.74921276 -0.00000028 0.322889 -0.00000025
74.000000 LL-3 22.74921965 0.00000002 0.322889 0.00000002
74.000000 GS 22.74964908 0.00001890 0.322906 0.00001691
74.000000 OMC 22.74920315 -0.00000070 0.322888 -0.00000063
74.000000 BB 22.74925621 0.00000163 0.322890 0.00000146
74.000000 BB-Ju 22.74921910 -0.00000000 0.322889 -0.00000000
74.000000 Lehman 22.75249124 0.00014383 0.323017 0.00012866
74.000000 Black 22.17765184 -0.02512470 0.300000 -0.02288876
77.000000 HHL 20.67975953 0 0.322463 0
77.000000 Zhang 20.67693889 -0.00013640 0.322363 -0.00010047
77.000000 Zhang-2 20.67975890 -0.00000003 0.322463 -0.00000002
77.000000 EG-1 20.67687590 -0.00013944 0.322361 -0.00010272
77.000000 EG-2 20.67973687 -0.00000110 0.322462 -0.00000081
77.000000 EG-3 20.67975979 0.00000001 0.322463 0.00000001
77.000000 LF-1 20.66816186 -0.00056082 0.322050 -0.00041318
77.000000 LF-2 20.68047597 0.00003464 0.322489 0.00002552
77.000000 LF-3 20.67972193 -0.00000182 0.322462 -0.00000134
77.000000 LL-1 20.67693632 -0.00013652 0.322363 -0.00010056
77.000000 LL-2 20.67975466 -0.00000024 0.322463 -0.00000017
77.000000 LL-3 20.67976001 0.00000002 0.322463 0.00000002
77.000000 GS 20.68019022 0.00002083 0.322479 0.00001534
77.000000 OMC 20.67974317 -0.00000079 0.322463 -0.00000058
77.000000 BB 20.67979788 0.00000185 0.322465 0.00000137
77.000000 BB-Ju 20.67975942 -0.00000001 0.322463 -0.00000000
77.000000 Lehman 20.68222118 0.00011904 0.322551 0.00008768
77.000000 Black 20.05658087 -0.03013471 0.300000 -0.02246325
80.000000 HHL 18.74094225 0 0.322064 0
80.000000 Zhang 18.73807751 -0.00015286 0.321970 -0.00009408
80.000000 Zhang-2 18.74094211 -0.00000001 0.322064 -0.00000000
80.000000 EG-1 18.73804281 -0.00015471 0.321968 -0.00009522
80.000000 EG-2 18.74091950 -0.00000121 0.322063 -0.00000075
80.000000 EG-3 18.74094250 0.00000001 0.322064 0.00000001
80.000000 LF-1 18.73211729 -0.00047089 0.321774 -0.00028983
80.000000 LF-2 18.74151699 0.00003067 0.322083 0.00001887
80.000000 LF-3 18.74090879 -0.00000179 0.322063 -0.00000110
80.000000 LL-1 18.73807392 -0.00015305 0.321969 -0.00009420
80.000000 LL-2 18.74093904 -0.00000017 0.322064 -0.00000011
80.000000 LL-3 18.74094272 0.00000002 0.322064 0.00000002
80.000000 GS 18.74136768 0.00002270 0.322078 0.00001397
80.000000 OMC 18.74092577 -0.00000088 0.322063 -0.00000054
80.000000 BB 18.74098139 0.00000209 0.322065 0.00000129
80.000000 BB-Ju 18.74094213 -0.00000001 0.322064 -0.00000000
80.000000 Lehman 18.74245985 0.00008098 0.322113 0.00004984
80.000000 Black 18.07387602 -0.03559406 0.300000 -0.02206364
83.000000 HHL 16.93392507 0 0.321687 0
83.000000 Zhang 16.93105521 -0.00016947 0.321599 -0.00008830
83.000000 Zhang-2 16.93392539 0.00000002 0.321687 0.00000001
83.000000 EG-1 16.93104027 -0.00017036 0.321599 -0.00008876
83.000000 EG-2 16.93390305 -0.00000130 0.321687 -0.00000068
83.000000 EG-3 16.93392531 0.00000001 0.321687 0.00000001
83.000000 LF-1 16.92745755 -0.00038193 0.321488 -0.00019899
83.000000 LF-2 16.93436301 0.00002586 0.321701 0.00001347
83.000000 LF-3 16.93389770 -0.00000162 0.321687 -0.00000084
83.000000 LL-1 16.93105076 -0.00016974 0.321599 -0.00008843
83.000000 LL-2 16.93392352 -0.00000009 0.321687 -0.00000005
83.000000 LL-3 16.93392551 0.00000003 0.321687 0.00000001
83.000000 GS 16.93434000 0.00002450 0.321700 0.00001277
83.000000 OMC 16.93390865 -0.00000097 0.321687 -0.00000051
83.000000 BB 16.93396447 0.00000233 0.321689 0.00000121
83.000000 BB-Ju 16.93392494 -0.00000001 0.321687 -0.00000000
83.000000 Lehman 16.93440654 0.00002843 0.321702 0.00001481
83.000000 Black 16.23160679 -0.04147404 0.300000 -0.02168744
86.000000 HHL 15.25809397 0 0.321333 0
86.000000 Zhang 15.25525436 -0.00018610 0.321249 -0.00008305
86.000000 Zhang-2 15.25809468 0.00000005 0.321333 0.00000002
86.000000 EG-1 15.25525076 -0.00018634 0.321249 -0.00008316
86.000000 EG-2 15.25807335 -0.00000135 0.321332 -0.00000060
86.000000 EG-3 15.25809418 0.00000001 0.321333 0.00000001
86.000000 LF-1 15.25345273 -0.00030418 0.321197 -0.00013574
86.000000 LF-2 15.25841681 0.00002116 0.321342 0.00000944
86.000000 LF-3 15.25807278 -0.00000139 0.321332 -0.00000062
86.000000 LL-1 15.25524930 -0.00018644 0.321249 -0.00008320
86.000000 LL-2 15.25809399 0.00000000 0.321333 0.00000000
86.000000 LL-3 15.25809436 0.00000003 0.321333 0.00000001
86.000000 GS 15.25849405 0.00002622 0.321344 0.00001170
86.000000 OMC 15.25807775 -0.00000106 0.321332 -0.00000047
86.000000 BB 15.25813314 0.00000257 0.321334 0.00000115
86.000000 BB-Ju 15.25809383 -0.00000001 0.321333 -0.00000000
86.000000 Lehman 15.25748958 -0.00003961 0.321315 -0.00001768
86.000000 Black 14.52963018 -0.04774278 0.300000 -0.02133251
89.000000 HHL 13.71125856 0 0.320997 0
89.000000 Zhang 13.70848017 -0.00020264 0.320919 -0.00007827
89.000000 Zhang-2 13.71125961 0.00000008 0.320997 0.00000003
89.000000 EG-1 13.70848017 -0.00020264 0.320919 -0.00007827
89.000000 EG-2 13.71123985 -0.00000136 0.320996 -0.00000053
89.000000 EG-3 13.71125876 0.00000001 0.320997 0.00000001
89.000000 LF-1 13.70785658 -0.00024812 0.320901 -0.00009584
89.000000 LF-2 13.71149806 0.00001747 0.321004 0.00000675
89.000000 LF-3 13.71124239 -0.00000118 0.320996 -0.00000046
89.000000 LL-1 13.70847480 -0.00020303 0.320919 -0.00007842
89.000000 LL-2 13.71126000 0.00000010 0.320997 0.00000004
89.000000 LL-3 13.71125890 0.00000002 0.320997 0.00000001
89.000000 GS 13.71164038 0.00002785 0.321008 0.00001076
89.000000 OMC 13.71124268 -0.00000116 0.320996 -0.00000045
89.000000 BB 13.71129709 0.00000281 0.320998 0.00000109
89.000000 BB-Ju 13.71125843 -0.00000001 0.320997 -0.00000000
89.000000 Lehman 13.70955899 -0.00012395 0.320949 -0.00004788
89.000000 Black 12.96582586 -0.05436647 0.300000 -0.02099693
92.000000 HHL 12.28987765 0 0.320679 0
92.000000 Zhang 12.28718661 -0.00021896 0.320605 -0.00007391
92.000000 Zhang-2 12.28987898 0.00000011 0.320679 0.00000004
92.000000 EG-1 12.28718355 -0.00021921 0.320605 -0.00007399
92.000000 EG-2 12.28986121 -0.00000134 0.320679 -0.00000045
92.000000 EG-3 12.28987783 0.00000001 0.320679 0.00000000
92.000000 LF-1 12.28712455 -0.00022401 0.320603 -0.00007561
92.000000 LF-2 12.29006936 0.00001560 0.320684 0.00000527
92.000000 LF-3 12.28986467 -0.00000106 0.320679 -0.00000036
92.000000 LL-1 12.28718121 -0.00021940 0.320605 -0.00007406
92.000000 LL-2 12.28988031 0.00000022 0.320679 0.00000007
92.000000 LL-3 12.28987793 0.00000002 0.320679 0.00000001
92.000000 GS 12.29023865 0.00002937 0.320689 0.00000992
92.000000 OMC 12.28986222 -0.00000125 0.320679 -0.00000042
92.000000 BB 12.28991518 0.00000305 0.320680 0.00000103
92.000000 BB-Ju 12.28987753 -0.00000001 0.320679 -0.00000000
92.000000 Lehman 12.28710993 -0.00022520 0.320603 -0.00007602
92.000000 Black 11.53638011 -0.06131042 0.300000 -0.02067905
95.000000 HHL 10.98929793 0 0.320377 0
95.000000 Zhang 10.98671538 -0.00023501 0.320307 -0.00006991
95.000000 Zhang-2 10.98929947 0.00000014 0.320377 0.00000004
95.000000 EG-1 10.98670388 -0.00023605 0.320307 -0.00007023
95.000000 EG-2 10.98928395 -0.00000127 0.320377 -0.00000038
95.000000 EG-3 10.98929809 0.00000001 0.320377 0.00000000
95.000000 LF-1 10.98664188 -0.00024169 0.320305 -0.00007190
95.000000 LF-2 10.98947609 0.00001621 0.320382 0.00000482
95.000000 LF-3 10.98928621 -0.00000107 0.320377 -0.00000032
95.000000 LL-1 10.98671023 -0.00023547 0.320307 -0.00007005
95.000000 LL-2 10.98930159 0.00000033 0.320377 0.00000010
95.000000 LL-3 10.98929816 0.00000002 0.320377 0.00000001
95.000000 GS 10.98963639 0.00003080 0.320387 0.00000916
95.000000 OMC 10.98928305 -0.00000135 0.320377 -0.00000040
95.000000 BB 10.98933415 0.00000330 0.320378 0.00000098
95.000000 BB-Ju 10.98929783 -0.00000001 0.320377 -0.00000000
95.000000 Lehman 10.98552005 -0.00034378 0.320275 -0.00010227
95.000000 Black 10.23609249 -0.06853990 0.300000 -0.02037737
98.000000 HHL 9.80399202 0 0.320091 0
98.000000 Zhang 9.80153425 -0.00025069 0.320024 -0.00006624
98.000000 Zhang-2 9.80399372 0.00000017 0.320091 0.00000005
98.000000 EG-1 9.80151033 -0.00025313 0.320024 -0.00006689
98.000000 EG-2 9.80398059 -0.00000117 0.320090 -0.00000031
98.000000 EG-3 9.80399216 0.00000001 0.320091 0.00000000
98.000000 LF-1 9.80095004 -0.00031028 0.320009 -0.00008199
98.000000 LF-2 9.80418589 0.00001977 0.320096 0.00000523
98.000000 LF-3 9.80397990 -0.00000124 0.320090 -0.00000033
98.000000 LL-1 9.80152957 -0.00025117 0.320024 -0.00006637
98.000000 LL-2 9.80399646 0.00000045 0.320091 0.00000012
98.000000 LL-3 9.80399219 0.00000002 0.320091 0.00000000
98.000000 GS 9.80430693 0.00003212 0.320099 0.00000849
98.000000 OMC 9.80397776 -0.00000145 0.320090 -0.00000038
98.000000 BB 9.80402669 0.00000354 0.320092 0.00000093
98.000000 BB-Ju 9.80399194 -0.00000001 0.320091 -0.00000000
98.000000 Lehman 9.79928675 -0.00047993 0.319964 -0.00012682
98.000000 Black 9.05868437 -0.07602083 0.300000 -0.02009059
101.000000 HHL 8.72778540 0 0.319818 0
101.000000 Zhang 8.72546417 -0.00026596 0.319755 -0.00006287
101.000000 Zhang-2 8.72778721 0.00000021 0.319818 0.00000005
101.000000 EG-1 8.72542517 -0.00027043 0.319754 -0.00006392
101.000000 EG-2 8.72777648 -0.00000102 0.319817 -0.00000024
101.000000 EG-3 8.72778552 0.00000001 0.319818 0.00000000
101.000000 LF-1 8.72396220 -0.00043805 0.319714 -0.00010354
101.000000 LF-2 8.72801709 0.00002655 0.319824 0.00000628
101.000000 LF-3 8.72777173 -0.00000157 0.319817 -0.00000037
101.000000 LL-1 8.72546011 -0.00026642 0.319755 -0.00006298
101.000000 LL-2 8.72779040 0.00000057 0.319818 0.00000014
101.000000 LL-3 8.72778552 0.00000001 0.319818 0.00000000
101.000000 GS 8.72807636 0.00003334 0.319825 0.00000788
101.000000 OMC 8.72777181 -0.00000156 0.319817 -0.00000037
101.000000 BB 8.72781833 0.00000377 0.319818 0.00000089
101.000000 BB-Ju 8.72778534 -0.00000001 0.319818 -0.00000000
101.000000 Lehman 8.72225391 -0.00063378 0.319668 -0.00014981
101.000000 Black 7.99709304 -0.08372025 0.300000 -0.01981755
104.000000 HHL 7.75406483 0 0.319557 0
104.000000 Zhang 7.75188775 -0.00028077 0.319497 -0.00005975
104.000000 Zhang-2 7.75406669 0.00000024 0.319557 0.00000005
104.000000 EG-1 7.75183223 -0.00028793 0.319496 -0.00006127
104.000000 EG-2 7.75405832 -0.00000084 0.319557 -0.00000018
104.000000 EG-3 7.75406493 0.00000001 0.319557 0.00000000
104.000000 LF-1 7.74916162 -0.00063234 0.319423 -0.00013457
104.000000 LF-2 7.75434842 0.00003657 0.319565 0.00000778
104.000000 LF-3 7.75404903 -0.00000204 0.319557 -0.00000043
104.000000 LL-1 7.75188441 -0.00028120 0.319497 -0.00005984
104.000000 LL-2 7.75407018 0.00000069 0.319557 0.00000015
104.000000 LL-3 7.75406490 0.00000001 0.319557 0.00000000
104.000000 GS 7.75433197 0.00003445 0.319565 0.00000733
104.000000 OMC 7.75405194 -0.00000166 0.319557 -0.00000035
104.000000 BB 7.75409590 0.00000401 0.319558 0.00000085
104.000000 BB-Ju 7.75406479 -0.00000000 0.319557 -0.00000000
104.000000 Lehman 7.74782055 -0.00080529 0.319386 -0.00017137
104.000000 Black 7.04374059 -0.09160669 0.300000 -0.01955718
107.000000 HHL 6.87596362 0 0.319309 0
107.000000 Zhang 6.87393469 -0.00029508 0.319252 -0.00005687
107.000000 Zhang-2 6.87596551 0.00000027 0.319309 0.00000005
107.000000 EG-1 6.87386230 -0.00030560 0.319250 -0.00005889
107.000000 EG-2 6.87595935 -0.00000062 0.319308 -0.00000012
107.000000 EG-3 6.87596371 0.00000001 0.319309 0.00000000
107.000000 LF-1 6.86977870 -0.00089950 0.319135 -0.00017335
107.000000 LF-2 6.87630530 0.00004969 0.319318 0.00000958
107.000000 LF-3 6.87594570 -0.00000261 0.319308 -0.00000050
107.000000 LL-1 6.87393208 -0.00029546 0.319252 -0.00005694
107.000000 LL-2 6.87596914 0.00000080 0.319309 0.00000015
107.000000 LL-3 6.87596366 0.00000001 0.319309 0.00000000
107.000000 GS 6.87620749 0.00003547 0.319315 0.00000683
107.000000 OMC 6.87595147 -0.00000177 0.319308 -0.00000034
107.000000 BB 6.87599275 0.00000424 0.319309 0.00000082
107.000000 BB-Ju 6.87596360 -0.00000000 0.319309 -0.00000000
107.000000 Lehman 6.86912662 -0.00099433 0.319117 -0.00019163
107.000000 Black 6.19077066 -0.09965046 0.300000 -0.01930857
110.000000 HHL 6.08652152 0 0.319071 0
110.000000 Zhang 6.08464162 -0.00030886 0.319017 -0.00005419
110.000000 Zhang-2 6.08652339 0.00000031 0.319071 0.00000005
110.000000 EG-1 6.08455287 -0.00032344 0.319014 -0.00005675
110.000000 EG-2 6.08651928 -0.00000037 0.319071 -0.00000006
110.000000 EG-3 6.08652159 0.00000001 0.319071 0.00000000
110.000000 LF-1 6.07894455 -0.00124488 0.318852 -0.00021844
110.000000 LF-2 6.08692045 0.00006554 0.319082 0.00001150
110.000000 LF-3 6.08650192 -0.00000322 0.319070 -0.00000056
110.000000 LL-1 6.08463970 -0.00030918 0.319017 -0.00005425
110.000000 LL-2 6.08652705 0.00000091 0.319071 0.00000016
110.000000 LL-3 6.08652152 0.00000000 0.319071 0.00000000
110.000000 GS 6.08674298 0.00003639 0.319077 0.00000638
110.000000 OMC 6.08651010 -0.00000188 0.319071 -0.00000033
110.000000 BB 6.08654866 0.00000446 0.319072 0.00000078
110.000000 BB-Ju 6.08652152 0.00000000 0.319071 0.00000000
110.000000 Lehman 6.07921356 -0.00120068 0.318860 -0.00021068
110.000000 Black 5.43024988 -0.10782376 0.300000 -0.01907085
113.000000 HHL 5.37881848 0 0.318843 0
113.000000 Zhang 5.37708591 -0.00032211 0.318792 -0.00005171
113.000000 Zhang-2 5.37882031 0.00000034 0.318843 0.00000005
113.000000 EG-1 5.37698201 -0.00034143 0.318788 -0.00005481
113.000000 EG-2 5.37881803 -0.00000008 0.318843 -0.00000001
113.000000 EG-3 5.37881853 0.00000001 0.318843 0.00000000
113.000000 LF-1 5.36982054 -0.00167285 0.318575 -0.00026858
113.000000 LF-2 5.37926814 0.00008360 0.318857 0.00001342
113.000000 LF-3 5.37879800 -0.00000381 0.318843 -0.00000061
113.000000 LL-1 5.37708462 -0.00032235 0.318792 -0.00005175
113.000000 LL-2 5.37882389 0.00000101 0.318843 0.00000016
113.000000 LL-3 5.37881846 -0.00000000 0.318843 -0.00000000
113.000000 GS 5.37901863 0.00003721 0.318849 0.00000597
113.000000 OMC 5.37880781 -0.00000198 0.318843 -0.00000032
113.000000 BB 5.37884363 0.00000467 0.318844 0.00000075
113.000000 BB-Ju 5.37881850 0.00000000 0.318843 0.00000000
113.000000 Lehman 5.37115896 -0.00142402 0.318615 -0.00022863
113.000000 Black 4.75433351 -0.11610077 0.300000 -0.01884328
116.000000 HHL 4.74608330 0 0.318625 0
116.000000 Zhang 4.74449429 -0.00033481 0.318576 -0.00004940
116.000000 Zhang-2 4.74608507 0.00000037 0.318625 0.00000005
116.000000 EG-1 4.74437692 -0.00035953 0.318572 -0.00005305
116.000000 EG-2 4.74608440 0.00000023 0.318625 0.00000003
116.000000 EG-3 4.74608334 0.00000001 0.318625 0.00000000
116.000000 LF-1 4.73570430 -0.00218686 0.318302 -0.00032273
116.000000 LF-2 4.74657294 0.00010317 0.318640 0.00001522
116.000000 LF-3 4.74606290 -0.00000430 0.318625 -0.00000063
116.000000 LL-1 4.74449352 -0.00033497 0.318576 -0.00004942
116.000000 LL-2 4.74608849 0.00000109 0.318625 0.00000016
116.000000 LL-3 4.74608326 -0.00000001 0.318625 -0.00000000
116.000000 GS 4.74626340 0.00003795 0.318631 0.00000560
116.000000 OMC 4.74607336 -0.00000210 0.318625 -0.00000031
116.000000 BB 4.74610648 0.00000488 0.318626 0.00000072
116.000000 BB-Ju 4.74608333 0.00000001 0.318625 0.00000000
116.000000 Lehman 4.73818596 -0.00166397 0.318380 -0.00024555
116.000000 Black 4.15539676 -0.12445769 0.300000 -0.01862515
119.000000 HHL 4.18177865 0 0.318416 0
119.000000 Zhang 4.18032781 -0.00034694 0.318369 -0.00004725
119.000000 Zhang-2 4.18178034 0.00000040 0.318416 0.00000005
119.000000 EG-1 4.18019900 -0.00037775 0.318364 -0.00005144
119.000000 EG-2 4.18178106 0.00000058 0.318416 0.00000008
119.000000 EG-3 4.18177867 0.00000000 0.318416 0.00000000
119.000000 LF-1 4.17011373 -0.00278946 0.318036 -0.00037999
119.000000 LF-2 4.18229485 0.00012344 0.318433 0.00001681
119.000000 LF-3 4.18175936 -0.00000461 0.318415 -0.00000063
119.000000 LL-1 4.18032743 -0.00034703 0.318369 -0.00004726
119.000000 LL-2 4.18178355 0.00000117 0.318416 0.00000016
119.000000 LL-3 4.18177859 -0.00000001 0.318416 -0.00000000
119.000000 GS 4.18194006 0.00003860 0.318421 0.00000526
119.000000 OMC 4.18176942 -0.00000221 0.318416 -0.00000030
119.000000 BB 4.18179992 0.00000508 0.318417 0.00000069
119.000000 BB-Ju 4.18177870 0.00000001 0.318416 0.00000000
119.000000 Lehman 4.17374916 -0.00192011 0.318154 -0.00026154
119.000000 Black 3.62613452 -0.13287268 0.300000 -0.01841583
122.000000 HHL 3.67966491 0 0.318215 0
122.000000 Zhang 3.67834566 -0.00035852 0.318170 -0.00004524
122.000000 Zhang-2 3.67966650 0.00000043 0.318215 0.00000005
122.000000 EG-1 3.67820760 -0.00039604 0.318165 -0.00004997
122.000000 EG-2 3.67966838 0.00000094 0.318215 0.00000012
122.000000 EG-3 3.67966491 0.00000000 0.318215 0.00000000
122.000000 LF-1 3.66685073 -0.00348243 0.317775 -0.00043959
122.000000 LF-2 3.68019295 0.00014350 0.318233 0.00001811
122.000000 LF-3 3.67964768 -0.00000468 0.318214 -0.00000059
122.000000 LL-1 3.67834553 -0.00035856 0.318170 -0.00004524
122.000000 LL-2 3.67966945 0.00000124 0.318215 0.00000016
122.000000 LL-3 3.67966483 -0.00000002 0.318215 -0.00000000
122.000000 GS 3.67980904 0.00003917 0.318220 0.00000494
122.000000 OMC 3.67965637 -0.00000232 0.318214 -0.00000029
122.000000 BB 3.67968433 0.00000528 0.318215 0.00000067
122.000000 BB-Ju 3.67966496 0.00000001 0.318215 0.00000000
122.000000 Lehman 3.67159918 -0.00219197 0.317938 -0.00027664
122.000000 Black 3.15963315 -0.14132585 0.300000 -0.01821477
125.000000 HHL 3.23384528 0 0.318021 0
125.000000 Zhang 3.23265021 -0.00036955 0.317978 -0.00004336
125.000000 Zhang-2 3.23384678 0.00000046 0.318021 0.00000005
125.000000 EG-1 3.23250515 -0.00041441 0.317973 -0.00004862
125.000000 EG-2 3.23384961 0.00000134 0.318022 0.00000016
125.000000 EG-3 3.23384528 -0.00000000 0.318021 -0.00000000
125.000000 LF-1 3.22004719 -0.00426678 0.317521 -0.00050089
125.000000 LF-2 3.23437034 0.00016236 0.318040 0.00001905
125.000000 LF-3 3.23383094 -0.00000443 0.318021 -0.00000052
125.000000 LL-1 3.23265020 -0.00036955 0.317978 -0.00004336
125.000000 LL-2 3.23384945 0.00000129 0.318022 0.00000015
125.000000 LL-3 3.23384520 -0.00000003 0.318021 -0.00000000
125.000000 GS 3.23397355 0.00003967 0.318026 0.00000465
125.000000 OMC 3.23383741 -0.00000244 0.318021 -0.00000029
125.000000 BB 3.23386294 0.00000546 0.318022 0.00000064
125.000000 BB-Ju 3.23384534 0.00000002 0.318021 0.00000000
125.000000 Lehman 3.22582843 -0.00247905 0.317730 -0.00029094
125.000000 Black 2.74941804 -0.14979914 0.300000 -0.01802143
128.000000 HHL 2.83879498 0 0.317835 0
128.000000 Zhang 2.83771615 -0.00038003 0.317794 -0.00004160
128.000000 Zhang-2 2.83879638 0.00000049 0.317835 0.00000005
128.000000 EG-1 2.83756630 -0.00043282 0.317788 -0.00004737
128.000000 EG-2 2.83879996 0.00000175 0.317836 0.00000019
128.000000 EG-3 2.83879497 -0.00000001 0.317835 -0.00000000
128.000000 LF-1 2.82419546 -0.00514286 0.317272 -0.00056335
128.000000 LF-2 2.83930306 0.00017898 0.317855 0.00001959
128.000000 LF-3 2.83878417 -0.00000381 0.317835 -0.00000042
128.000000 LL-1 2.83771613 -0.00038004 0.317794 -0.00004160
128.000000 LL-2 2.83879875 0.00000133 0.317835 0.00000015
128.000000 LL-3 2.83879490 -0.00000003 0.317835 -0.00000000
128.000000 GS 2.83890880 0.00004009 0.317840 0.00000439
128.000000 OMC 2.83878774 -0.00000255 0.317835 -0.00000028
128.000000 BB 2.83881097 0.00000563 0.317836 0.00000062
128.000000 BB-Ju 2.83879505 0.00000002 0.317835 0.00000000
128.000000 Lehman 2.83090084 -0.00278081 0.317531 -0.00030449
128.000000 Black 2.38948115 -0.15827625 0.300000 -0.01783535
131.000000 HHL 2.48937701 0 0.317656 0
131.000000 Zhang 2.48840622 -0.00038997 0.317616 -0.00003994
131.000000 Zhang-2 2.48937830 0.00000052 0.317656 0.00000005
131.000000 EG-1 2.48825365 -0.00045126 0.317610 -0.00004622
131.000000 EG-2 2.48938246 0.00000219 0.317656 0.00000022
131.000000 EG-3 2.48937698 -0.00000001 0.317656 -0.00000000
131.000000 LF-1 2.47416579 -0.00611045 0.317030 -0.00062651
131.000000 LF-2 2.48985560 0.00019225 0.317676 0.00001969
131.000000 LF-3 2.48937013 -0.00000276 0.317656 -0.00000028
131.000000 LL-1 2.48840607 -0.00039003 0.317616 -0.00003995
131.000000 LL-2 2.48938038 0.00000135 0.317656 0.00000014
131.000000 LL-3 2.48937692 -0.00000004 0.317656 -0.00000000
131.000000 GS 2.48947771 0.00004045 0.317660 0.00000414
131.000000 OMC 2.48937037 -0.00000267 0.317656 -0.00000027
131.000000 BB 2.48939144 0.00000579 0.317657 0.00000059
131.000000 BB-Ju 2.48937708 0.00000003 0.317656 0.00000000
131.000000 Lehman 2.48166812 -0.00309672 0.317339 -0.00031733
131.000000 Black 2.07429196 -0.16674254 0.300000 -0.01765607
134.000000 HHL 2.18084703 0 0.317483 0
134.000000 Zhang 2.17997603 -0.00039939 0.317445 -0.00003839
134.000000 Zhang-2 2.18084822 0.00000054 0.317483 0.00000005
134.000000 EG-1 2.17982265 -0.00046972 0.317438 -0.00004515
134.000000 EG-2 2.18085279 0.00000264 0.317483 0.00000025
134.000000 EG-3 2.18084700 -0.00000002 0.317483 -0.00000000
134.000000 LF-1 2.16521295 -0.00716881 0.316793 -0.00068999
134.000000 LF-2 2.18128561 0.00020110 0.317503 0.00001933
134.000000 LF-3 2.18084428 -0.00000126 0.317483 -0.00000012
134.000000 LL-1 2.17997566 -0.00039956 0.317445 -0.00003841
134.000000 LL-2 2.18085001 0.00000136 0.317483 0.00000013
134.000000 LL-3 2.18084695 -0.00000004 0.317483 -0.00000000
134.000000 GS 2.18093590 0.00004075 0.317487 0.00000392
134.000000 OMC 2.18084096 -0.00000278 0.317483 -0.00000027
134.000000 BB 2.18086000 0.00000595 0.317484 0.00000057
134.000000 BB-Ju 2.18084710 0.00000003 0.317483 0.00000000
134.000000 Lehman 2.17337499 -0.00342621 0.317154 -0.00032953
134.000000 Black 1.79879559 -0.17518489 0.300000 -0.01748321
137.000000 HHL 1.90884964 0 0.317316 0
137.000000 Zhang 1.90807027 -0.00040829 0.317279 -0.00003693
137.000000 Zhang-2 1.90885073 0.00000057 0.317316 0.00000005
137.000000 EG-1 1.90791781 -0.00048817 0.317272 -0.00004415
137.000000 EG-2 1.90885558 0.00000311 0.317317 0.00000028
137.000000 EG-3 1.90884961 -0.00000002 0.317316 -0.00000000
137.000000 LF-1 1.89297423 -0.00831674 0.316563 -0.00075347
137.000000 LF-2 1.90923986 0.00020443 0.317335 0.00001849
137.000000 LF-3 1.90885102 0.00000072 0.317316 0.00000007
137.000000 LL-1 1.90806961 -0.00040864 0.317279 -0.00003696
137.000000 LL-2 1.90885224 0.00000136 0.317317 0.00000012
137.000000 LL-3 1.90884956 -0.00000005 0.317316 -0.00000000
137.000000 GS 1.90892789 0.00004099 0.317320 0.00000371
137.000000 OMC 1.90884410 -0.00000290 0.317316 -0.00000026
137.000000 BB 1.90886126 0.00000609 0.317317 0.00000055
137.000000 BB-Ju 1.90884971 0.00000004 0.317316 0.00000000
137.000000 Lehman 1.90165569 -0.00376874 0.316975 -0.00034111
137.000000 Black 1.55840086 -0.18359161 0.300000 -0.01731640
140.000000 HHL 1.66940791 0 0.317155 0
140.000000 Zhang 1.66871227 -0.00041670 0.317120 -0.00003555
140.000000 Zhang-2 1.66940890 0.00000059 0.317155 0.00000005
140.000000 EG-1 1.66856220 -0.00050659 0.317112 -0.00004322
140.000000 EG-2 1.66941390 0.00000359 0.317156 0.00000031
140.000000 EG-3 1.66940787 -0.00000003 0.317155 -0.00000000
140.000000 LF-1 1.65346060 -0.00955267 0.316339 -0.00081668
140.000000 LF-2 1.66974370 0.00020114 0.317172 0.00001716
140.000000 LF-3 1.66941323 0.00000319 0.317156 0.00000027
140.000000 LL-1 1.66871125 -0.00041731 0.317120 -0.00003560
140.000000 LL-2 1.66941015 0.00000134 0.317155 0.00000011
140.000000 LL-3 1.66940783 -0.00000005 0.317155 -0.00000000
140.000000 GS 1.66947665 0.00004118 0.317159 0.00000351
140.000000 OMC 1.66940287 -0.00000302 0.317155 -0.00000026
140.000000 BB 1.66941828 0.00000621 0.317156 0.00000053
140.000000 BB-Ju 1.66940798 0.00000004 0.317155 0.00000000
140.000000 Lehman 1.66252370 -0.00412374 0.316803 -0.00035212
140.000000 Black 1.34896114 -0.19195235 0.300000 -0.01715528
143.000000 HHL 1.45890800 0 0.317000 0
143.000000 Zhang 1.45828851 -0.00042463 0.316965 -0.00003425
143.000000 Zhang-2 1.45890890 0.00000062 0.317000 0.00000005
143.000000 EG-1 1.45814209 -0.00052498 0.316957 -0.00004235
143.000000 EG-2 1.45891395 0.00000408 0.317000 0.00000033
143.000000 EG-3 1.45890795 -0.00000003 0.317000 -0.00000000
143.000000 LF-1 1.44304281 -0.01087470 0.316120 -0.00087940
143.000000 LF-2 1.45918548 0.00019020 0.317015 0.00001534
143.000000 LF-3 1.45891693 0.00000612 0.317000 0.00000049
143.000000 LL-1 1.45828709 -0.00042559 0.316965 -0.00003433
143.000000 LL-2 1.45890991 0.00000131 0.317000 0.00000011
143.000000 LL-3 1.45890792 -0.00000005 0.317000 -0.00000000
143.000000 GS 1.45896828 0.00004132 0.317003 0.00000333
143.000000 OMC 1.45890342 -0.00000314 0.316999 -0.00000025
143.000000 BB 1.45891723 0.00000633 0.317000 0.00000051
143.000000 BB-Ju 1.45890806 0.00000004 0.317000 0.00000000
143.000000 Lehman 1.45235654 -0.00449066 0.316637 -0.00036260
143.000000 Black 1.16675007 -0.20025795 0.300000 -0.01699956
146.000000 HHL 1.27408029 0 0.316849 0
146.000000 Zhang 1.27352978 -0.00043208 0.316816 -0.00003303
146.000000 Zhang-2 1.27408110 0.00000064 0.316849 0.00000005
146.000000 EG-1 1.27338806 -0.00054332 0.316807 -0.00004153
146.000000 EG-2 1.27408614 0.00000459 0.316849 0.00000035
146.000000 EG-3 1.27408024 -0.00000004 0.316849 -0.00000000
146.000000 LF-1 1.25843376 -0.01228065 0.315907 -0.00094145
146.000000 LF-2 1.27429761 0.00017057 0.316862 0.00001304
146.000000 LF-3 1.27409240 0.00000951 0.316850 0.00000073
146.000000 LL-1 1.27352795 -0.00043352 0.316816 -0.00003314
146.000000 LL-2 1.27408191 0.00000127 0.316849 0.00000010
146.000000 LL-3 1.27408021 -0.00000006 0.316849 -0.00000000
146.000000 GS 1.27413305 0.00004141 0.316852 0.00000317
146.000000 OMC 1.27407614 -0.00000326 0.316849 -0.00000025
146.000000 BB 1.27408848 0.00000643 0.316849 0.00000049
146.000000 BB-Ju 1.27408035 0.00000005 0.316849 0.00000000
146.000000 Lehman 1.26787686 -0.00486894 0.316476 -0.00037259
146.000000 Black 1.00843406 -0.20850039 0.300000 -0.01684893
149.000000 HHL 1.11197823 0 0.316703 0
149.000000 Zhang 1.11148996 -0.00043909 0.316671 -0.00003187
149.000000 Zhang-2 1.11197896 0.00000066 0.316703 0.00000005
149.000000 EG-1 1.11135376 -0.00056159 0.316662 -0.00004076
149.000000 EG-2 1.11198390 0.00000510 0.316704 0.00000037
149.000000 EG-3 1.11197818 -0.00000005 0.316703 -0.00000000
149.000000 LF-1 1.09666837 -0.01376812 0.315700 -0.00100269
149.000000 LF-2 1.11213534 0.00014129 0.316713 0.00001025
149.000000 LF-3 1.11199302 0.00001330 0.316704 0.00000097
149.000000 LL-1 1.11148772 -0.00044111 0.316671 -0.00003202
149.000000 LL-2 1.11197957 0.00000121 0.316703 0.00000009
149.000000 LL-3 1.11197816 -0.00000006 0.316703 -0.00000000
149.000000 GS 1.11202433 0.00004146 0.316706 0.00000301
149.000000 OMC 1.11197447 -0.00000338 0.316703 -0.00000025
149.000000 BB 1.11198547 0.00000652 0.316704 0.00000047
149.000000 BB-Ju 1.11197828 0.00000005 0.316703 0.00000000
149.000000 Lehman 1.10613138 -0.00525805 0.316321 -0.00038210
149.000000 Black 0.87104298 -0.21667263 0.300000 -0.01670314
152.000000 HHL 0.96995584 0 0.316562 0
152.000000 Zhang 0.96952356 -0.00044567 0.316531 -0.00003077
152.000000 Zhang-2 0.96995650 0.00000068 0.316562 0.00000005
152.000000 EG-1 0.96939349 -0.00057977 0.316522 -0.00004003
152.000000 EG-2 0.96996130 0.00000563 0.316562 0.00000039
152.000000 EG-3 0.96995579 -0.00000005 0.316562 -0.00000000
152.000000 LF-1 0.95508200 -0.01533456 0.315499 -0.00106298
152.000000 LF-2 0.97005423 0.00010144 0.316569 0.00000700
152.000000 LF-3 0.96997277 0.00001745 0.316563 0.00000120
152.000000 LL-1 0.96952091 -0.00044840 0.316531 -0.00003096
152.000000 LL-2 0.96995695 0.00000114 0.316562 0.00000008
152.000000 LL-3 0.96995578 -0.00000007 0.316562 -0.00000000
152.000000 GS 0.96999607 0.00004147 0.316565 0.00000286
152.000000 OMC 0.96995245 -0.00000350 0.316562 -0.00000024
152.000000 BB 0.96996224 0.00000659 0.316562 0.00000046
152.000000 BB-Ju 0.96995589 0.00000005 0.316562 0.00000000
152.000000 Lehman 0.96446835 -0.00565746 0.316171 -0.00039118
152.000000 Black 0.75194025 -0.22476858 0.300000 -0.01656192
155.000000 HHL 0.84564477 0 0.316425 0
155.000000 Zhang 0.84526268 -0.00045183 0.316395 -0.00002973
155.000000 Zhang-2 0.84564536 0.00000070 0.316425 0.00000005
155.000000 EG-1 0.84513920 -0.00059786 0.316386 -0.00003935
155.000000 EG-2 0.84564997 0.00000615 0.316425 0.00000040
155.000000 EG-3 0.84564472 -0.00000006 0.316425 -0.00000000
155.000000 LF-1 0.83128806 -0.01697724 0.315303 -0.00112225
155.000000 LF-2 0.84568717 0.00005014 0.316428 0.00000330
155.000000 LF-3 0.84566328 0.00002189 0.316426 0.00000144
155.000000 LL-1 0.84525965 -0.00045542 0.316395 -0.00002997
155.000000 LL-2 0.84564566 0.00000106 0.316425 0.00000007
155.000000 LL-3 0.84564471 -0.00000007 0.316425 -0.00000000
155.000000 GS 0.84567982 0.00004145 0.316428 0.00000273
155.000000 OMC 0.84564171 -0.00000362 0.316425 -0.00000024
155.000000 BB 0.84565040 0.00000665 0.316425 0.00000044
155.000000 BB-Ju 0.84564482 0.00000005 0.316425 0.00000000
155.000000 Lehman 0.84051454 -0.00606664 0.316025 -0.00039984
155.000000 Black 0.64879307 -0.23278297 0.300000 -0.01642505
158.000000 HHL 0.73693137 0 0.316292 0
158.000000 Zhang 0.73659415 -0.00045759 0.316264 -0.00002875
158.000000 Zhang-2 0.73693190 0.00000072 0.316292 0.00000004
158.000000 EG-1 0.73647754 -0.00061584 0.316254 -0.00003869
158.000000 EG-2 0.73693630 0.00000669 0.316293 0.00000042
158.000000 EG-3 0.73693132 -0.00000007 0.316292 -0.00000000
158.000000 LF-1 0.72315566 -0.01869334 0.315112 -0.00118041
158.000000 LF-2 0.73692149 -0.00001341 0.316291 -0.00000084
158.000000 LF-3 0.73695092 0.00002653 0.316294 0.00000167
158.000000 LL-1 0.73659076 -0.00046219 0.316263 -0.00002904
158.000000 LL-2 0.73693208 0.00000096 0.316292 0.00000006
158.000000 LL-3 0.73693131 -0.00000007 0.316292 -0.00000000
158.000000 GS 0.73696187 0.00004140 0.316295 0.00000260
158.000000 OMC 0.73692861 -0.00000374 0.316292 -0.00000023
158.000000 BB 0.73693631 0.00000670 0.316293 0.00000042
158.000000 BB-Ju 0.73693141 0.00000006 0.316292 0.00000000
158.000000 Lehman 0.73215229 -0.00648510 0.315884 -0.00040811
158.000000 Black 0.55954364 -0.24071132 0.300000 -0.01629231
161.000000 HHL 0.64193436 0 0.316163 0
161.000000 Zhang 0.64163716 -0.00046297 0.316136 -0.00002781
161.000000 Zhang-2 0.64193483 0.00000073 0.316164 0.00000004
161.000000 EG-1 0.64152756 -0.00063370 0.316125 -0.00003807
161.000000 EG-2 0.64193899 0.00000722 0.316164 0.00000043
161.000000 EG-3 0.64193431 -0.00000008 0.316163 -0.00000000
161.000000 LF-1 0.62878755 -0.02047999 0.314926 -0.00123741
161.000000 LF-2 0.64187661 -0.00008996 0.316158 -0.00000540
161.000000 LF-3 0.64195444 0.00003129 0.316165 0.00000188
161.000000 LL-1 0.64163345 -0.00046875 0.316135 -0.00002816
161.000000 LL-2 0.64193490 0.00000085 0.316164 0.00000005
161.000000 LL-3 0.64193431 -0.00000008 0.316163 -0.00000000
161.000000 GS 0.64196087 0.00004131 0.316166 0.00000248
161.000000 OMC 0.64193188 -0.00000386 0.316163 -0.00000023
161.000000 BB 0.64193868 0.00000673 0.316164 0.00000040
161.000000 BB-Ju 0.64193439 0.00000006 0.316163 0.00000000
161.000000 Lehman 0.63749709 -0.00691234 0.315747 -0.00041602
161.000000 Black 0.48238170 -0.24854980 0.300000 -0.01616349
164.000000 HHL 0.55898336 0 0.316038 0
164.000000 Zhang 0.55872177 -0.00046798 0.316011 -0.00002692
164.000000 Zhang-2 0.55898378 0.00000075 0.316038 0.00000004
164.000000 EG-1 0.55861923 -0.00065143 0.316001 -0.00003748
164.000000 EG-2 0.55898770 0.00000776 0.316039 0.00000045
164.000000 EG-3 0.55898331 -0.00000009 0.316038 -0.00000000
164.000000 LF-1 0.54649890 -0.02233424 0.314745 -0.00129321
164.000000 LF-2 0.55888264 -0.00018019 0.316028 -0.00001037
164.000000 LF-3 0.55900352 0.00003607 0.316040 0.00000207
164.000000 LL-1 0.55871778 -0.00047511 0.316011 -0.00002733
164.000000 LL-2 0.55898377 0.00000073 0.316038 0.00000004
164.000000 LL-3 0.55898332 -0.00000008 0.316038 -0.00000000
164.000000 GS 0.55900639 0.00004120 0.316041 0.00000237
164.000000 OMC 0.55898114 -0.00000398 0.316038 -0.00000023
164.000000 BB 0.55898714 0.00000675 0.316039 0.00000039
164.000000 BB-Ju 0.55898339 0.00000006 0.316038 0.00000000
164.000000 Lehman 0.55487602 -0.00734789 0.315615 -0.00042359
164.000000 Black 0.41571859 -0.25629523 0.300000 -0.01603842
167.000000 HHL 0.48659858 0 0.315917 0
167.000000 Zhang 0.48636860 -0.00047265 0.315891 -0.00002608
167.000000 Zhang-2 0.48659896 0.00000076 0.315917 0.00000004
167.000000 EG-1 0.48627304 -0.00066901 0.315880 -0.00003691
167.000000 EG-2 0.48660263 0.00000831 0.315917 0.00000046
167.000000 EG-3 0.48659854 -0.00000009 0.315917 -0.00000001
167.000000 LF-1 0.47479705 -0.02425313 0.314569 -0.00134776
167.000000 LF-2 0.48646003 -0.00028473 0.315901 -0.00001571
167.000000 LF-3 0.48661842 0.00004076 0.315919 0.00000225
167.000000 LL-1 0.48636438 -0.00048131 0.315890 -0.00002656
167.000000 LL-2 0.48659888 0.00000060 0.315917 0.00000003
167.000000 LL-3 0.48659855 -0.00000008 0.315917 -0.00000000
167.000000 GS 0.48661856 0.00004106 0.315919 0.00000227
167.000000 OMC 0.48659659 -0.00000410 0.315917 -0.00000023
167.000000 BB 0.48660187 0.00000676 0.315917 0.00000037
167.000000 BB-Ju 0.48659861 0.00000006 0.315917 0.00000000
167.000000 Lehman 0.48280736 -0.00779128 0.315486 -0.00043082
167.000000 Black 0.35816335 -0.26394495 0.300000 -0.01591692
170.000000 HHL 0.42347171 0 0.315799 0
170.000000 Zhang 0.42326972 -0.00047698 0.315774 -0.00002527
170.000000 Zhang-2 0.42347203 0.00000078 0.315799 0.00000004
170.000000 EG-1 0.42318101 -0.00068645 0.315762 -0.00003637
170.000000 EG-2 0.42347545 0.00000885 0.315799 0.00000047
170.000000 EG-3 0.42347166 -0.00000010 0.315799 -0.00000001
170.000000 LF-1 0.41236248 -0.02623369 0.314398 -0.00140107
170.000000 LF-2 0.42330056 -0.00040414 0.315777 -0.00002141
170.000000 LF-3 0.42349086 0.00004523 0.315801 0.00000240
170.000000 LL-1 0.42326532 -0.00048737 0.315773 -0.00002582
170.000000 LL-2 0.42347190 0.00000046 0.315799 0.00000002
170.000000 LL-3 0.42347167 -0.00000008 0.315799 -0.00000000
170.000000 GS 0.42348903 0.00004090 0.315801 0.00000217
170.000000 OMC 0.42346992 -0.00000421 0.315799 -0.00000022
170.000000 BB 0.42347456 0.00000675 0.315799 0.00000036
170.000000 BB-Ju 0.42347173 0.00000006 0.315799 0.00000000
170.000000 Lehman 0.41998142 -0.00824208 0.315361 -0.00043775
170.000000 Black 0.30850048 -0.27149684 0.300000 -0.01579881
173.000000 HHL 0.36844817 0 0.315684 0
173.000000 Zhang 0.36827095 -0.00048099 0.315659 -0.00002451
173.000000 Zhang-2 0.36844846 0.00000079 0.315684 0.00000004
173.000000 EG-1 0.36818888 -0.00070373 0.315648 -0.00003586
173.000000 EG-2 0.36845163 0.00000939 0.315684 0.00000048
173.000000 EG-3 0.36844813 -0.00000011 0.315684 -0.00000001
173.000000 LF-1 0.35803105 -0.02827298 0.314231 -0.00145311
173.000000 LF-2 0.36824960 -0.00053893 0.315656 -0.00002746
173.000000 LF-3 0.36846637 0.00004938 0.315686 0.00000252
173.000000 LL-1 0.36826641 -0.00049332 0.315659 -0.00002513
173.000000 LL-2 0.36844829 0.00000031 0.315684 0.00000002
173.000000 LL-3 0.36844814 -0.00000009 0.315684 -0.00000000
173.000000 GS 0.36846317 0.00004072 0.315686 0.00000207
173.000000 OMC 0.36844658 -0.00000433 0.315684 -0.00000022
173.000000 BB 0.36845065 0.00000672 0.315684 0.00000034
173.000000 BB-Ju 0.36844819 0.00000006 0.315684 0.00000000
173.000000 Lehman 0.36524272 -0.00869986 0.315240 -0.00044439
173.000000 Black 0.26566985 -0.27894919 0.300000 -0.01568395
176.000000 HHL 0.32051084 0 0.315572 0
176.000000 Zhang 0.32035549 -0.00048469 0.315548 -0.00002377
176.000000 Zhang-2 0.32051110 0.00000080 0.315572 0.00000004
176.000000 EG-1 0.32027981 -0.00072084 0.315537 -0.00003536
176.000000 EG-2 0.32051403 0.00000993 0.315573 0.00000049
176.000000 EG-3 0.32051080 -0.00000012 0.315572 -0.00000001
176.000000 LF-1 0.31077755 -0.03036806 0.314068 -0.00150388
176.000000 LF-2 0.32028984 -0.00068953 0.315538 -0.00003382
176.000000 LF-3 0.32052785 0.00005307 0.315575 0.00000260
176.000000 LL-1 0.32035085 -0.00049917 0.315548 -0.00002448
176.000000 LL-2 0.32051089 0.00000015 0.315572 0.00000001
176.000000 LL-3 0.32051081 -0.00000009 0.315572 -0.00000000
176.000000 GS 0.32052383 0.00004052 0.315574 0.00000199
176.000000 OMC 0.32050942 -0.00000445 0.315572 -0.00000022
176.000000 BB 0.32051298 0.00000668 0.315573 0.00000033
176.000000 BB-Ju 0.32051086 0.00000006 0.315572 0.00000000
176.000000 Lehman 0.31757362 -0.00916421 0.315121 -0.00045075
176.000000 Black 0.22874836 -0.28630072 0.300000 -0.01557218
179.000000 HHL 0.27876503 0 0.315463 0
179.000000 Zhang 0.27862896 -0.00048811 0.315440 -0.00002308
179.000000 Zhang-2 0.27876526 0.00000081 0.315463 0.00000004
179.000000 EG-1 0.27855936 -0.00073777 0.315429 -0.00003488
179.000000 EG-2 0.27876795 0.00001048 0.315464 0.00000050
179.000000 EG-3 0.27876499 -0.00000013 0.315463 -0.00000001
179.000000 LF-1 0.26970069 -0.03251606 0.313910 -0.00155339
179.000000 LF-2 0.27852631 -0.00085633 0.315423 -0.00004049
179.000000 LF-3 0.27878069 0.00005616 0.315466 0.00000265
179.000000 LL-1 0.27862427 -0.00050496 0.315440 -0.00002387
179.000000 LL-2 0.27876503 -0.00000001 0.315463 -0.00000000
179.000000 LL-3 0.27876500 -0.00000009 0.315463 -0.00000000
179.000000 GS 0.27877626 0.00004030 0.315465 0.00000190
179.000000 OMC 0.27876376 -0.00000457 0.315463 -0.00000022
179.000000 BB 0.27876688 0.00000663 0.315464 0.00000031
179.000000 BB-Ju 0.27876504 0.00000005 0.315463 0.00000000
179.000000 Lehman 0.27607921 -0.00963472 0.315007 -0.00045685
179.000000 Black 0.19693342 -0.29355050 0.300000 -0.01546339
182.000000 HHL 0.24242486 0 0.315357 0
182.000000 Zhang 0.24230577 -0.00049124 0.315335 -0.00002241
182.000000 Zhang-2 0.24242506 0.00000082 0.315357 0.00000004
182.000000 EG-1 0.24224194 -0.00075453 0.315323 -0.00003442
182.000000 EG-2 0.24242753 0.00001101 0.315358 0.00000050
182.000000 EG-3 0.24242483 -0.00000014 0.315357 -0.00000001
182.000000 LF-1 0.23400929 -0.03471414 0.313756 -0.00160164
182.000000 LF-2 0.24217282 -0.00103966 0.315310 -0.00004744
182.000000 LF-3 0.24243905 0.00005854 0.315360 0.00000267
182.000000 LL-1 0.24230106 -0.00051069 0.315334 -0.00002330
182.000000 LL-2 0.24242481 -0.00000019 0.315357 -0.00000001
182.000000 LL-3 0.24242484 -0.00000009 0.315357 -0.00000000
182.000000 GS 0.24243457 0.00004007 0.315359 0.00000183
182.000000 OMC 0.24242373 -0.00000468 0.315357 -0.00000021
182.000000 BB 0.24242645 0.00000656 0.315358 0.00000030
182.000000 BB-Ju 0.24242487 0.00000005 0.315357 0.00000000
182.000000 Lehman 0.23997370 -0.01011103 0.314895 -0.00046271
182.000000 Black 0.16952821 -0.30069791 0.300000 -0.01535743
185.000000 HHL 0.21080094 0 0.315254 0
185.000000 Zhang 0.21069678 -0.00049412 0.315232 -0.00002177
185.000000 Zhang-2 0.21080111 0.00000083 0.315254 0.00000004
185.000000 EG-1 0.21063839 -0.00077109 0.315220 -0.00003398
185.000000 EG-2 0.21080337 0.00001155 0.315255 0.00000051
185.000000 EG-3 0.21080090 -0.00000015 0.315254 -0.00000001
185.000000 LF-1 0.20300984 -0.03695952 0.313606 -0.00164865
185.000000 LF-2 0.21053959 -0.00123980 0.315200 -0.00005464
185.000000 LF-3 0.21081359 0.00006004 0.315257 0.00000265
185.000000 LL-1 0.21069208 -0.00051640 0.315231 -0.00002275
185.000000 LL-2 0.21080086 -0.00000038 0.315254 -0.00000002
185.000000 LL-3 0.21080092 -0.00000009 0.315254 -0.00000000
185.000000 GS 0.21080933 0.00003982 0.315256 0.00000175
185.000000 OMC 0.21079993 -0.00000480 0.315254 -0.00000021
185.000000 BB 0.21080230 0.00000647 0.315254 0.00000029
185.000000 BB-Ju 0.21080095 0.00000005 0.315254 0.00000000
185.000000 Lehman 0.20856797 -0.01059276 0.314786 -0.00046833
185.000000 Black 0.14592850 -0.30774262 0.300000 -0.01525418
188.000000 HHL 0.18328920 0 0.315154 0
188.000000 Zhang 0.18319816 -0.00049674 0.315132 -0.00002116
188.000000 Zhang-2 0.18328936 0.00000084 0.315154 0.00000004
188.000000 EG-1 0.18314487 -0.00078747 0.315120 -0.00003355
188.000000 EG-2 0.18329142 0.00001208 0.315154 0.00000051
188.000000 EG-3 0.18328917 -0.00000016 0.315154 -0.00000001
188.000000 LF-1 0.17609520 -0.03924949 0.313459 -0.00169444
188.000000 LF-2 0.18302215 -0.00145698 0.315091 -0.00006209
188.000000 LF-3 0.18330030 0.00006055 0.315156 0.00000258
188.000000 LL-1 0.18319351 -0.00052210 0.315131 -0.00002224
188.000000 LL-2 0.18328910 -0.00000057 0.315154 -0.00000002
188.000000 LL-3 0.18328919 -0.00000010 0.315154 -0.00000000
188.000000 GS 0.18329645 0.00003956 0.315155 0.00000169
188.000000 OMC 0.18328830 -0.00000491 0.315153 -0.00000021
188.000000 BB 0.18329037 0.00000637 0.315154 0.00000027
188.000000 BB-Ju 0.18328921 0.00000004 0.315154 0.00000000
188.000000 Lehman 0.18125844 -0.01107956 0.314680 -0.00047372
188.000000 Black 0.12561092 -0.31468455 0.300000 -0.01515354
191.000000 HHL 0.15936095 0 0.315055 0
191.000000 Zhang 0.15928140 -0.00049913 0.315035 -0.00002058
191.000000 Zhang-2 0.15936108 0.00000085 0.315055 0.00000003
191.000000 EG-1 0.15923288 -0.00080364 0.315022 -0.00003314
191.000000 EG-2 0.15936296 0.00001261 0.315056 0.00000052
191.000000 EG-3 0.15936092 -0.00000017 0.315055 -0.00000001
191.000000 LF-1 0.15273449 -0.04158141 0.313316 -0.00173901
191.000000 LF-2 0.15909141 -0.00169138 0.314986 -0.00006977
191.000000 LF-3 0.15937050 0.00005992 0.315058 0.00000247
191.000000 LL-1 0.15927683 -0.00052780 0.315034 -0.00002176
191.000000 LL-2 0.15936082 -0.00000077 0.315055 -0.00000003
191.000000 LL-3 0.15936093 -0.00000010 0.315055 -0.00000000
191.000000 GS 0.15936721 0.00003929 0.315057 0.00000162
191.000000 OMC 0.15936015 -0.00000503 0.315055 -0.00000021
191.000000 BB 0.15936194 0.00000626 0.315056 0.00000026
191.000000 BB-Ju 0.15936095 0.00000004 0.315055 0.00000000
191.000000 Lehman 0.15751696 -0.01157111 0.314576 -0.00047891
191.000000 Black 0.10812260 -0.32152384 0.300000 -0.01505540
194.000000 HHL 0.13855385 0 0.314960 0
194.000000 Zhang 0.13848440 -0.00050128 0.314940 -0.00002002
194.000000 Zhang-2 0.13855397 0.00000086 0.314960 0.00000003
194.000000 EG-1 0.13844029 -0.00081962 0.314927 -0.00003274
194.000000 EG-2 0.13855567 0.00001314 0.314960 0.00000052
194.000000 EG-3 0.13855382 -0.00000018 0.314960 -0.00000001
194.000000 LF-1 0.13246403 -0.04395271 0.313177 -0.00178240
194.000000 LF-2 0.13828462 -0.00194314 0.314882 -0.00007765
194.000000 LF-3 0.13856189 0.00005801 0.314962 0.00000232
194.000000 LL-1 0.13847993 -0.00053354 0.314938 -0.00002131
194.000000 LL-2 0.13855371 -0.00000098 0.314960 -0.00000004
194.000000 LL-3 0.13855384 -0.00000010 0.314960 -0.00000000
194.000000 GS 0.13855926 0.00003901 0.314961 0.00000156
194.000000 OMC 0.13855314 -0.00000514 0.314959 -0.00000021
194.000000 BB 0.13855470 0.00000613 0.314960 0.00000024
194.000000 BB-Ju 0.13855386 0.00000003 0.314960 0.00000000
194.000000 Lehman 0.13688191 -0.01206708 0.314476 -0.00048389
194.000000 Black 0.09307205 -0.32826083 0.300000 -0.01495965
197.000000 HHL 0.12046402 0 0.314866 0
197.000000 Zhang 0.12040340 -0.00050322 0.314847 -0.00001949
197.000000 Zhang-2 0.12046412 0.00000086 0.314866 0.00000003
197.000000 EG-1 0.12036338 -0.00083538 0.314834 -0.00003235
197.000000 EG-2 0.12046566 0.00001366 0.314867 0.00000053
197.000000 EG-3 0.12046399 -0.00000019 0.314866 -0.00000001
197.000000 LF-1 0.11487920 -0.04636091 0.313042 -0.00182463
197.000000 LF-2 0.12019751 -0.00221234 0.314780 -0.00008572
197.000000 LF-3 0.12047061 0.00005469 0.314868 0.00000212
197.000000 LL-1 0.12039905 -0.00053932 0.314845 -0.00002088
197.000000 LL-2 0.12046387 -0.00000119 0.314866 -0.00000005
197.000000 LL-3 0.12046401 -0.00000010 0.314866 -0.00000000
197.000000 GS 0.12046868 0.00003872 0.314868 0.00000150
197.000000 OMC 0.12046338 -0.00000525 0.314866 -0.00000020
197.000000 BB 0.12046474 0.00000598 0.314866 0.00000023
197.000000 BB-Ju 0.12046402 0.00000003 0.314866 0.00000000
197.000000 Lehman 0.11895013 -0.01256716 0.314378 -0.00048868
197.000000 Black 0.08012110 -0.33489602 0.300000 -0.01486621
200.000000 HHL 0.10473887 0 0.314775 0
200.000000 Zhang 0.10468598 -0.00050496 0.314756 -0.00001897
200.000000 Zhang-2 0.10473896 0.00000087 0.314775 0.00000003
200.000000 EG-1 0.10464974 -0.00085094 0.314743 -0.00003198
200.000000 EG-2 0.10474035 0.00001417 0.314776 0.00000053
200.000000 EG-3 0.10473885 -0.00000020 0.314775 -0.00000001
200.000000 LF-1 0.09962723 -0.04880360 0.312909 -0.00186571
200.000000 LF-2 0.10447712 -0.00249905 0.314681 -0.00009396
200.000000 LF-3 0.10474409 0.00004982 0.314777 0.00000187
200.000000 LL-1 0.10468177 -0.00054516 0.314754 -0.00002048
200.000000 LL-2 0.10473872 -0.00000141 0.314775 -0.00000005
200.000000 LL-3 0.10473886 -0.00000010 0.314775 -0.00000000
200.000000 GS 0.10474289 0.00003843 0.314776 0.00000144
200.000000 OMC 0.10473831 -0.00000536 0.314775 -0.00000020
200.000000 BB 0.10473948 0.00000583 0.314775 0.00000022
200.000000 BB-Ju 0.10473887 0.00000002 0.314775 0.00000000
200.000000 Lehman 0.10336982 -0.01307106 0.314282 -0.00049329
200.000000 Black 0.06897787 -0.34143009 0.300000 -0.01477497


==> single_r6_strike100_td.txt <==
Td Model Price Error Vol VolError
0.020000 HHL 10.60234034 0 0.300468 0
0.020000 Zhang 10.60172544 -0.00005800 0.300451 -0.00001667
0.020000 Zhang-2 10.60233873 -0.00000015 0.300468 -0.00000004
0.020000 EG-1 10.60167388 -0.00006286 0.300450 -0.00001807
0.020000 EG-2 10.60229297 -0.00000447 0.300467 -0.00000128
0.020000 EG-3 10.60233565 -0.00000044 0.300468 -0.00000013
0.020000 LF-1 10.60172530 -0.00005801 0.300451 -0.00001667
0.020000 LF-2 10.60233958 -0.00000007 0.300468 -0.00000002
0.020000 LF-3 10.60233880 -0.00000015 0.300468 -0.00000004
0.020000 LL-1 10.60172517 -0.00005802 0.300451 -0.00001668
0.020000 LL-2 10.60233865 -0.00000016 0.300468 -0.00000005
0.020000 LL-3 10.60233880 -0.00000015 0.300468 -0.00000004
0.020000 GS 10.60225141 -0.00000839 0.300465 -0.00000241
0.020000 OMC 10.60182434 -0.00004867 0.300454 -0.00001399
0.020000 BB 10.60233879 -0.00000015 0.300468 -0.00000004
0.020000 BB-LB 10.60233806 -0.00000021 0.300468 -0.00000006
0.020000 BB-1 10.60233757 -0.00000026 0.300468 -0.00000008
0.020000 BB-2 10.60233522 -0.00000048 0.300468 -0.00000014
0.020000 BB-Ju 10.60073161 -0.00015173 0.300424 -0.00004361
0.020000 Lehman 10.60174118 -0.00005651 0.300452 -0.00001624
0.020000 Black 10.58508254 -0.00162774 0.300000 -0.00046786
0.040000 HHL 10.62409315 0 0.300934 0
0.040000 Zhang 10.62289269 -0.00011299 0.300902 -0.00003254
0.040000 Zhang-2 10.62409199 -0.00000011 0.300934 -0.00000003
0.040000 EG-1 10.62283673 -0.00011826 0.300900 -0.00003406
0.040000 EG-2 10.62400735 -0.00000808 0.300932 -0.00000233
0.040000 EG-3 10.62408653 -0.00000062 0.300934 -0.00000018
0.040000 LF-1 10.62289217 -0.00011304 0.300901 -0.00003256
0.040000 LF-2 10.62409534 0.00000021 0.300934 0.00000006
0.040000 LF-3 10.62409226 -0.00000008 0.300934 -0.00000002
0.040000 LL-1 10.62289166 -0.00011309 0.300901 -0.00003257
0.040000 LL-2 10.62409173 -0.00000013 0.300934 -0.00000004
0.040000 LL-3 10.62409226 -0.00000008 0.300934 -0.00000002
0.040000 GS 10.62392818 -0.00001553 0.300930 -0.00000447
0.040000 OMC 10.62359459 -0.00004693 0.300921 -0.00001352
0.040000 BB 10.62409223 -0.00000009 0.300934 -0.00000002
0.040000 BB-LB 10.62408962 -0.00000033 0.300934 -0.00000010
0.040000 BB-1 10.62408879 -0.00000041 0.300934 -0.00000012
0.040000 BB-2 10.62408419 -0.00000084 0.300934 -0.00000024
0.040000 BB-Ju 10.62262991 -0.00013773 0.300894 -0.00003967
0.040000 Lehman 10.62291516 -0.00011088 0.300902 -0.00003193
0.040000 Black 10.58963738 -0.00324317 0.300000 -0.00093405
0.060000 HHL 10.64578332 0 0.301399 0
0.060000 Zhang 10.64402450 -0.00016521 0.301351 -0.00004768
0.060000 Zhang-2 10.64578246 -0.00000008 0.301399 -0.00000002
0.060000 EG-1 10.64396427 -0.00017087 0.301349 -0.00004931
0.060000 EG-2 10.64566246 -0.00001135 0.301395 -0.00000328
0.060000 EG-3 10.64577506 -0.00000078 0.301398 -0.00000022
0.060000 LF-1 10.64402338 -0.00016532 0.301351 -0.00004771
0.060000 LF-2 10.64578987 0.00000062 0.301399 0.00000018
0.060000 LF-3 10.64578301 -0.00000003 0.301399 -0.00000001
0.060000 LL-1 10.64402229 -0.00016542 0.301351 -0.00004774
0.060000 LL-2 10.64578194 -0.00000013 0.301399 -0.00000004
0.060000 LL-3 10.64578303 -0.00000003 0.301399 -0.00000001
0.060000 GS 10.64555254 -0.00002168 0.301392 -0.00000626
0.060000 OMC 10.64530094 -0.00004531 0.301386 -0.00001308
0.060000 BB 10.64578295 -0.00000003 0.301399 -0.00000001
0.060000 BB-LB 10.64577750 -0.00000055 0.301398 -0.00000016
0.060000 BB-1 10.64577646 -0.00000064 0.301398 -0.00000019
0.060000 BB-2 10.64576974 -0.00000127 0.301398 -0.00000037
0.060000 BB-Ju 10.64445479 -0.00012479 0.301363 -0.00003601
0.060000 Lehman 10.64404523 -0.00016326 0.301352 -0.00004712
0.060000 Black 10.59418776 -0.00484657 0.300000 -0.00139863
0.080000 HHL 10.66741051 0 0.301862 0
0.080000 Zhang 10.66512034 -0.00021469 0.301800 -0.00006208
0.080000 Zhang-2 10.66740962 -0.00000008 0.301862 -0.00000002
0.080000 EG-1 10.66505601 -0.00022072 0.301798 -0.00006383
0.080000 EG-2 10.66725767 -0.00001433 0.301857 -0.00000414
0.080000 EG-3 10.66740065 -0.00000092 0.301861 -0.00000027
0.080000 LF-1 10.66511847 -0.00021486 0.301799 -0.00006213
0.080000 LF-2 10.66742254 0.00000113 0.301862 0.00000033
0.080000 LF-3 10.66741048 -0.00000000 0.301862 -0.00000000
0.080000 LL-1 10.66511659 -0.00021504 0.301799 -0.00006218
0.080000 LL-2 10.66740878 -0.00000016 0.301862 -0.00000005
0.080000 LL-3 10.66741055 0.00000000 0.301862 0.00000000
0.080000 GS 10.66712352 -0.00002690 0.301854 -0.00000778
0.080000 OMC 10.66694297 -0.00004383 0.301849 -0.00001267
0.080000 BB 10.66741041 -0.00000001 0.301862 -0.00000000
0.080000 BB-LB 10.66740130 -0.00000086 0.301861 -0.00000025
0.080000 BB-1 10.66740016 -0.00000097 0.301861 -0.00000028
0.080000 BB-2 10.66739147 -0.00000179 0.301861 -0.00000052
0.080000 BB-Ju 10.66620631 -0.00011289 0.301829 -0.00003264
0.080000 Lehman 10.66513146 -0.00021365 0.301800 -0.00006178
0.080000 Black 10.59873367 -0.00643801 0.300000 -0.00186159
0.100000 HHL 10.68897402 0 0.302323 0
0.100000 Zhang 10.68617973 -0.00026142 0.302247 -0.00007575
0.100000 Zhang-2 10.68897295 -0.00000010 0.302323 -0.00000003
0.100000 EG-1 10.68611148 -0.00026780 0.302245 -0.00007760
0.100000 EG-2 10.68879236 -0.00001700 0.302318 -0.00000492
0.100000 EG-3 10.68896275 -0.00000105 0.302323 -0.00000031
0.100000 LF-1 10.68617698 -0.00026168 0.302247 -0.00007582
0.100000 LF-2 10.68899273 0.00000175 0.302323 0.00000051
0.100000 LF-3 10.68897415 0.00000001 0.302323 0.00000000
0.100000 LL-1 10.68617414 -0.00026194 0.302247 -0.00007590
0.100000 LL-2 10.68897179 -0.00000021 0.302323 -0.00000006
0.100000 LL-3 10.68897427 0.00000002 0.302323 0.00000001
0.100000 GS 10.68864018 -0.00003123 0.302314 -0.00000905
0.100000 OMC 10.68852032 -0.00004245 0.302311 -0.00001230
0.100000 BB 10.68897405 0.00000000 0.302323 0.00000000
0.100000 BB-LB 10.68896064 -0.00000125 0.302323 -0.00000036
0.100000 BB-1 10.68895949 -0.00000136 0.302323 -0.00000039
0.100000 BB-2 10.68894898 -0.00000234 0.302322 -0.00000068
0.100000 BB-Ju 10.68788451 -0.00010193 0.302293 -0.00002953
0.100000 Lehman 10.68617392 -0.00026196 0.302247 -0.00007590
0.100000 Black 10.60327512 -0.00801750 0.300000 -0.00232290
0.120000 HHL 10.71047326 0 0.302783 0
0.120000 Zhang 10.70720217 -0.00030541 0.302694 -0.00008867
0.120000 Zhang-2 10.71047198 -0.00000012 0.302783 -0.00000003
0.120000 EG-1 10.70713023 -0.00031213 0.302692 -0.00009062
0.120000 EG-2 10.71026595 -0.00001936 0.302777 -0.00000562
0.120000 EG-3 10.71046084 -0.00000116 0.302782 -0.00000034
0.120000 LF-1 10.70719844 -0.00030576 0.302694 -0.00008877
0.120000 LF-2 10.71049987 0.00000248 0.302783 0.00000072
0.120000 LF-3 10.71047348 0.00000002 0.302783 0.00000001
0.120000 LL-1 10.70719450 -0.00030613 0.302694 -0.00008888
0.120000 LL-2 10.71047050 -0.00000026 0.302782 -0.00000007
0.120000 LL-3 10.71047370 0.00000004 0.302783 0.00000001
0.120000 GS 10.71010156 -0.00003470 0.302772 -0.00001008
0.120000 OMC 10.71003262 -0.00004114 0.302771 -0.00001194
0.120000 BB 10.71047339 0.00000001 0.302783 0.00000000
0.120000 BB-LB 10.71045515 -0.00000169 0.302782 -0.00000049
0.120000 BB-1 10.71045407 -0.00000179 0.302782 -0.00000052
0.120000 BB-2 10.71044190 -0.00000293 0.302782 -0.00000085
0.120000 BB-Ju 10.70948947 -0.00009185 0.302756 -0.00002667
0.120000 Lehman 10.70717267 -0.00030816 0.302693 -0.00008947
0.120000 Black 10.60781212 -0.00958512 0.300000 -0.00278255
0.140000 HHL 10.73190772 0 0.303241 0
0.140000 Zhang 10.72818717 -0.00034668 0.303140 -0.00010085
0.140000 Zhang-2 10.73190623 -0.00000014 0.303240 -0.00000004
0.140000 EG-1 10.72811179 -0.00035371 0.303138 -0.00010289
0.140000 EG-2 10.73167786 -0.00002142 0.303234 -0.00000623
0.140000 EG-3 10.73189442 -0.00000124 0.303240 -0.00000036
0.140000 LF-1 10.72818240 -0.00034713 0.303140 -0.00010098
0.140000 LF-2 10.73194338 0.00000332 0.303242 0.00000097
0.140000 LF-3 10.73190801 0.00000003 0.303241 0.00000001
0.140000 LL-1 10.72817724 -0.00034761 0.303139 -0.00010112
0.140000 LL-2 10.73190447 -0.00000030 0.303240 -0.00000009
0.140000 LL-3 10.73190835 0.00000006 0.303241 0.00000002
0.140000 GS 10.73150676 -0.00003736 0.303230 -0.00001087
0.140000 OMC 10.73147950 -0.00003990 0.303229 -0.00001161
0.140000 BB 10.73190793 0.00000002 0.303241 0.00000001
0.140000 BB-LB 10.73188450 -0.00000216 0.303240 -0.00000063
0.140000 BB-1 10.73188354 -0.00000225 0.303240 -0.00000066
0.140000 BB-2 10.73186990 -0.00000352 0.303240 -0.00000103
0.140000 BB-Ju 10.73102124 -0.00008260 0.303217 -0.00002403
0.140000 Lehman 10.72812777 -0.00035222 0.303138 -0.00010246
0.140000 Black 10.61234466 -0.01114089 0.300000 -0.00324054
0.160000 HHL 10.75327694 0 0.303697 0
0.160000 Zhang 10.74913424 -0.00038525 0.303585 -0.00011229
0.160000 Zhang-2 10.75327526 -0.00000016 0.303697 -0.00000005
0.160000 EG-1 10.74905568 -0.00039256 0.303582 -0.00011442
0.160000 EG-2 10.75302753 -0.00002319 0.303690 -0.00000676
0.160000 EG-3 10.75326300 -0.00000130 0.303696 -0.00000038
0.160000 LF-1 10.74912840 -0.00038579 0.303584 -0.00011245
0.160000 LF-2 10.75332270 0.00000426 0.303698 0.00000124
0.160000 LF-3 10.75327726 0.00000003 0.303697 0.00000001
0.160000 LL-1 10.74912191 -0.00038640 0.303584 -0.00011262
0.160000 LL-2 10.75327327 -0.00000034 0.303697 -0.00000010
0.160000 LL-3 10.75327776 0.00000008 0.303697 0.00000002
0.160000 GS 10.75285486 -0.00003925 0.303685 -0.00001144
0.160000 OMC 10.75286064 -0.00003871 0.303686 -0.00001128
0.160000 BB 10.75327721 0.00000003 0.303697 0.00000001
0.160000 BB-LB 10.75324836 -0.00000266 0.303696 -0.00000077
0.160000 BB-1 10.75324756 -0.00000273 0.303696 -0.00000080
0.160000 BB-2 10.75323261 -0.00000412 0.303696 -0.00000120
0.160000 BB-Ju 10.75247989 -0.00007412 0.303675 -0.00002160
0.160000 Lehman 10.74903930 -0.00039408 0.303582 -0.00011486
0.160000 Black 10.61687276 -0.01268489 0.300000 -0.00369683
0.180000 HHL 10.77458049 0 0.304151 0
0.180000 Zhang 10.77004290 -0.00042114 0.304028 -0.00012299
0.180000 Zhang-2 10.77457867 -0.00000017 0.304151 -0.00000005
0.180000 EG-1 10.76996146 -0.00042870 0.304026 -0.00012520
0.180000 EG-2 10.77431443 -0.00002469 0.304144 -0.00000721
0.180000 EG-3 10.77456615 -0.00000133 0.304151 -0.00000039
0.180000 LF-1 10.77003599 -0.00042178 0.304028 -0.00012318
0.180000 LF-2 10.77463731 0.00000527 0.304153 0.00000154
0.180000 LF-3 10.77458080 0.00000003 0.304151 0.00000001
0.180000 LL-1 10.77002808 -0.00042251 0.304028 -0.00012339
0.180000 LL-2 10.77457650 -0.00000037 0.304151 -0.00000011
0.180000 LL-3 10.77458150 0.00000009 0.304151 0.00000003
0.180000 GS 10.77414499 -0.00004042 0.304140 -0.00001180
0.180000 OMC 10.77417571 -0.00003757 0.304140 -0.00001097
0.180000 BB 10.77458082 0.00000003 0.304151 0.00000001
0.180000 BB-LB 10.77454639 -0.00000316 0.304151 -0.00000092
0.180000 BB-1 10.77454579 -0.00000322 0.304150 -0.00000094
0.180000 BB-2 10.77452973 -0.00000471 0.304150 -0.00000138
0.180000 BB-Ju 10.77386548 -0.00006636 0.304132 -0.00001938
0.180000 Lehman 10.76990731 -0.00043372 0.304025 -0.00012667
0.180000 Black 10.62139640 -0.01421717 0.300000 -0.00415144
0.200000 HHL 10.79581795 0 0.304604 0
0.200000 Zhang 10.79091267 -0.00045437 0.304471 -0.00013295
0.200000 Zhang-2 10.79581606 -0.00000018 0.304604 -0.00000005
0.200000 EG-1 10.79082865 -0.00046215 0.304469 -0.00013523
0.200000 EG-2 10.79553804 -0.00002593 0.304597 -0.00000759
0.200000 EG-3 10.79580343 -0.00000134 0.304604 -0.00000039
0.200000 LF-1 10.79090471 -0.00045511 0.304471 -0.00013317
0.200000 LF-2 10.79588670 0.00000637 0.304606 0.00000186
0.200000 LF-3 10.79581822 0.00000003 0.304604 0.00000001
0.200000 LL-1 10.79089533 -0.00045597 0.304471 -0.00013342
0.200000 LL-2 10.79581377 -0.00000039 0.304604 -0.00000011
0.200000 LL-3 10.79581917 0.00000011 0.304604 0.00000003
0.200000 GS 10.79537626 -0.00004091 0.304592 -0.00001197
0.200000 OMC 10.79542441 -0.00003645 0.304594 -0.00001067
0.200000 BB 10.79581834 0.00000004 0.304604 0.00000001
0.200000 BB-LB 10.79577832 -0.00000367 0.304603 -0.00000107
0.200000 BB-1 10.79577792 -0.00000371 0.304603 -0.00000108
0.200000 BB-2 10.79576093 -0.00000528 0.304603 -0.00000155
0.200000 BB-Ju 10.79517808 -0.00005927 0.304587 -0.00001734
0.200000 Lehman 10.79073188 -0.00047112 0.304466 -0.00013785
0.200000 Black 10.62591560 -0.01573779 0.300000 -0.00460433
0.220000 HHL 10.81698895 0 0.305056 0
0.220000 Zhang 10.81174307 -0.00048497 0.304913 -0.00014218
0.220000 Zhang-2 10.81698704 -0.00000018 0.305055 -0.00000005
0.220000 EG-1 10.81165680 -0.00049294 0.304911 -0.00014452
0.220000 EG-2 10.81669785 -0.00002691 0.305048 -0.00000789
0.220000 EG-3 10.81697444 -0.00000134 0.305055 -0.00000039
0.220000 LF-1 10.81173411 -0.00048580 0.304913 -0.00014242
0.220000 LF-2 10.81707037 0.00000753 0.305058 0.00000221
0.220000 LF-3 10.81698914 0.00000002 0.305056 0.00000001
0.220000 LL-1 10.81172320 -0.00048680 0.304913 -0.00014272
0.220000 LL-2 10.81698472 -0.00000039 0.305055 -0.00000011
0.220000 LL-3 10.81699038 0.00000013 0.305056 0.00000004
0.220000 GS 10.81654784 -0.00004078 0.305044 -0.00001196
0.220000 OMC 10.81660642 -0.00003536 0.305045 -0.00001037
0.220000 BB 10.81698939 0.00000004 0.305056 0.00000001
0.220000 BB-LB 10.81694384 -0.00000417 0.305054 -0.00000122
0.220000 BB-1 10.81694367 -0.00000419 0.305054 -0.00000123
0.220000 BB-2 10.81692592 -0.00000583 0.305054 -0.00000171
0.220000 BB-Ju 10.81641777 -0.00005280 0.305040 -0.00001548
0.220000 Lehman 10.81151306 -0.00050623 0.304907 -0.00014842
0.220000 Black 10.63043036 -0.01724681 0.300000 -0.00505551
0.240000 HHL 10.83809312 0 0.305505 0
0.240000 Zhang 10.83253365 -0.00051296 0.305354 -0.00015068
0.240000 Zhang-2 10.83809126 -0.00000017 0.305505 -0.00000005
0.240000 EG-1 10.83244546 -0.00052109 0.305352 -0.00015307
0.240000 EG-2 10.83779339 -0.00002766 0.305497 -0.00000812
0.240000 EG-3 10.83807880 -0.00000132 0.305505 -0.00000039
0.240000 LF-1 10.83252373 -0.00051387 0.305354 -0.00015095
0.240000 LF-2 10.83818786 0.00000874 0.305508 0.00000257
0.240000 LF-3 10.83809318 0.00000001 0.305505 0.00000000
0.240000 LL-1 10.83251128 -0.00051502 0.305354 -0.00015128
0.240000 LL-2 10.83808899 -0.00000038 0.305505 -0.00000011
0.240000 LL-3 10.83809477 0.00000015 0.305505 0.00000004
0.240000 GS 10.83765889 -0.00004007 0.305493 -0.00001177
0.240000 OMC 10.83772149 -0.00003429 0.305495 -0.00001007
0.240000 BB 10.83809361 0.00000004 0.305505 0.00000001
0.240000 BB-LB 10.83804269 -0.00000465 0.305504 -0.00000137
0.240000 BB-1 10.83804274 -0.00000465 0.305504 -0.00000137
0.240000 BB-2 10.83802442 -0.00000634 0.305503 -0.00000186
0.240000 BB-Ju 10.83758461 -0.00004692 0.305491 -0.00001378
0.240000 Lehman 10.83225093 -0.00053904 0.305347 -0.00015834
0.240000 Black 10.63494068 -0.01874430 0.300000 -0.00550497
0.260000 HHL 10.85913014 0 0.305953 0
0.260000 Zhang 10.85328392 -0.00053837 0.305794 -0.00015845
0.260000 Zhang-2 10.85912840 -0.00000016 0.305953 -0.00000005
0.260000 EG-1 10.85319415 -0.00054664 0.305792 -0.00016088
0.260000 EG-2 10.85882420 -0.00002817 0.305944 -0.00000829
0.260000 EG-3 10.85911616 -0.00000129 0.305952 -0.00000038
0.260000 LF-1 10.85327314 -0.00053936 0.305794 -0.00015874
0.260000 LF-2 10.85923870 0.00001000 0.305956 0.00000294
0.260000 LF-3 10.85913001 -0.00000001 0.305953 -0.00000000
0.260000 LL-1 10.85325913 -0.00054065 0.305794 -0.00015912
0.260000 LL-2 10.85912625 -0.00000036 0.305953 -0.00000011
0.260000 LL-3 10.85913199 0.00000017 0.305953 0.00000005
0.260000 GS 10.85870859 -0.00003882 0.305941 -0.00001143
0.260000 OMC 10.85876932 -0.00003323 0.305943 -0.00000978
0.260000 BB 10.85913066 0.00000005 0.305953 0.00000001
0.260000 BB-LB 10.85907460 -0.00000511 0.305951 -0.00000151
0.260000 BB-1 10.85907488 -0.00000509 0.305951 -0.00000150
0.260000 BB-2 10.85905616 -0.00000681 0.305951 -0.00000201
0.260000 BB-Ju 10.85867868 -0.00004157 0.305940 -0.00001224
0.260000 Lehman 10.85294555 -0.00056953 0.305785 -0.00016762
0.260000 Black 10.63944656 -0.02023031 0.300000 -0.00595269
0.280000 HHL 10.88009970 0 0.306399 0
0.280000 Zhang 10.87399343 -0.00056123 0.306233 -0.00016549
0.280000 Zhang-2 10.88009813 -0.00000014 0.306399 -0.00000004
0.280000 EG-1 10.87390244 -0.00056960 0.306231 -0.00016796
0.280000 EG-2 10.87978982 -0.00002848 0.306390 -0.00000840
0.280000 EG-3 10.88008618 -0.00000124 0.306398 -0.00000037
0.280000 LF-1 10.87398189 -0.00056229 0.306233 -0.00016580
0.280000 LF-2 10.88022247 0.00001128 0.306402 0.00000333
0.280000 LF-3 10.88009932 -0.00000003 0.306399 -0.00000001
0.280000 LL-1 10.87396633 -0.00056372 0.306232 -0.00016622
0.280000 LL-2 10.88009618 -0.00000032 0.306399 -0.00000010
0.280000 LL-3 10.88010175 0.00000019 0.306399 0.00000006
0.280000 GS 10.87969616 -0.00003709 0.306388 -0.00001094
0.280000 OMC 10.87974968 -0.00003217 0.306389 -0.00000949
0.280000 BB 10.88010024 0.00000005 0.306399 0.00000001
0.280000 BB-LB 10.88003934 -0.00000555 0.306397 -0.00000164
0.280000 BB-1 10.88003983 -0.00000550 0.306397 -0.00000162
0.280000 BB-2 10.88002087 -0.00000724 0.306397 -0.00000214
0.280000 BB-Ju 10.87970006 -0.00003673 0.306388 -0.00001083
0.280000 Lehman 10.87359699 -0.00059767 0.306222 -0.00017623
0.280000 Black 10.64394800 -0.02170492 0.300000 -0.00639867
0.300000 HHL 10.90100149 0 0.306843 0
0.300000 Zhang 10.89466173 -0.00058158 0.306671 -0.00017181
0.300000 Zhang-2 10.90100016 -0.00000012 0.306843 -0.00000004
0.300000 EG-1 10.89456987 -0.00059000 0.306669 -0.00017430
0.300000 EG-2 10.90068983 -0.00002859 0.306834 -0.00000845
0.300000 EG-3 10.90098854 -0.00000119 0.306843 -0.00000035
0.300000 LF-1 10.89464952 -0.00058270 0.306671 -0.00017214
0.300000 LF-2 10.90113875 0.00001259 0.306847 0.00000372
0.300000 LF-3 10.90100081 -0.00000006 0.306843 -0.00000002
0.300000 LL-1 10.89463243 -0.00058426 0.306670 -0.00017261
0.300000 LL-2 10.90099849 -0.00000027 0.306843 -0.00000008
0.300000 LL-3 10.90100373 0.00000021 0.306843 0.00000006
0.300000 GS 10.90062082 -0.00003492 0.306833 -0.00001032
0.300000 OMC 10.90066231 -0.00003111 0.306834 -0.00000919
0.300000 BB 10.90100205 0.00000005 0.306843 0.00000002
0.300000 BB-LB 10.90093667 -0.00000595 0.306841 -0.00000176
0.300000 BB-1 10.90093736 -0.00000588 0.306841 -0.00000174
0.300000 BB-2 10.90091832 -0.00000763 0.306841 -0.00000225
0.300000 BB-Ju 10.90064882 -0.00003235 0.306833 -0.00000956
0.300000 Lehman 10.89420531 -0.00062344 0.306659 -0.00018418
0.300000 Black 10.64844502 -0.02316819 0.300000 -0.00684290
0.320000 HHL 10.92183524 0 0.307285 0
0.320000 Zhang 10.91528835 -0.00059943 0.307108 -0.00017742
0.320000 Zhang-2 10.92183422 -0.00000009 0.307285 -0.00000003
0.320000 EG-1 10.91519599 -0.00060789 0.307105 -0.00017993
0.320000 EG-2 10.92152382 -0.00002851 0.307277 -0.00000844
0.320000 EG-3 10.92182297 -0.00000112 0.307285 -0.00000033
0.320000 LF-1 10.91527560 -0.00060060 0.307108 -0.00017777
0.320000 LF-2 10.92198715 0.00001391 0.307289 0.00000412
0.320000 LF-3 10.92183420 -0.00000010 0.307285 -0.00000003
0.320000 LL-1 10.91525702 -0.00060230 0.307107 -0.00017827
0.320000 LL-2 10.92183289 -0.00000022 0.307285 -0.00000006
0.320000 LL-3 10.92183767 0.00000022 0.307285 0.00000007
0.320000 GS 10.92148181 -0.00003236 0.307276 -0.00000958
0.320000 OMC 10.92150698 -0.00003006 0.307276 -0.00000890
0.320000 BB 10.92183582 0.00000005 0.307285 0.00000002
0.320000 BB-LB 10.92176637 -0.00000631 0.307284 -0.00000187
0.320000 BB-1 10.92176724 -0.00000623 0.307284 -0.00000184
0.320000 BB-2 10.92174827 -0.00000796 0.307283 -0.00000236
0.320000 BB-Ju 10.92152505 -0.00002840 0.307277 -0.00000841
0.320000 Lehman 10.91477058 -0.00064684 0.307094 -0.00019145
0.320000 Black 10.65293761 -0.02462019 0.300000 -0.00728537
0.340000 HHL 10.94260072 0 0.307726 0
0.340000 Zhang 10.93587285 -0.00061483 0.307544 -0.00018232
0.340000 Zhang-2 10.94260004 -0.00000006 0.307726 -0.00000002
0.340000 EG-1 10.93578034 -0.00062329 0.307541 -0.00018483
0.340000 EG-2 10.94229141 -0.00002827 0.307718 -0.00000838
0.340000 EG-3 10.94258918 -0.00000105 0.307726 -0.00000031
0.340000 LF-1 10.93585968 -0.00061604 0.307543 -0.00018268
0.340000 LF-2 10.94276729 0.00001522 0.307731 0.00000451
0.340000 LF-3 10.94259925 -0.00000013 0.307726 -0.00000004
0.340000 LL-1 10.93583966 -0.00061787 0.307543 -0.00018322
0.340000 LL-2 10.94259912 -0.00000015 0.307726 -0.00000004
0.340000 LL-3 10.94260331 0.00000024 0.307726 0.00000007
0.340000 GS 10.94227841 -0.00002945 0.307717 -0.00000873
0.340000 OMC 10.94228349 -0.00002899 0.307717 -0.00000860
0.340000 BB 10.94260130 0.00000005 0.307726 0.00000002
0.340000 BB-LB 10.94252823 -0.00000662 0.307724 -0.00000196
0.340000 BB-1 10.94252926 -0.00000653 0.307724 -0.00000194
0.340000 BB-2 10.94251050 -0.00000824 0.307724 -0.00000244
0.340000 BB-Ju 10.94232883 -0.00002485 0.307719 -0.00000737
0.340000 Lehman 10.93529286 -0.00066784 0.307528 -0.00019804
0.340000 Black 10.65742577 -0.02606098 0.300000 -0.00772607
0.360000 HHL 10.96329768 0 0.308165 0
0.360000 Zhang 10.95641479 -0.00062781 0.307978 -0.00018652
0.360000 Zhang-2 10.96329740 -0.00000003 0.308165 -0.00000001
0.360000 EG-1 10.95632250 -0.00063623 0.307976 -0.00018902
0.360000 EG-2 10.96299221 -0.00002786 0.308157 -0.00000828
0.360000 EG-3 10.96328693 -0.00000098 0.308165 -0.00000029
0.360000 LF-1 10.95640133 -0.00062904 0.307978 -0.00018689
0.360000 LF-2 10.96347881 0.00001652 0.308170 0.00000491
0.360000 LF-3 10.96329572 -0.00000018 0.308165 -0.00000005
0.360000 LL-1 10.95637994 -0.00063099 0.307978 -0.00018747
0.360000 LL-2 10.96329693 -0.00000007 0.308165 -0.00000002
0.360000 LL-3 10.96330042 0.00000025 0.308165 0.00000007
0.360000 GS 10.96300989 -0.00002625 0.308157 -0.00000780
0.360000 OMC 10.96299161 -0.00002792 0.308157 -0.00000829
0.360000 BB 10.96329826 0.00000005 0.308165 0.00000002
0.360000 BB-LB 10.96322206 -0.00000690 0.308163 -0.00000205
0.360000 BB-1 10.96322323 -0.00000679 0.308163 -0.00000202
0.360000 BB-2 10.96320480 -0.00000847 0.308162 -0.00000252
0.360000 BB-Ju 10.96306024 -0.00002166 0.308159 -0.00000643
0.360000 Lehman 10.95577222 -0.00068642 0.307961 -0.00020393
0.360000 Black 10.66190951 -0.02749065 0.300000 -0.00816501
0.380000 HHL 10.98392592 0 0.308602 0
0.380000 Zhang 10.97691372 -0.00063841 0.308412 -0.00019002
0.380000 Zhang-2 10.98392606 0.00000001 0.308602 0.00000000
0.380000 EG-1 10.97682200 -0.00064676 0.308410 -0.00019251
0.380000 EG-2 10.98362588 -0.00002732 0.308594 -0.00000813
0.380000 EG-3 10.98391600 -0.00000090 0.308602 -0.00000027
0.380000 LF-1 10.97690011 -0.00063964 0.308412 -0.00019039
0.380000 LF-2 10.98412139 0.00001780 0.308607 0.00000530
0.380000 LF-3 10.98392341 -0.00000023 0.308602 -0.00000007
0.380000 LL-1 10.97687742 -0.00064171 0.308411 -0.00019100
0.380000 LL-2 10.98392610 0.00000002 0.308602 0.00000000
0.380000 LL-3 10.98392878 0.00000026 0.308602 0.00000008
0.380000 GS 10.98367556 -0.00002279 0.308595 -0.00000678
0.380000 OMC 10.98363115 -0.00002684 0.308594 -0.00000799
0.380000 BB 10.98392649 0.00000005 0.308602 0.00000002
0.380000 BB-LB 10.98384767 -0.00000712 0.308600 -0.00000212
0.380000 BB-1 10.98384896 -0.00000701 0.308600 -0.00000209
0.380000 BB-2 10.98383098 -0.00000864 0.308600 -0.00000257
0.380000 BB-Ju 10.98371938 -0.00001880 0.308597 -0.00000560
0.380000 Lehman 10.97620873 -0.00070259 0.308393 -0.00020912
0.380000 Black 10.66638884 -0.02890925 0.300000 -0.00860218
0.400000 HHL 11.00448524 0 0.309038 0
0.400000 Zhang 10.99736921 -0.00064665 0.308845 -0.00019283
0.400000 Zhang-2 11.00448584 0.00000005 0.309038 0.00000002
0.400000 EG-1 10.99727841 -0.00065490 0.308842 -0.00019529
0.400000 EG-2 11.00419208 -0.00002664 0.309030 -0.00000794
0.400000 EG-3 11.00447616 -0.00000082 0.309037 -0.00000025
0.400000 LF-1 10.99735559 -0.00064789 0.308844 -0.00019320
0.400000 LF-2 11.00469469 0.00001903 0.309043 0.00000568
0.400000 LF-3 11.00448212 -0.00000028 0.309037 -0.00000008
0.400000 LL-1 10.99733169 -0.00065006 0.308844 -0.00019385
0.400000 LL-2 11.00448641 0.00000011 0.309038 0.00000003
0.400000 LL-3 11.00448820 0.00000027 0.309038 0.00000008
0.400000 GS 11.00427474 -0.00001913 0.309032 -0.00000570
0.400000 OMC 11.00420194 -0.00002574 0.309030 -0.00000768
0.400000 BB 11.00448579 0.00000005 0.309038 0.00000001
0.400000 BB-LB 11.00440488 -0.00000730 0.309035 -0.00000218
0.400000 BB-1 11.00440627 -0.00000718 0.309035 -0.00000214
0.400000 BB-2 11.00438884 -0.00000876 0.309035 -0.00000261
0.400000 BB-Ju 11.00430632 -0.00001626 0.309033 -0.00000485
0.400000 Lehman 10.99660244 -0.00071633 0.308824 -0.00021361
0.400000 Black 10.67086374 -0.03031687 0.300000 -0.00903756
0.420000 HHL 11.02497547 0 0.309471 0
0.420000 Zhang 11.01778082 -0.00065258 0.309276 -0.00019496
0.420000 Zhang-2 11.02497653 0.00000010 0.309471 0.00000003
0.420000 EG-1 11.01769129 -0.00066070 0.309274 -0.00019738
0.420000 EG-2 11.02469050 -0.00002585 0.309463 -0.00000772
0.420000 EG-3 11.02496724 -0.00000075 0.309471 -0.00000022
0.420000 LF-1 11.01776732 -0.00065380 0.309276 -0.00019532
0.420000 LF-2 11.02519843 0.00002022 0.309477 0.00000604
0.420000 LF-3 11.02497169 -0.00000034 0.309471 -0.00000010
0.420000 LL-1 11.01774233 -0.00065607 0.309275 -0.00019600
0.420000 LL-2 11.02497766 0.00000020 0.309471 0.00000006
0.420000 LL-3 11.02497850 0.00000028 0.309471 0.00000008
0.420000 GS 11.02480679 -0.00001530 0.309467 -0.00000457
0.420000 OMC 11.02470380 -0.00002464 0.309464 -0.00000736
0.420000 BB 11.02497599 0.00000005 0.309471 0.00000001
0.420000 BB-LB 11.02489355 -0.00000743 0.309469 -0.00000222
0.420000 BB-1 11.02489500 -0.00000730 0.309469 -0.00000218
0.420000 BB-2 11.02487822 -0.00000882 0.309469 -0.00000264
0.420000 BB-Ju 11.02482117 -0.00001400 0.309467 -0.00000418
0.420000 Lehman 11.01695343 -0.00072762 0.309254 -0.00021738
0.420000 Black 10.67533423 -0.03171356 0.300000 -0.00947116
0.440000 HHL 11.04539643 0 0.309903 0
0.440000 Zhang 11.03814813 -0.00065623 0.309707 -0.00019641
0.440000 Zhang-2 11.04539798 0.00000014 0.309903 0.00000004
0.440000 EG-1 11.03806021 -0.00066419 0.309704 -0.00019879
0.440000 EG-2 11.04512083 -0.00002495 0.309895 -0.00000747
0.440000 EG-3 11.04538906 -0.00000067 0.309903 -0.00000020
0.440000 LF-1 11.03813489 -0.00065743 0.309706 -0.00019676
0.440000 LF-2 11.04563232 0.00002136 0.309909 0.00000639
0.440000 LF-3 11.04539195 -0.00000041 0.309903 -0.00000012
0.440000 LL-1 11.03810890 -0.00065978 0.309705 -0.00019747
0.440000 LL-2 11.04539968 0.00000029 0.309903 0.00000009
0.440000 LL-3 11.04539952 0.00000028 0.309903 0.00000008
0.440000 GS 11.04527106 -0.00001135 0.309900 -0.00000340
0.440000 OMC 11.04513655 -0.00002353 0.309896 -0.00000704
0.440000 BB 11.04539692 0.00000004 0.309903 0.00000001
0.440000 BB-LB 11.04531350 -0.00000751 0.309901 -0.00000225
0.440000 BB-1 11.04531501 -0.00000737 0.309901 -0.00000221
0.440000 BB-2 11.04529895 -0.00000883 0.309900 -0.00000264
0.440000 BB-Ju 11.04526400 -0.00001199 0.309899 -0.00000359
0.440000 Lehman 11.03726177 -0.00073648 0.309683 -0.00022042
0.440000 Black 10.67980032 -0.03309941 0.300000 -0.00990297
0.460000 HHL 11.06574800 0 0.310333 0
0.460000 Zhang 11.05847071 -0.00065764 0.310136 -0.00019719
0.460000 Zhang-2 11.06575002 0.00000018 0.310333 0.00000005
0.460000 EG-1 11.05838472 -0.00066541 0.310133 -0.00019952
0.460000 EG-2 11.06548279 -0.00002397 0.310326 -0.00000719
0.460000 EG-3 11.06574145 -0.00000059 0.310333 -0.00000018
0.460000 LF-1 11.05845786 -0.00065880 0.310135 -0.00019753
0.460000 LF-2 11.06599610 0.00002242 0.310340 0.00000672
0.460000 LF-3 11.06574277 -0.00000047 0.310333 -0.00000014
0.460000 LL-1 11.05843101 -0.00066123 0.310135 -0.00019826
0.460000 LL-2 11.06575229 0.00000039 0.310333 0.00000012
0.460000 LL-3 11.06575111 0.00000028 0.310333 0.00000008
0.460000 GS 11.06566694 -0.00000733 0.310331 -0.00000220
0.460000 OMC 11.06550007 -0.00002241 0.310326 -0.00000672
0.460000 BB 11.06574846 0.00000004 0.310333 0.00000001
0.460000 BB-LB 11.06566461 -0.00000754 0.310331 -0.00000226
0.460000 BB-1 11.06566614 -0.00000740 0.310331 -0.00000222
0.460000 BB-2 11.06565088 -0.00000878 0.310330 -0.00000263
0.460000 BB-Ju 11.06563491 -0.00001022 0.310330 -0.00000306
0.460000 Lehman 11.05752751 -0.00074288 0.310110 -0.00022274
0.460000 Black 10.68426199 -0.03447449 0.300000 -0.01033298
0.480000 HHL 11.08603005 0 0.310761 0
0.480000 Zhang 11.07874814 -0.00065685 0.310564 -0.00019731
0.480000 Zhang-2 11.08603253 0.00000022 0.310761 0.00000007
0.480000 EG-1 11.07866439 -0.00066441 0.310562 -0.00019958
0.480000 EG-2 11.08577612 -0.00002290 0.310754 -0.00000688
0.480000 EG-3 11.08602430 -0.00000052 0.310761 -0.00000016
0.480000 LF-1 11.07873580 -0.00065797 0.310564 -0.00019764
0.480000 LF-2 11.08628953 0.00002341 0.310768 0.00000703
0.480000 LF-3 11.08602403 -0.00000054 0.310761 -0.00000016
0.480000 LL-1 11.07870822 -0.00066045 0.310563 -0.00019839
0.480000 LL-2 11.08603536 0.00000048 0.310761 0.00000014
0.480000 LL-3 11.08603315 0.00000028 0.310761 0.00000008
0.480000 GS 11.08599385 -0.00000327 0.310760 -0.00000098
0.480000 OMC 11.08579420 -0.00002127 0.310755 -0.00000639
0.480000 BB 11.08603046 0.00000004 0.310761 0.00000001
0.480000 BB-LB 11.08594674 -0.00000751 0.310759 -0.00000226
0.480000 BB-1 11.08594828 -0.00000738 0.310759 -0.00000222
0.480000 BB-2 11.08593387 -0.00000868 0.310759 -0.00000261
0.480000 BB-Ju 11.08593401 -0.00000866 0.310759 -0.00000260
0.480000 Lehman 11.07775072 -0.00074683 0.310537 -0.00022433
0.480000 Black 10.68871926 -0.03583887 0.300000 -0.01076121
0.500000 HHL 11.10624245 0 0.311188 0
0.500000 Zhang 11.09898001 -0.00065391 0.310991 -0.00019678
0.500000 Zhang-2 11.10624538 0.00000026 0.311188 0.00000008
0.500000 EG-1 11.09889880 -0.00066122 0.310989 -0.00019898
0.500000 EG-2 11.10600058 -0.00002178 0.311181 -0.00000655
0.500000 EG-3 11.10623747 -0.00000045 0.311187 -0.00000013
0.500000 LF-1 11.09896830 -0.00065496 0.310991 -0.00019709
0.500000 LF-2 11.10651238 0.00002430 0.311195 0.00000731
0.500000 LF-3 11.10623563 -0.00000061 0.311187 -0.00000018
0.500000 LL-1 11.09894013 -0.00065750 0.310990 -0.00019786
0.500000 LL-2 11.10624876 0.00000057 0.311188 0.00000017
0.500000 LL-3 11.10624553 0.00000028 0.311188 0.00000008
0.500000 GS 11.10625121 0.00000079 0.311188 0.00000024
0.500000 OMC 11.10601881 -0.00002014 0.311182 -0.00000606
0.500000 BB 11.10624283 0.00000003 0.311188 0.00000001
0.500000 BB-LB 11.10615977 -0.00000744 0.311185 -0.00000224
0.500000 BB-1 11.10616129 -0.00000731 0.311185 -0.00000220
0.500000 BB-2 11.10614777 -0.00000852 0.311185 -0.00000257
0.500000 BB-Ju 11.10616137 -0.00000730 0.311185 -0.00000220
0.500000 Lehman 11.09793147 -0.00074832 0.310962 -0.00022519
0.500000 Black 10.69317213 -0.03719263 0.300000 -0.01118763
0.520000 HHL 11.12638512 0 0.311612 0
0.520000 Zhang 11.11916591 -0.00064884 0.311417 -0.00019560
0.520000 Zhang-2 11.12638846 0.00000030 0.311612 0.00000009
0.520000 EG-1 11.11908752 -0.00065588 0.311415 -0.00019772
0.520000 EG-2 11.12615592 -0.00002060 0.311606 -0.00000621
0.520000 EG-3 11.12638086 -0.00000038 0.311612 -0.00000012
0.520000 LF-1 11.11915492 -0.00064982 0.311416 -0.00019590
0.520000 LF-2 11.12666446 0.00002511 0.311620 0.00000757
0.520000 LF-3 11.12637747 -0.00000069 0.311612 -0.00000021
0.520000 LL-1 11.11912633 -0.00065239 0.311416 -0.00019667
0.520000 LL-2 11.12639235 0.00000065 0.311612 0.00000020
0.520000 LL-3 11.12638815 0.00000027 0.311612 0.00000008
0.520000 GS 11.12643846 0.00000479 0.311614 0.00000145
0.520000 OMC 11.12617378 -0.00001899 0.311607 -0.00000573
0.520000 BB 11.12638546 0.00000003 0.311612 0.00000001
0.520000 BB-LB 11.12630359 -0.00000733 0.311610 -0.00000221
0.520000 BB-1 11.12630508 -0.00000719 0.311610 -0.00000217
0.520000 BB-2 11.12629248 -0.00000833 0.311610 -0.00000251
0.520000 BB-Ju 11.12631711 -0.00000611 0.311610 -0.00000184
0.520000 Lehman 11.11806982 -0.00074735 0.311387 -0.00022530
0.520000 Black 10.69762059 -0.03853583 0.300000 -0.01161226
0.540000 HHL 11.14645797 0 0.312035 0
0.540000 Zhang 11.13930543 -0.00064169 0.311841 -0.00019379
0.540000 Zhang-2 11.14646169 0.00000033 0.312035 0.00000010
0.540000 EG-1 11.13923011 -0.00064844 0.311839 -0.00019583
0.540000 EG-2 11.14624195 -0.00001938 0.312029 -0.00000585
0.540000 EG-3 11.14645439 -0.00000032 0.312035 -0.00000010
0.540000 LF-1 11.13929526 -0.00064260 0.311841 -0.00019407
0.540000 LF-2 11.14674556 0.00002580 0.312043 0.00000779
0.540000 LF-3 11.14644949 -0.00000076 0.312035 -0.00000023
0.540000 LL-1 11.13926639 -0.00064519 0.311840 -0.00019485
0.540000 LL-2 11.14646605 0.00000072 0.312035 0.00000022
0.540000 LL-3 11.14646092 0.00000026 0.312035 0.00000008
0.540000 GS 11.14655509 0.00000871 0.312038 0.00000263
0.540000 OMC 11.14625900 -0.00001785 0.312030 -0.00000539
0.540000 BB 11.14645827 0.00000003 0.312035 0.00000001
0.540000 BB-LB 11.14637809 -0.00000717 0.312033 -0.00000216
0.540000 BB-1 11.14637953 -0.00000704 0.312033 -0.00000213
0.540000 BB-2 11.14636788 -0.00000808 0.312033 -0.00000244
0.540000 BB-Ju 11.14640132 -0.00000508 0.312034 -0.00000153
0.540000 Lehman 11.13816584 -0.00074392 0.311810 -0.00022467
0.540000 Black 10.70206467 -0.03986857 0.300000 -0.01203508
0.560000 HHL 11.16646093 0 0.312456 0
0.560000 Zhang 11.15939817 -0.00063250 0.312265 -0.00019135
0.560000 Zhang-2 11.16646498 0.00000036 0.312456 0.00000011
0.560000 EG-1 11.15932616 -0.00063895 0.312263 -0.00019330
0.560000 EG-2 11.16625846 -0.00001813 0.312451 -0.00000549
0.560000 EG-3 11.16645797 -0.00000027 0.312456 -0.00000008
0.560000 LF-1 11.15938889 -0.00063333 0.312264 -0.00019160
0.560000 LF-2 11.16675553 0.00002638 0.312464 0.00000798
0.560000 LF-3 11.16645163 -0.00000083 0.312456 -0.00000025
0.560000 LL-1 11.15935991 -0.00063592 0.312264 -0.00019239
0.560000 LL-2 11.16646976 0.00000079 0.312456 0.00000024
0.560000 LL-3 11.16646378 0.00000026 0.312456 0.00000008
0.560000 GS 11.16660058 0.00001251 0.312460 0.00000378
0.560000 OMC 11.16627437 -0.00001671 0.312451 -0.00000505
0.560000 BB 11.16646118 0.00000002 0.312456 0.00000001
0.560000 BB-LB 11.16638318 -0.00000696 0.312454 -0.00000211
0.560000 BB-1 11.16638456 -0.00000684 0.312454 -0.00000207
0.560000 BB-2 11.16637386 -0.00000780 0.312454 -0.00000236
0.560000 BB-Ju 11.16641409 -0.00000419 0.312455 -0.00000127
0.560000 Lehman 11.15821960 -0.00073804 0.312233 -0.00022328
0.560000 Black 10.70650434 -0.04119090 0.300000 -0.01245610
0.580000 HHL 11.18639394 0 0.312875 0
0.580000 Zhang 11.17944373 -0.00062131 0.312687 -0.00018830
0.580000 Zhang-2 11.18639828 0.00000039 0.312875 0.00000012
0.580000 EG-1 11.17937525 -0.00062743 0.312685 -0.00019016
0.580000 EG-2 11.18620528 -0.00001687 0.312870 -0.00000511
0.580000 EG-3 11.18639154 -0.00000021 0.312875 -0.00000006
0.580000 LF-1 11.17943540 -0.00062205 0.312687 -0.00018853
0.580000 LF-2 11.18669421 0.00002684 0.312883 0.00000814
0.580000 LF-3 11.18638384 -0.00000090 0.312875 -0.00000027
0.580000 LL-1 11.17940649 -0.00062464 0.312686 -0.00018931
0.580000 LL-2 11.18640342 0.00000085 0.312876 0.00000026
0.580000 LL-3 11.18639668 0.00000024 0.312875 0.00000007
0.580000 GS 11.18657445 0.00001614 0.312880 0.00000489
0.580000 OMC 11.18621980 -0.00001557 0.312871 -0.00000472
0.580000 BB 11.18639416 0.00000002 0.312875 0.00000001
0.580000 BB-LB 11.18631878 -0.00000672 0.312873 -0.00000204
0.580000 BB-1 11.18632008 -0.00000660 0.312873 -0.00000200
0.580000 BB-2 11.18631034 -0.00000747 0.312873 -0.00000226
0.580000 BB-Ju 11.18635554 -0.00000343 0.312874 -0.00000104
0.580000 Lehman 11.17823116 -0.00072971 0.312654 -0.00022115
0.580000 Black 10.71093963 -0.04250291 0.300000 -0.01287531
0.600000 HHL 11.20625696 0 0.313293 0
0.600000 Zhang 11.19944171 -0.00060816 0.313108 -0.00018464
0.600000 Zhang-2 11.20626153 0.00000041 0.313293 0.00000012
0.600000 EG-1 11.19937696 -0.00061394 0.313106 -0.00018639
0.600000 EG-2 11.20608224 -0.00001559 0.313288 -0.00000473
0.600000 EG-3 11.20625507 -0.00000017 0.313293 -0.00000005
0.600000 LF-1 11.19943439 -0.00060882 0.313108 -0.00018484
0.600000 LF-2 11.20656146 0.00002717 0.313301 0.00000825
0.600000 LF-3 11.20624609 -0.00000097 0.313292 -0.00000029
0.600000 LL-1 11.19940572 -0.00061138 0.313107 -0.00018561
0.600000 LL-2 11.20626696 0.00000089 0.313293 0.00000027
0.600000 LL-3 11.20625956 0.00000023 0.313293 0.00000007
0.600000 GS 11.20647622 0.00001957 0.313299 0.00000594
0.600000 OMC 11.20609521 -0.00001443 0.313288 -0.00000438
0.600000 BB 11.20625714 0.00000002 0.313293 0.00000000
0.600000 BB-LB 11.20618480 -0.00000644 0.313291 -0.00000196
0.600000 BB-1 11.20618601 -0.00000633 0.313291 -0.00000192
0.600000 BB-2 11.20617722 -0.00000712 0.313291 -0.00000216
0.600000 BB-Ju 11.20622576 -0.00000278 0.313292 -0.00000085
0.600000 Lehman 11.19820058 -0.00071892 0.313074 -0.00021826
0.600000 Black 10.71537053 -0.04380467 0.300000 -0.01329271
0.620000 HHL 11.22604995 0 0.313708 0
0.620000 Zhang 11.21939172 -0.00059311 0.313528 -0.00018038
0.620000 Zhang-2 11.22605469 0.00000042 0.313708 0.00000013
0.620000 EG-1 11.21933086 -0.00059853 0.313526 -0.00018203
0.620000 EG-2 11.22588921 -0.00001432 0.313704 -0.00000435
0.620000 EG-3 11.22604851 -0.00000013 0.313708 -0.00000004
0.620000 LF-1 11.21938543 -0.00059367 0.313528 -0.00018055
0.620000 LF-2 11.22635716 0.00002737 0.313717 0.00000832
0.620000 LF-3 11.22603836 -0.00000103 0.313708 -0.00000031
0.620000 LL-1 11.21935719 -0.00059618 0.313527 -0.00018132
0.620000 LL-2 11.22606035 0.00000093 0.313709 0.00000028
0.620000 LL-3 11.22605240 0.00000022 0.313708 0.00000007
0.620000 GS 11.22630547 0.00002276 0.313715 0.00000692
0.620000 OMC 11.22590051 -0.00001331 0.313704 -0.00000405
0.620000 BB 11.22605010 0.00000001 0.313708 0.00000000
0.620000 BB-LB 11.22598118 -0.00000613 0.313706 -0.00000186
0.620000 BB-1 11.22598230 -0.00000603 0.313706 -0.00000183
0.620000 BB-2 11.22597443 -0.00000673 0.313706 -0.00000205
0.620000 BB-Ju 11.22602486 -0.00000224 0.313708 -0.00000068
0.620000 Lehman 11.21812793 -0.00070568 0.313494 -0.00021462
0.620000 Black 10.71979705 -0.04509626 0.300000 -0.01370831
0.640000 HHL 11.24577290 0 0.314122 0
0.640000 Zhang 11.23929339 -0.00057617 0.313947 -0.00017554
0.640000 Zhang-2 11.24577775 0.00000043 0.314122 0.00000013
0.640000 EG-1 11.23923656 -0.00058123 0.313945 -0.00017708
0.640000 EG-2 11.24562605 -0.00001306 0.314118 -0.00000398
0.640000 EG-3 11.24577185 -0.00000009 0.314122 -0.00000003
0.640000 LF-1 11.23928812 -0.00057664 0.313946 -0.00017568
0.640000 LF-2 11.24608123 0.00002742 0.314130 0.00000835
0.640000 LF-3 11.24576065 -0.00000109 0.314122 -0.00000033
0.640000 LL-1 11.23926051 -0.00057910 0.313946 -0.00017643
0.640000 LL-2 11.24578355 0.00000095 0.314122 0.00000029
0.640000 LL-3 11.24577519 0.00000020 0.314122 0.00000006
0.640000 GS 11.24606175 0.00002568 0.314130 0.00000783
0.640000 OMC 11.24563564 -0.00001221 0.314118 -0.00000372
0.640000 BB 11.24577302 0.00000001 0.314122 0.00000000
0.640000 BB-LB 11.24570785 -0.00000578 0.314120 -0.00000176
0.640000 BB-1 11.24570888 -0.00000569 0.314120 -0.00000173
0.640000 BB-2 11.24570190 -0.00000631 0.314120 -0.00000192
0.640000 BB-Ju 11.24575294 -0.00000178 0.314122 -0.00000054
0.640000 Lehman 11.23801328 -0.00069000 0.313912 -0.00021022
0.640000 Black 10.72421919 -0.04637776 0.300000 -0.01412211
0.660000 HHL 11.26542580 0 0.314534 0
0.660000 Zhang 11.25914633 -0.00055741 0.314364 -0.00017011
0.660000 Zhang-2 11.26543068 0.00000043 0.314534 0.00000013
0.660000 EG-1 11.25909364 -0.00056209 0.314363 -0.00017154
0.660000 EG-2 11.26529265 -0.00001182 0.314530 -0.00000361
0.660000 EG-3 11.26542508 -0.00000006 0.314534 -0.00000002
0.660000 LF-1 11.25914206 -0.00055779 0.314364 -0.00017023
0.660000 LF-2 11.26573356 0.00002732 0.314542 0.00000834
0.660000 LF-3 11.26541295 -0.00000114 0.314534 -0.00000035
0.660000 LL-1 11.25911527 -0.00056017 0.314363 -0.00017096
0.660000 LL-2 11.26543655 0.00000095 0.314534 0.00000029
0.660000 LL-3 11.26542791 0.00000019 0.314534 0.00000006
0.660000 GS 11.26574467 0.00002831 0.314543 0.00000864
0.660000 OMC 11.26530055 -0.00001112 0.314531 -0.00000339
0.660000 BB 11.26542589 0.00000001 0.314534 0.00000000
0.660000 BB-LB 11.26536477 -0.00000542 0.314532 -0.00000165
0.660000 BB-1 11.26536570 -0.00000534 0.314532 -0.00000163
0.660000 BB-2 11.26535958 -0.00000588 0.314532 -0.00000179
0.660000 BB-Ju 11.26541011 -0.00000139 0.314534 -0.00000042
0.660000 Lehman 11.25785670 -0.00067189 0.314329 -0.00020505
0.660000 Black 10.72863694 -0.04764923 0.300000 -0.01453409
0.680000 HHL 11.28500864 0 0.314944 0
0.680000 Zhang 11.27895015 -0.00053686 0.314780 -0.00016412
0.680000 Zhang-2 11.28501349 0.00000043 0.314944 0.00000013
0.680000 EG-1 11.27890168 -0.00054116 0.314779 -0.00016544
0.680000 EG-2 11.28488891 -0.00001061 0.314941 -0.00000324
0.680000 EG-3 11.28500820 -0.00000004 0.314944 -0.00000001
0.680000 LF-1 11.27894685 -0.00053715 0.314780 -0.00016421
0.680000 LF-2 11.28531410 0.00002707 0.314953 0.00000827
0.680000 LF-3 11.28499528 -0.00000118 0.314944 -0.00000036
0.680000 LL-1 11.27892108 -0.00053944 0.314779 -0.00016491
0.680000 LL-2 11.28501935 0.00000095 0.314945 0.00000029
0.680000 LL-3 11.28501056 0.00000017 0.314944 0.00000005
0.680000 GS 11.28535385 0.00003059 0.314954 0.00000935
0.680000 OMC 11.28489519 -0.00001005 0.314941 -0.00000307
0.680000 BB 11.28500871 0.00000001 0.314944 0.00000000
0.680000 BB-LB 11.28495189 -0.00000503 0.314943 -0.00000154
0.680000 BB-1 11.28495271 -0.00000496 0.314943 -0.00000152
0.680000 BB-2 11.28494741 -0.00000543 0.314943 -0.00000166
0.680000 BB-Ju 11.28499648 -0.00000108 0.314944 -0.00000033
0.680000 Lehman 11.27765823 -0.00065134 0.314745 -0.00019912
0.680000 Black 10.73305032 -0.04891076 0.300000 -0.01494427
0.700000 HHL 11.30452143 0 0.315353 0
0.700000 Zhang 11.29870450 -0.00051457 0.315195 -0.00015758
0.700000 Zhang-2 11.30452618 0.00000042 0.315353 0.00000013
0.700000 EG-1 11.29866030 -0.00051848 0.315194 -0.00015877
0.700000 EG-2 11.30441476 -0.00000944 0.315350 -0.00000289
0.700000 EG-3 11.30452122 -0.00000002 0.315353 -0.00000001
0.700000 LF-1 11.29870209 -0.00051478 0.315195 -0.00015764
0.700000 LF-2 11.30482279 0.00002666 0.315361 0.00000816
0.700000 LF-3 11.30450766 -0.00000122 0.315352 -0.00000037
0.700000 LL-1 11.29867753 -0.00051695 0.315194 -0.00015831
0.700000 LL-2 11.30453195 0.00000093 0.315353 0.00000028
0.700000 LL-3 11.30452317 0.00000015 0.315353 0.00000005
0.700000 GS 11.30488893 0.00003251 0.315363 0.00000996
0.700000 OMC 11.30441951 -0.00000902 0.315350 -0.00000276
0.700000 BB 11.30452148 0.00000000 0.315353 0.00000000
0.700000 BB-LB 11.30446916 -0.00000462 0.315351 -0.00000142
0.700000 BB-1 11.30446989 -0.00000456 0.315351 -0.00000140
0.700000 BB-2 11.30446535 -0.00000496 0.315351 -0.00000152
0.700000 BB-Ju 11.30451216 -0.00000082 0.315352 -0.00000025
0.700000 Lehman 11.29741796 -0.00062837 0.315160 -0.00019243
0.700000 Black 10.73745933 -0.05016242 0.300000 -0.01535264
0.720000 HHL 11.32396420 0 0.315759 0
0.720000 Zhang 11.31840899 -0.00049057 0.315609 -0.00015048
0.720000 Zhang-2 11.32396879 0.00000041 0.315759 0.00000012
0.720000 EG-1 11.31836908 -0.00049410 0.315608 -0.00015157
0.720000 EG-2 11.32387012 -0.00000831 0.315757 -0.00000255
0.720000 EG-3 11.32396416 -0.00000000 0.315759 -0.00000000
0.720000 LF-1 11.31840738 -0.00049071 0.315609 -0.00015053
0.720000 LF-2 11.32425959 0.00002609 0.315767 0.00000800
0.720000 LF-3 11.32395014 -0.00000124 0.315759 -0.00000038
0.720000 LL-1 11.31838425 -0.00049276 0.315608 -0.00015115
0.720000 LL-2 11.32397438 0.00000090 0.315759 0.00000028
0.720000 LL-3 11.32396575 0.00000014 0.315759 0.00000004
0.720000 GS 11.32434956 0.00003403 0.315770 0.00001044
0.720000 OMC 11.32387349 -0.00000801 0.315757 -0.00000246
0.720000 BB 11.32396423 0.00000000 0.315759 0.00000000
0.720000 BB-LB 11.32391657 -0.00000421 0.315758 -0.00000129
0.720000 BB-1 11.32391719 -0.00000415 0.315758 -0.00000127
0.720000 BB-2 11.32391337 -0.00000449 0.315758 -0.00000138
0.720000 BB-Ju 11.32395725 -0.00000061 0.315759 -0.00000019
0.720000 Lehman 11.31713595 -0.00060299 0.315574 -0.00018497
0.720000 Black 10.74186397 -0.05140428 0.300000 -0.01575921
0.740000 HHL 11.34333698 0 0.316164 0
0.740000 Zhang 11.33806327 -0.00046492 0.316021 -0.00014286
0.740000 Zhang-2 11.34334134 0.00000039 0.316164 0.00000012
0.740000 EG-1 11.33802762 -0.00046806 0.316020 -0.00014382
0.740000 EG-2 11.34325494 -0.00000723 0.316162 -0.00000222
0.740000 EG-3 11.34333707 0.00000001 0.316164 0.00000000
0.740000 LF-1 11.33806233 -0.00046500 0.316021 -0.00014288
0.740000 LF-2 11.34362450 0.00002535 0.316172 0.00000779
0.740000 LF-3 11.34332275 -0.00000125 0.316164 -0.00000039
0.740000 LL-1 11.33804084 -0.00046689 0.316021 -0.00014346
0.740000 LL-2 11.34334668 0.00000086 0.316164 0.00000026
0.740000 LL-3 11.34333834 0.00000012 0.316164 0.00000004
0.740000 GS 11.34373544 0.00003513 0.316175 0.00001079
0.740000 OMC 11.34325709 -0.00000704 0.316162 -0.00000216
0.740000 BB 11.34333700 0.00000000 0.316164 0.00000000
0.740000 BB-LB 11.34329408 -0.00000378 0.316163 -0.00000116
0.740000 BB-1 11.34329460 -0.00000374 0.316163 -0.00000115
0.740000 BB-2 11.34329143 -0.00000402 0.316163 -0.00000123
0.740000 BB-Ju 11.34333188 -0.00000045 0.316164 -0.00000014
0.740000 Lehman 11.33681226 -0.00057520 0.315987 -0.00017674
0.740000 Black 10.74626424 -0.05263643 0.300000 -0.01616397
0.760000 HHL 11.36263979 0 0.316567 0
0.760000 Zhang 11.35766698 -0.00043765 0.316432 -0.00013470
0.760000 Zhang-2 11.36264388 0.00000036 0.316567 0.00000011
0.760000 EG-1 11.35763554 -0.00044041 0.316431 -0.00013555
0.760000 EG-2 11.36256919 -0.00000621 0.316565 -0.00000191
0.760000 EG-3 11.36263997 0.00000002 0.316567 0.00000000
0.760000 LF-1 11.35766655 -0.00043768 0.316432 -0.00013471
0.760000 LF-2 11.36291750 0.00002444 0.316574 0.00000752
0.760000 LF-3 11.36262554 -0.00000125 0.316567 -0.00000039
0.760000 LL-1 11.35764690 -0.00043941 0.316432 -0.00013525
0.760000 LL-2 11.36264889 0.00000080 0.316567 0.00000025
0.760000 LL-3 11.36264097 0.00000010 0.316567 0.00000003
0.760000 GS 11.36304626 0.00003577 0.316578 0.00001101
0.760000 OMC 11.36257030 -0.00000612 0.316565 -0.00000188
0.760000 BB 11.36263980 0.00000000 0.316567 0.00000000
0.760000 BB-LB 11.36260167 -0.00000336 0.316566 -0.00000103
0.760000 BB-1 11.36260211 -0.00000332 0.316566 -0.00000102
0.760000 BB-2 11.36259952 -0.00000354 0.316566 -0.00000109
0.760000 BB-Ju 11.36263614 -0.00000032 0.316567 -0.00000010
0.760000 Lehman 11.35644696 -0.00054502 0.316399 -0.00016775
0.760000 Black 10.75066015 -0.05385893 0.300000 -0.01656692
0.780000 HHL 11.38187270 0 0.316968 0
0.780000 Zhang 11.37721975 -0.00040880 0.316842 -0.00012604
0.780000 Zhang-2 11.38187646 0.00000033 0.316968 0.00000010
0.780000 EG-1 11.37719243 -0.00041120 0.316841 -0.00012678
0.780000 EG-2 11.38181285 -0.00000526 0.316966 -0.00000162
0.780000 EG-3 11.38187294 0.00000002 0.316968 0.00000001
0.780000 LF-1 11.37721965 -0.00040881 0.316842 -0.00012604
0.780000 LF-2 11.38213860 0.00002336 0.316975 0.00000720
0.780000 LF-3 11.38185857 -0.00000124 0.316968 -0.00000038
0.780000 LL-1 11.37720207 -0.00041036 0.316842 -0.00012651
0.780000 LL-2 11.38188108 0.00000074 0.316968 0.00000023
0.780000 LL-3 11.38187370 0.00000009 0.316968 0.00000003
0.780000 GS 11.38228174 0.00003594 0.316979 0.00001108
0.780000 OMC 11.38181311 -0.00000524 0.316966 -0.00000161
0.780000 BB 11.38187270 0.00000000 0.316968 0.00000000
0.780000 BB-LB 11.38183934 -0.00000293 0.316967 -0.00000090
0.780000 BB-1 11.38183969 -0.00000290 0.316967 -0.00000089
0.780000 BB-2 11.38183763 -0.00000308 0.316967 -0.00000095
0.780000 BB-Ju 11.38187015 -0.00000022 0.316968 -0.00000007
0.780000 Lehman 11.37604011 -0.00051245 0.316810 -0.00015799
0.780000 Black 10.75505169 -0.05507187 0.300000 -0.01696808
0.800000 HHL 11.40103575 0 0.317367 0
0.800000 Zhang 11.39672125 -0.00037843 0.317251 -0.00011687
0.800000 Zhang-2 11.40103913 0.00000030 0.317368 0.00000009
0.800000 EG-1 11.39669791 -0.00038048 0.317250 -0.00011750
0.800000 EG-2 11.40098591 -0.00000437 0.317366 -0.00000135
0.800000 EG-3 11.40103601 0.00000002 0.317367 0.00000001
0.800000 LF-1 11.39672124 -0.00037843 0.317251 -0.00011687
0.800000 LF-2 11.40128782 0.00002211 0.317374 0.00000683
0.800000 LF-3 11.40102191 -0.00000121 0.317367 -0.00000037
0.800000 LL-1 11.39670594 -0.00037977 0.317250 -0.00011728
0.800000 LL-2 11.40104331 0.00000066 0.317368 0.00000020
0.800000 LL-3 11.40103658 0.00000007 0.317367 0.00000002
0.800000 GS 11.40144164 0.00003560 0.317378 0.00001099
0.800000 OMC 11.40098552 -0.00000441 0.317366 -0.00000136
0.800000 BB 11.40103575 -0.00000000 0.317367 -0.00000000
0.800000 BB-LB 11.40100707 -0.00000252 0.317367 -0.00000078
0.800000 BB-1 11.40100735 -0.00000249 0.317367 -0.00000077
0.800000 BB-2 11.40100576 -0.00000263 0.317367 -0.00000081
0.800000 BB-Ju 11.40103403 -0.00000015 0.317367 -0.00000005
0.800000 Lehman 11.39559178 -0.00047750 0.317220 -0.00014746
0.800000 Black 10.75943888 -0.05627531 0.300000 -0.01736744
0.820000 HHL 11.42012901 0 0.317765 0
0.820000 Zhang 11.41617111 -0.00034657 0.317658 -0.00010720
0.820000 Zhang-2 11.42013198 0.00000026 0.317765 0.00000008
0.820000 EG-1 11.41615159 -0.00034828 0.317657 -0.00010773
0.820000 EG-2 11.42008837 -0.00000356 0.317764 -0.00000110
0.820000 EG-3 11.42012927 0.00000002 0.317765 0.00000001
0.820000 LF-1 11.41617096 -0.00034659 0.317658 -0.00010721
0.820000 LF-2 11.42036522 0.00002068 0.317771 0.00000640
0.820000 LF-3 11.42011563 -0.00000117 0.317765 -0.00000036
0.820000 LL-1 11.41615814 -0.00034771 0.317657 -0.00010756
0.820000 LL-2 11.42013567 0.00000058 0.317765 0.00000018
0.820000 LL-3 11.42012968 0.00000006 0.317765 0.00000002
0.820000 GS 11.42052571 0.00003474 0.317776 0.00001075
0.820000 OMC 11.42008752 -0.00000363 0.317764 -0.00000112
0.820000 BB 11.42012900 -0.00000000 0.317765 -0.00000000
0.820000 BB-LB 11.42010488 -0.00000211 0.317764 -0.00000065
0.820000 BB-1 11.42010509 -0.00000209 0.317764 -0.00000065
0.820000 BB-2 11.42010389 -0.00000220 0.317764 -0.00000068
0.820000 BB-Ju 11.42012790 -0.00000010 0.317765 -0.00000003
0.820000 Lehman 11.41510203 -0.00044019 0.317629 -0.00013616
0.820000 Black 10.76382171 -0.05746934 0.300000 -0.01776499
0.840000 HHL 11.43915254 0 0.318161 0
0.840000 Zhang 11.43556900 -0.00031327 0.318064 -0.00009706
0.840000 Zhang-2 11.43915509 0.00000022 0.318161 0.00000007
0.840000 EG-1 11.43555308 -0.00031466 0.318063 -0.00009749
0.840000 EG-2 11.43912026 -0.00000282 0.318160 -0.00000087
0.840000 EG-3 11.43915279 0.00000002 0.318161 0.00000001
0.840000 LF-1 11.43556841 -0.00031332 0.318064 -0.00009708
0.840000 LF-2 11.43937084 0.00001908 0.318167 0.00000591
0.840000 LF-3 11.43913981 -0.00000111 0.318160 -0.00000034
0.840000 LL-1 11.43555829 -0.00031421 0.318063 -0.00009735
0.840000 LL-2 11.43915825 0.00000050 0.318161 0.00000015
0.840000 LL-3 11.43915307 0.00000005 0.318161 0.00000001
0.840000 GS 11.43953374 0.00003332 0.318171 0.00001033
0.840000 OMC 11.43911913 -0.00000292 0.318160 -0.00000090
0.840000 BB 11.43915254 -0.00000000 0.318161 -0.00000000
0.840000 BB-LB 11.43913276 -0.00000173 0.318160 -0.00000054
0.840000 BB-1 11.43913292 -0.00000172 0.318160 -0.00000053
0.840000 BB-2 11.43913205 -0.00000179 0.318160 -0.00000055
0.840000 BB-Ju 11.43915186 -0.00000006 0.318161 -0.00000002
0.840000 Lehman 11.43457093 -0.00040052 0.318037 -0.00012410
0.840000 Black 10.76820019 -0.05865403 0.300000 -0.01816076
0.860000 HHL 11.45810643 0 0.318555 0
0.860000 Zhang 11.45491457 -0.00027857 0.318468 -0.00008645
0.860000 Zhang-2 11.45810853 0.00000018 0.318555 0.00000006
0.860000 EG-1 11.45490200 -0.00027966 0.318468 -0.00008679
0.860000 EG-2 11.45808160 -0.00000217 0.318554 -0.00000067
0.860000 EG-3 11.45810665 0.00000002 0.318555 0.00000001
0.860000 LF-1 11.45491322 -0.00027868 0.318468 -0.00008649
0.860000 LF-2 11.45830475 0.00001731 0.318560 0.00000537
0.860000 LF-3 11.45809454 -0.00000104 0.318554 -0.00000032
0.860000 LL-1 11.45490602 -0.00027931 0.318468 -0.00008668
0.860000 LL-2 11.45811115 0.00000041 0.318555 0.00000013
0.860000 LL-3 11.45810683 0.00000004 0.318555 0.00000001
0.860000 GS 11.45846554 0.00003134 0.318564 0.00000973
0.860000 OMC 11.45808036 -0.00000227 0.318554 -0.00000071
0.860000 BB 11.45810642 -0.00000000 0.318555 -0.00000000
0.860000 BB-LB 11.45809073 -0.00000137 0.318554 -0.00000043
0.860000 BB-1 11.45809084 -0.00000136 0.318554 -0.00000042
0.860000 BB-2 11.45809024 -0.00000141 0.318554 -0.00000044
0.860000 BB-Ju 11.45810603 -0.00000003 0.318555 -0.00000001
0.860000 Lehman 11.45399854 -0.00035851 0.318443 -0.00011126
0.860000 Black 10.77257433 -0.05982944 0.300000 -0.01855472
0.880000 HHL 11.47699075 0 0.318947 0
0.880000 Zhang 11.47420750 -0.00024251 0.318872 -0.00007538
0.880000 Zhang-2 11.47699241 0.00000014 0.318947 0.00000005
0.880000 EG-1 11.47419799 -0.00024334 0.318871 -0.00007564
0.880000 EG-2 11.47697245 -0.00000159 0.318946 -0.00000050
0.880000 EG-3 11.47699093 0.00000002 0.318947 0.00000000
0.880000 LF-1 11.47420503 -0.00024272 0.318871 -0.00007545
0.880000 LF-2 11.47716702 0.00001536 0.318952 0.00000477
0.880000 LF-3 11.47697991 -0.00000094 0.318947 -0.00000029
0.880000 LL-1 11.47420096 -0.00024308 0.318871 -0.00007556
0.880000 LL-2 11.47699449 0.00000033 0.318947 0.00000010
0.880000 LL-3 11.47699105 0.00000003 0.318947 0.00000001
0.880000 GS 11.47732092 0.00002877 0.318956 0.00000894
0.880000 OMC 11.47697125 -0.00000170 0.318946 -0.00000053
0.880000 BB 11.47699075 -0.00000000 0.318947 -0.00000000
0.880000 BB-LB 11.47697881 -0.00000104 0.318947 -0.00000032
0.880000 BB-1 11.47697889 -0.00000103 0.318947 -0.00000032
0.880000 BB-2 11.47697850 -0.00000107 0.318947 -0.00000033
0.880000 BB-Ju 11.47699054 -0.00000002 0.318947 -0.00000001
0.880000 Lehman 11.47338493 -0.00031418 0.318849 -0.00009766
0.880000 Black 10.77694411 -0.06099566 0.300000 -0.01894690
0.900000 HHL 11.49580560 0 0.319337 0
0.900000 Zhang 11.49344746 -0.00020513 0.319273 -0.00006387
0.900000 Zhang-2 11.49580684 0.00000011 0.319337 0.00000003
0.900000 EG-1 11.49344065 -0.00020572 0.319273 -0.00006405
0.900000 EG-2 11.49579286 -0.00000111 0.319337 -0.00000034
0.900000 EG-3 11.49580573 0.00000001 0.319337 0.00000000
0.900000 LF-1 11.49344345 -0.00020548 0.319273 -0.00006398
0.900000 LF-2 11.49595777 0.00001324 0.319341 0.00000412
0.900000 LF-3 11.49579601 -0.00000083 0.319337 -0.00000026
0.900000 LL-1 11.49344272 -0.00020554 0.319273 -0.00006400
0.900000 LL-2 11.49580839 0.00000024 0.319337 0.00000008
0.900000 LL-3 11.49580580 0.00000002 0.319337 0.00000001
0.900000 GS 11.49609974 0.00002559 0.319345 0.00000797
0.900000 OMC 11.49579181 -0.00000120 0.319337 -0.00000037
0.900000 BB 11.49580560 -0.00000000 0.319337 -0.00000000
0.900000 BB-LB 11.49579703 -0.00000075 0.319337 -0.00000023
0.900000 BB-1 11.49579707 -0.00000074 0.319337 -0.00000023
0.900000 BB-2 11.49579684 -0.00000076 0.319337 -0.00000024
0.900000 BB-Ju 11.49580550 -0.00000001 0.319337 -0.00000000
0.900000 Lehman 11.49273017 -0.00026753 0.319254 -0.00008329
0.900000 Black 10.78130955 -0.06215276 0.300000 -0.01933729
0.920000 HHL 11.51455106 0 0.319726 0
0.920000 Zhang 11.51263410 -0.00016648 0.319674 -0.00005192
0.920000 Zhang-2 11.51455191 0.00000007 0.319726 0.00000002
0.920000 EG-1 11.51262962 -0.00016687 0.319674 -0.00005204
0.920000 EG-2 11.51454290 -0.00000071 0.319726 -0.00000022
0.920000 EG-3 11.51455116 0.00000001 0.319726 0.00000000
0.920000 LF-1 11.51262812 -0.00016700 0.319674 -0.00005208
0.920000 LF-2 11.51467708 0.00001094 0.319729 0.00000341
0.920000 LF-3 11.51454294 -0.00000071 0.319726 -0.00000022
0.920000 LL-1 11.51263095 -0.00016676 0.319674 -0.00005200
0.920000 LL-2 11.51455298 0.00000017 0.319726 0.00000005
0.920000 LL-3 11.51455119 0.00000001 0.319726 0.00000000
0.920000 GS 11.51480185 0.00002178 0.319733 0.00000679
0.920000 OMC 11.51454209 -0.00000078 0.319726 -0.00000024
0.920000 BB 11.51455107 0.00000000 0.319726 0.00000000
0.920000 BB-LB 11.51454540 -0.00000049 0.319726 -0.00000015
0.920000 BB-1 11.51454542 -0.00000049 0.319726 -0.00000015
0.920000 BB-2 11.51454530 -0.00000050 0.319726 -0.00000016
0.920000 BB-Ju 11.51455103 -0.00000000 0.319726 -0.00000000
0.920000 Lehman 11.51203431 -0.00021857 0.319658 -0.00006816
0.920000 Black 10.78567065 -0.06330081 0.300000 -0.01972589
0.940000 HHL 11.53322726 0 0.320113 0
0.940000 Zhang 11.53176712 -0.00012660 0.320073 -0.00003954
0.940000 Zhang-2 11.53322777 0.00000004 0.320113 0.00000001
0.940000 EG-1 11.53176453 -0.00012683 0.320073 -0.00003962
0.940000 EG-2 11.53322267 -0.00000040 0.320113 -0.00000012
0.940000 EG-3 11.53322731 0.00000001 0.320113 0.00000000
0.940000 LF-1 11.53175869 -0.00012733 0.320073 -0.00003977
0.940000 LF-2 11.53332508 0.00000848 0.320115 0.00000265
0.940000 LF-3 11.53322082 -0.00000056 0.320113 -0.00000017
0.940000 LL-1 11.53176528 -0.00012676 0.320073 -0.00003959
0.940000 LL-2 11.53322841 0.00000010 0.320113 0.00000003
0.940000 LL-3 11.53322733 0.00000001 0.320113 0.00000000
0.940000 GS 11.53342715 0.00001733 0.320118 0.00000541
0.940000 OMC 11.53322212 -0.00000045 0.320113 -0.00000014
0.940000 BB 11.53322726 0.00000000 0.320113 0.00000000
0.940000 BB-LB 11.53322397 -0.00000028 0.320113 -0.00000009
0.940000 BB-1 11.53322398 -0.00000028 0.320113 -0.00000009
0.940000 BB-2 11.53322393 -0.00000029 0.320113 -0.00000009
0.940000 BB-Ju 11.53322725 -0.00000000 0.320113 -0.00000000
0.940000 Lehman 11.53129743 -0.00016733 0.320060 -0.00005227
0.940000 Black 10.79002742 -0.06443989 0.300000 -0.02011271
0.960000 HHL 11.55183428 0 0.320498 0
0.960000 Zhang 11.55084620 -0.00008553 0.320471 -0.00002676
0.960000 Zhang-2 11.55183452 0.00000002 0.320498 0.00000001
0.960000 EG-1 11.55084501 -0.00008564 0.320471 -0.00002679
0.960000 EG-2 11.55183224 -0.00000018 0.320498 -0.00000006
0.960000 EG-3 11.55183431 0.00000000 0.320498 0.00000000
0.960000 LF-1 11.55083479 -0.00008652 0.320471 -0.00002707
0.960000 LF-2 11.55190191 0.00000585 0.320500 0.00000183
0.960000 LF-3 11.55182974 -0.00000039 0.320498 -0.00000012
0.960000 LL-1 11.55084535 -0.00008561 0.320471 -0.00002678
0.960000 LL-2 11.55183483 0.00000005 0.320498 0.00000001
0.960000 LL-3 11.55183431 0.00000000 0.320498 0.00000000
0.960000 GS 11.55197554 0.00001223 0.320502 0.00000383
0.960000 OMC 11.55183196 -0.00000020 0.320498 -0.00000006
0.960000 BB 11.55183428 0.00000000 0.320498 0.00000000
0.960000 BB-LB 11.55183277 -0.00000013 0.320498 -0.00000004
0.960000 BB-1 11.55183278 -0.00000013 0.320498 -0.00000004
0.960000 BB-2 11.55183276 -0.00000013 0.320498 -0.00000004
0.960000 BB-Ju 11.55183428 0.00000000 0.320498 0.00000000
0.960000 Lehman 11.55051958 -0.00011381 0.320462 -0.00003561
0.960000 Black 10.79437985 -0.06557006 0.300000 -0.02049775
0.980000 HHL 11.57037224 0 0.320881 0
0.980000 Zhang 11.56987101 -0.00004332 0.320867 -0.00001357
0.980000 Zhang-2 11.57037231 0.00000001 0.320881 0.00000000
0.980000 EG-1 11.56987071 -0.00004335 0.320867 -0.00001358
0.980000 EG-2 11.57037173 -0.00000004 0.320881 -0.00000001
0.980000 EG-3 11.57037225 0.00000000 0.320881 0.00000000
0.980000 LF-1 11.56985605 -0.00004461 0.320867 -0.00001398
0.980000 LF-2 11.57040770 0.00000306 0.320882 0.00000096
0.980000 LF-3 11.57036981 -0.00000021 0.320881 -0.00000007
0.980000 LL-1 11.56987079 -0.00004334 0.320867 -0.00001358
0.980000 LL-2 11.57037239 0.00000001 0.320881 0.00000000
0.980000 LL-3 11.57037225 0.00000000 0.320881 0.00000000
0.980000 GS 11.57044692 0.00000646 0.320883 0.00000202
0.980000 OMC 11.57037165 -0.00000005 0.320881 -0.00000002
0.980000 BB 11.57037224 0.00000000 0.320881 0.00000000
0.980000 BB-LB 11.57037185 -0.00000003 0.320881 -0.00000001
0.980000 BB-1 11.57037185 -0.00000003 0.320881 -0.00000001
0.980000 BB-2 11.57037185 -0.00000003 0.320881 -0.00000001
0.980000 BB-Ju 11.57037224 0.00000000 0.320881 0.00000000
0.980000 Lehman 11.56970084 -0.00005803 0.320863 -0.00001818
0.980000 Black 10.79872794 -0.06669140 0.300000 -0.02088101


==> single_r6_strike150_td.txt <==
Td Model Price Error Vol VolError
0.020000 HHL 1.27791542 0 0.300466 0
0.020000 Zhang 1.27763479 -0.00021960 0.300449 -0.00001633
0.020000 Zhang-2 1.27791550 0.00000006 0.300466 0.00000000
0.020000 EG-1 1.26045130 -0.01366610 0.299446 -0.00101958
0.020000 EG-2 1.27751577 -0.00031274 0.300442 -0.00002326
0.020000 EG-3 1.27791994 0.00000354 0.300466 0.00000026
0.020000 LF-1 1.27762585 -0.00022660 0.300449 -0.00001685
0.020000 LF-2 1.27791547 0.00000004 0.300466 0.00000000
0.020000 LF-3 1.27791542 0.00000000 0.300466 0.00000000
0.020000 LL-1 1.27763473 -0.00021965 0.300449 -0.00001633
0.020000 LL-2 1.27791564 0.00000017 0.300466 0.00000001
0.020000 LL-3 1.27791542 0.00000000 0.300466 0.00000000
0.020000 GS 1.27787773 -0.00002949 0.300463 -0.00000219
0.020000 OMC 1.27776602 -0.00011691 0.300457 -0.00000869
0.020000 BB 1.27791542 -0.00000000 0.300466 -0.00000000
0.020000 BB-LB 1.27788357 -0.00002493 0.300464 -0.00000185
0.020000 BB-1 1.27788895 -0.00002072 0.300464 -0.00000154
0.020000 BB-2 1.27787603 -0.00003082 0.300463 -0.00000229
0.020000 BB-Ju 1.27864420 0.00057029 0.300508 0.00004240
0.020000 Lehman 1.27629804 -0.00126564 0.300371 -0.00009415
0.020000 Black 1.26992689 -0.00625122 0.300000 -0.00046556
0.040000 HHL 1.28672774 0 0.300925 0
0.040000 Zhang 1.28618686 -0.00042035 0.300894 -0.00003137
0.040000 Zhang-2 1.28672804 0.00000024 0.300925 0.00000002
0.040000 EG-1 1.26980032 -0.01315540 0.299940 -0.00098479
0.040000 EG-2 1.28636892 -0.00027886 0.300904 -0.00002081
0.040000 EG-3 1.28673384 0.00000474 0.300925 0.00000035
0.040000 LF-1 1.28615130 -0.00044799 0.300892 -0.00003343
0.040000 LF-2 1.28672792 0.00000014 0.300925 0.00000001
0.040000 LF-3 1.28672775 0.00000001 0.300925 0.00000000
0.040000 LL-1 1.28618663 -0.00042053 0.300894 -0.00003139
0.040000 LL-2 1.28672857 0.00000065 0.300925 0.00000005
0.040000 LL-3 1.28672775 0.00000001 0.300925 0.00000000
0.040000 GS 1.28665901 -0.00005342 0.300921 -0.00000399
0.040000 OMC 1.28654810 -0.00013961 0.300915 -0.00001042
0.040000 BB 1.28672773 -0.00000000 0.300925 -0.00000000
0.040000 BB-LB 1.28666808 -0.00004636 0.300922 -0.00000346
0.040000 BB-1 1.28667812 -0.00003856 0.300922 -0.00000288
0.040000 BB-2 1.28665400 -0.00005731 0.300921 -0.00000428
0.040000 BB-Ju 1.28739202 0.00051625 0.300964 0.00003852
0.040000 Lehman 1.28357080 -0.00245347 0.300742 -0.00018320
0.040000 Black 1.27082352 -0.01236021 0.300000 -0.00092509
0.060000 HHL 1.29546736 0 0.301379 0
0.060000 Zhang 1.29468587 -0.00060325 0.301334 -0.00004518
0.060000 Zhang-2 1.29546801 0.00000050 0.301379 0.00000004
0.060000 EG-1 1.27907313 -0.01265507 0.300428 -0.00095049
0.060000 EG-2 1.29514704 -0.00024726 0.301360 -0.00001852
0.060000 EG-3 1.29547478 0.00000573 0.301379 0.00000043
0.060000 LF-1 1.29460635 -0.00066464 0.301329 -0.00004978
0.060000 LF-2 1.29546775 0.00000030 0.301379 0.00000002
0.060000 LF-3 1.29546739 0.00000002 0.301379 0.00000000
0.060000 LL-1 1.29468537 -0.00060363 0.301333 -0.00004521
0.060000 LL-2 1.29546912 0.00000136 0.301379 0.00000010
0.060000 LL-3 1.29546737 0.00000001 0.301379 0.00000000
0.060000 GS 1.29537363 -0.00007235 0.301373 -0.00000542
0.060000 OMC 1.29526209 -0.00015845 0.301367 -0.00001187
0.060000 BB 1.29546735 -0.00000001 0.301379 -0.00000000
0.060000 BB-LB 1.29538365 -0.00006462 0.301374 -0.00000484
0.060000 BB-1 1.29539768 -0.00005379 0.301375 -0.00000403
0.060000 BB-2 1.29536394 -0.00007983 0.301373 -0.00000598
0.060000 BB-Ju 1.29607179 0.00046657 0.301414 0.00003493
0.060000 Lehman 1.29084780 -0.00356594 0.301111 -0.00026725
0.060000 Black 1.27171953 -0.01833147 0.300000 -0.00137870
0.080000 HHL 1.30413503 0 0.301826 0
0.080000 Zhang 1.30313184 -0.00076924 0.301769 -0.00005781
0.080000 Zhang-2 1.30413613 0.00000084 0.301827 0.00000006
0.080000 EG-1 1.28827004 -0.01216515 0.300910 -0.00091669
0.080000 EG-2 1.30385092 -0.00021785 0.301810 -0.00001637
0.080000 EG-3 1.30414352 0.00000651 0.301827 0.00000049
0.080000 LF-1 1.30299133 -0.00087698 0.301761 -0.00006591
0.080000 LF-2 1.30413569 0.00000051 0.301827 0.00000004
0.080000 LF-3 1.30413508 0.00000004 0.301826 0.00000000
0.080000 LL-1 1.30313099 -0.00076989 0.301769 -0.00005786
0.080000 LL-2 1.30413798 0.00000226 0.301827 0.00000017
0.080000 LL-3 1.30413505 0.00000001 0.301826 0.00000000
0.080000 GS 1.30402178 -0.00008684 0.301820 -0.00000653
0.080000 OMC 1.30390840 -0.00017378 0.301813 -0.00001306
0.080000 BB 1.30413501 -0.00000002 0.301826 -0.00000000
0.080000 BB-LB 1.30403075 -0.00007996 0.301820 -0.00000601
0.080000 BB-1 1.30404815 -0.00006662 0.301821 -0.00000501
0.080000 BB-2 1.30400625 -0.00009875 0.301819 -0.00000742
0.080000 BB-Ju 1.30468401 0.00042095 0.301858 0.00003163
0.080000 Lehman 1.29812892 -0.00460544 0.301480 -0.00034641
0.080000 Black 1.27261494 -0.02416935 0.300000 -0.00182649
0.100000 HHL 1.31273148 0 0.302269 0
0.100000 Zhang 1.31152478 -0.00091923 0.302199 -0.00006931
0.100000 Zhang-2 1.31273310 0.00000124 0.302269 0.00000009
0.100000 EG-1 1.29739140 -0.01168562 0.301385 -0.00088340
0.100000 EG-2 1.31248131 -0.00019057 0.302254 -0.00001437
0.100000 EG-3 1.31274080 0.00000710 0.302269 0.00000054
0.100000 LF-1 1.31130660 -0.00108543 0.302187 -0.00008185
0.100000 LF-2 1.31273248 0.00000076 0.302269 0.00000006
0.100000 LF-3 1.31273156 0.00000006 0.302269 0.00000000
0.100000 LL-1 1.31152353 -0.00092018 0.302199 -0.00006939
0.100000 LL-2 1.31273580 0.00000329 0.302269 0.00000025
0.100000 LL-3 1.31273150 0.00000001 0.302269 0.00000000
0.100000 GS 1.31260364 -0.00009738 0.302261 -0.00000734
0.100000 OMC 1.31248742 -0.00018592 0.302255 -0.00001402
0.100000 BB 1.31273143 -0.00000004 0.302269 -0.00000000
0.100000 BB-LB 1.31260984 -0.00009266 0.302262 -0.00000699
0.100000 BB-1 1.31263005 -0.00007727 0.302263 -0.00000583
0.100000 BB-2 1.31258134 -0.00011437 0.302260 -0.00000862
0.100000 BB-Ju 1.31322915 0.00037911 0.302297 0.00002858
0.100000 Lehman 1.30541403 -0.00557422 0.301848 -0.00042079
0.100000 Black 1.27350973 -0.02987797 0.300000 -0.00226857
0.120000 HHL 1.32125742 0 0.302705 0
0.120000 Zhang 1.31986474 -0.00105406 0.302625 -0.00007975
0.120000 Zhang-2 1.32125963 0.00000167 0.302705 0.00000013
0.120000 EG-1 1.30643754 -0.01121649 0.301854 -0.00085065
0.120000 EG-2 1.32103898 -0.00016533 0.302693 -0.00001251
0.120000 EG-3 1.32126737 0.00000753 0.302706 0.00000057
0.120000 LF-1 1.31955250 -0.00129037 0.302607 -0.00009763
0.120000 LF-2 1.32125882 0.00000106 0.302705 0.00000008
0.120000 LF-3 1.32125754 0.00000009 0.302705 0.00000001
0.120000 LL-1 1.31986303 -0.00105535 0.302625 -0.00007984
0.120000 LL-2 1.32126326 0.00000442 0.302705 0.00000033
0.120000 LL-3 1.32125743 0.00000001 0.302705 0.00000000
0.120000 GS 1.32111942 -0.00010444 0.302697 -0.00000790
0.120000 OMC 1.32099955 -0.00019517 0.302690 -0.00001476
0.120000 BB 1.32125734 -0.00000006 0.302705 -0.00000000
0.120000 BB-LB 1.32112138 -0.00010296 0.302697 -0.00000779
0.120000 BB-1 1.32114387 -0.00008594 0.302699 -0.00000650
0.120000 BB-2 1.32108960 -0.00012702 0.302695 -0.00000961
0.120000 BB-Ju 1.32170768 0.00034078 0.302731 0.00002577
0.120000 Lehman 1.31270299 -0.00647446 0.302215 -0.00049047
0.120000 Black 1.27440391 -0.03546130 0.300000 -0.00270503
0.140000 HHL 1.32971355 0 0.303136 0
0.140000 Zhang 1.32815173 -0.00117455 0.303047 -0.00008916
0.140000 Zhang-2 1.32971638 0.00000213 0.303136 0.00000016
0.140000 EG-1 1.31540881 -0.01075776 0.302318 -0.00081843
0.140000 EG-2 1.32952466 -0.00014205 0.303125 -0.00001078
0.140000 EG-3 1.32972394 0.00000781 0.303137 0.00000059
0.140000 LF-1 1.32772938 -0.00149218 0.303023 -0.00011327
0.140000 LF-2 1.32971542 0.00000140 0.303136 0.00000011
0.140000 LF-3 1.32971372 0.00000013 0.303136 0.00000001
0.140000 LL-1 1.32814952 -0.00117622 0.303047 -0.00008928
0.140000 LL-2 1.32972100 0.00000560 0.303136 0.00000043
0.140000 LL-3 1.32971355 0.00000000 0.303136 0.00000000
0.140000 GS 1.32956936 -0.00010844 0.303128 -0.00000823
0.140000 OMC 1.32944518 -0.00020183 0.303121 -0.00001532
0.140000 BB 1.32971344 -0.00000008 0.303136 -0.00000001
0.140000 BB-LB 1.32956582 -0.00011110 0.303128 -0.00000843
0.140000 BB-1 1.32959013 -0.00009281 0.303129 -0.00000704
0.140000 BB-2 1.32953142 -0.00013697 0.303126 -0.00001039
0.140000 BB-Ju 1.33012008 0.00030573 0.303159 0.00002320
0.140000 Lehman 1.31999568 -0.00730825 0.302580 -0.00055554
0.140000 Black 1.27529747 -0.04092316 0.300000 -0.00313597
0.160000 HHL 1.33810056 0 0.303561 0
0.160000 Zhang 1.33638579 -0.00128149 0.303464 -0.00009759
0.160000 Zhang-2 1.33810405 0.00000260 0.303562 0.00000020
0.160000 EG-1 1.32430555 -0.01030940 0.302775 -0.00078676
0.160000 EG-2 1.33793912 -0.00012065 0.303552 -0.00000919
0.160000 EG-3 1.33811122 0.00000797 0.303562 0.00000061
0.160000 LF-1 1.33583757 -0.00169119 0.303433 -0.00012880
0.160000 LF-2 1.33810298 0.00000180 0.303562 0.00000014
0.160000 LF-3 1.33810079 0.00000017 0.303561 0.00000001
0.160000 LL-1 1.33638306 -0.00128354 0.303464 -0.00009774
0.160000 LL-2 1.33810967 0.00000681 0.303562 0.00000052
0.160000 LL-3 1.33810055 -0.00000001 0.303561 -0.00000000
0.160000 GS 1.33795368 -0.00010977 0.303553 -0.00000836
0.160000 OMC 1.33782471 -0.00020615 0.303546 -0.00001569
0.160000 BB 1.33810042 -0.00000011 0.303561 -0.00000001
0.160000 BB-LB 1.33794364 -0.00011727 0.303553 -0.00000893
0.160000 BB-1 1.33796933 -0.00009807 0.303554 -0.00000747
0.160000 BB-2 1.33790721 -0.00014449 0.303550 -0.00001100
0.160000 BB-Ju 1.33846681 0.00027371 0.303582 0.00002084
0.160000 Lehman 1.32729196 -0.00807757 0.302945 -0.00061611
0.160000 Black 1.27619043 -0.04626718 0.300000 -0.00356148
0.180000 HHL 1.34641913 0 0.303982 0
0.180000 Zhang 1.34456697 -0.00137562 0.303877 -0.00010509
0.180000 Zhang-2 1.34642328 0.00000308 0.303982 0.00000024
0.180000 EG-1 1.33312809 -0.00987139 0.303226 -0.00075564
0.180000 EG-2 1.34628306 -0.00010106 0.303974 -0.00000772
0.180000 EG-3 1.34642991 0.00000800 0.303982 0.00000061
0.180000 LF-1 1.34387744 -0.00188774 0.303837 -0.00014423
0.180000 LF-2 1.34642218 0.00000226 0.303982 0.00000017
0.180000 LF-3 1.34641942 0.00000022 0.303982 0.00000002
0.180000 LL-1 1.34456369 -0.00137805 0.303876 -0.00010528
0.180000 LL-2 1.34642991 0.00000800 0.303982 0.00000061
0.180000 LL-3 1.34641910 -0.00000002 0.303982 -0.00000000
0.180000 GS 1.34627264 -0.00010880 0.303973 -0.00000831
0.180000 OMC 1.34613855 -0.00020839 0.303966 -0.00001592
0.180000 BB 1.34641895 -0.00000014 0.303982 -0.00000001
0.180000 BB-LB 1.34625527 -0.00012170 0.303972 -0.00000929
0.180000 BB-1 1.34628196 -0.00010188 0.303974 -0.00000778
0.180000 BB-2 1.34621738 -0.00014984 0.303970 -0.00001144
0.180000 BB-Ju 1.34674834 0.00024451 0.304000 0.00001867
0.180000 Lehman 1.33459173 -0.00878434 0.303309 -0.00067226
0.180000 Black 1.27708276 -0.05149687 0.300000 -0.00398166
0.200000 HHL 1.35466991 0 0.304397 0
0.200000 Zhang 1.35269530 -0.00145763 0.304285 -0.00011171
0.200000 Zhang-2 1.35467472 0.00000355 0.304397 0.00000027
0.200000 EG-1 1.34187680 -0.00944371 0.303671 -0.00072509
0.200000 EG-2 1.35455723 -0.00008318 0.304390 -0.00000637
0.200000 EG-3 1.35468067 0.00000794 0.304397 0.00000061
0.200000 LF-1 1.35184933 -0.00208212 0.304237 -0.00015959
0.200000 LF-2 1.35467370 0.00000280 0.304397 0.00000021
0.200000 LF-3 1.35467029 0.00000028 0.304397 0.00000002
0.200000 LL-1 1.35269147 -0.00146046 0.304285 -0.00011192
0.200000 LL-2 1.35468233 0.00000917 0.304397 0.00000070
0.200000 LL-3 1.35466985 -0.00000004 0.304397 -0.00000000
0.200000 GS 1.35452652 -0.00010585 0.304388 -0.00000811
0.200000 OMC 1.35438709 -0.00020878 0.304381 -0.00001600
0.200000 BB 1.35466969 -0.00000016 0.304397 -0.00000001
0.200000 BB-LB 1.35450119 -0.00012455 0.304387 -0.00000954
0.200000 BB-1 1.35452851 -0.00010438 0.304389 -0.00000800
0.200000 BB-2 1.35446232 -0.00015324 0.304385 -0.00001174
0.200000 BB-Ju 1.35496513 0.00021793 0.304413 0.00001669
0.200000 Lehman 1.34189484 -0.00943040 0.303673 -0.00072407
0.200000 Black 1.27797449 -0.05661558 0.300000 -0.00439658
0.220000 HHL 1.36285356 0 0.304806 0
0.220000 Zhang 1.36077084 -0.00152821 0.304689 -0.00011748
0.220000 Zhang-2 1.36285901 0.00000400 0.304807 0.00000031
0.220000 EG-1 1.35055201 -0.00902632 0.304111 -0.00069512
0.220000 EG-2 1.36276232 -0.00006695 0.304801 -0.00000514
0.220000 EG-3 1.36286418 0.00000779 0.304807 0.00000060
0.220000 LF-1 1.35975360 -0.00227461 0.304631 -0.00017489
0.220000 LF-2 1.36285821 0.00000341 0.304807 0.00000026
0.220000 LF-3 1.36285403 0.00000034 0.304806 0.00000003
0.220000 LL-1 1.36076645 -0.00153143 0.304689 -0.00011773
0.220000 LL-2 1.36286757 0.00001028 0.304807 0.00000079
0.220000 LL-3 1.36285347 -0.00000007 0.304806 -0.00000001
0.220000 GS 1.36271560 -0.00010123 0.304799 -0.00000778
0.220000 OMC 1.36257074 -0.00020753 0.304790 -0.00001595
0.220000 BB 1.36285330 -0.00000019 0.304806 -0.00000001
0.220000 BB-LB 1.36268183 -0.00012601 0.304797 -0.00000968
0.220000 BB-1 1.36270948 -0.00010572 0.304798 -0.00000812
0.220000 BB-2 1.36264244 -0.00015492 0.304794 -0.00001191
0.220000 BB-Ju 1.36311764 0.00019376 0.304821 0.00001489
0.220000 Lehman 1.34920117 -0.01001750 0.304035 -0.00077163
0.220000 Black 1.27886560 -0.06162655 0.300000 -0.00480634
0.240000 HHL 1.37097072 0 0.305211 0
0.240000 Zhang 1.36879362 -0.00158800 0.305089 -0.00012245
0.240000 Zhang-2 1.37097679 0.00000443 0.305211 0.00000034
0.240000 EG-1 1.35915407 -0.00861918 0.304545 -0.00066572
0.240000 EG-2 1.37089905 -0.00005228 0.305207 -0.00000403
0.240000 EG-3 1.37098110 0.00000757 0.305212 0.00000058
0.240000 LF-1 1.36759059 -0.00246550 0.305021 -0.00019015
0.240000 LF-2 1.37097636 0.00000411 0.305211 0.00000032
0.240000 LF-3 1.37097128 0.00000041 0.305211 0.00000003
0.240000 LL-1 1.36878870 -0.00159159 0.305088 -0.00012273
0.240000 LL-2 1.37098624 0.00001132 0.305212 0.00000087
0.240000 LL-3 1.37097058 -0.00000010 0.305211 -0.00000001
0.240000 GS 1.37084017 -0.00009522 0.305204 -0.00000734
0.240000 OMC 1.37068989 -0.00020483 0.305195 -0.00001579
0.240000 BB 1.37097041 -0.00000022 0.305211 -0.00000002
0.240000 BB-LB 1.37079765 -0.00012623 0.305201 -0.00000973
0.240000 BB-1 1.37082534 -0.00010604 0.305203 -0.00000817
0.240000 BB-2 1.37075813 -0.00015506 0.305199 -0.00001195
0.240000 BB-Ju 1.37120631 0.00017184 0.305224 0.00001325
0.240000 Lehman 1.35651060 -0.01054735 0.304396 -0.00081502
0.240000 Black 1.27975610 -0.06653287 0.300000 -0.00521103
0.260000 HHL 1.37902200 0 0.305611 0
0.260000 Zhang 1.37676371 -0.00163760 0.305484 -0.00012666
0.260000 Zhang-2 1.37902865 0.00000483 0.305611 0.00000037
0.260000 EG-1 1.36768334 -0.00822225 0.304974 -0.00063691
0.260000 EG-2 1.37896810 -0.00003908 0.305608 -0.00000302
0.260000 EG-3 1.37903205 0.00000729 0.305611 0.00000056
0.260000 LF-1 1.37536066 -0.00265503 0.305405 -0.00020540
0.260000 LF-2 1.37902879 0.00000493 0.305611 0.00000038
0.260000 LF-3 1.37902268 0.00000050 0.305611 0.00000004
0.260000 LL-1 1.37675827 -0.00164155 0.305484 -0.00012696
0.260000 LL-2 1.37903893 0.00001228 0.305612 0.00000095
0.260000 LL-3 1.37902182 -0.00000013 0.305611 -0.00000001
0.260000 GS 1.37890053 -0.00008808 0.305604 -0.00000681
0.260000 OMC 1.37874496 -0.00020089 0.305595 -0.00001553
0.260000 BB 1.37902166 -0.00000025 0.305611 -0.00000002
0.260000 BB-LB 1.37884910 -0.00012537 0.305601 -0.00000969
0.260000 BB-1 1.37887659 -0.00010544 0.305603 -0.00000815
0.260000 BB-2 1.37880982 -0.00015386 0.305599 -0.00001190
0.260000 BB-Ju 1.37923160 0.00015199 0.305622 0.00001175
0.260000 Lehman 1.36382301 -0.01102157 0.304756 -0.00085432
0.260000 Black 1.28064598 -0.07133752 0.300000 -0.00561071
0.280000 HHL 1.38700802 0 0.306005 0
0.280000 Zhang 1.38468117 -0.00167760 0.305875 -0.00013014
0.280000 Zhang-2 1.38701522 0.00000519 0.306006 0.00000040
0.280000 EG-1 1.37614016 -0.00783547 0.305397 -0.00060870
0.280000 EG-2 1.38697016 -0.00002729 0.306003 -0.00000212
0.280000 EG-3 1.38701768 0.00000696 0.306006 0.00000054
0.280000 LF-1 1.38306416 -0.00284343 0.305785 -0.00022064
0.280000 LF-2 1.38701615 0.00000586 0.306006 0.00000045
0.280000 LF-3 1.38700883 0.00000059 0.306006 0.00000005
0.280000 LL-1 1.38467522 -0.00168189 0.305875 -0.00013047
0.280000 LL-2 1.38702624 0.00001314 0.306006 0.00000102
0.280000 LL-3 1.38700780 -0.00000016 0.306005 -0.00000001
0.280000 GS 1.38689702 -0.00008003 0.305999 -0.00000621
0.280000 OMC 1.38673635 -0.00019586 0.305990 -0.00001519
0.280000 BB 1.38700765 -0.00000027 0.306005 -0.00000002
0.280000 BB-LB 1.38683663 -0.00012356 0.305996 -0.00000958
0.280000 BB-1 1.38686369 -0.00010406 0.305997 -0.00000807
0.280000 BB-2 1.38679790 -0.00015149 0.305994 -0.00001175
0.280000 BB-Ju 1.38719395 0.00013405 0.306016 0.00001039
0.280000 Lehman 1.37113827 -0.01144171 0.305116 -0.00088960
0.280000 Black 1.28153525 -0.07604337 0.300000 -0.00600547
0.300000 HHL 1.39492938 0 0.306395 0
0.300000 Zhang 1.39254605 -0.00170857 0.306262 -0.00013293
0.300000 Zhang-2 1.39493708 0.00000552 0.306396 0.00000043
0.300000 EG-1 1.38452490 -0.00745879 0.305814 -0.00058108
0.300000 EG-2 1.39490591 -0.00001682 0.306394 -0.00000131
0.300000 EG-3 1.39493859 0.00000660 0.306396 0.00000051
0.300000 LF-1 1.39070145 -0.00303093 0.306160 -0.00023588
0.300000 LF-2 1.39493906 0.00000694 0.306396 0.00000054
0.300000 LF-3 1.39493034 0.00000069 0.306395 0.00000005
0.300000 LL-1 1.39253963 -0.00171317 0.306262 -0.00013329
0.300000 LL-2 1.39494876 0.00001389 0.306396 0.00000108
0.300000 LL-3 1.39492912 -0.00000019 0.306395 -0.00000001
0.300000 GS 1.39482995 -0.00007128 0.306390 -0.00000554
0.300000 OMC 1.39466446 -0.00018992 0.306381 -0.00001477
0.300000 BB 1.39492898 -0.00000029 0.306395 -0.00000002
0.300000 BB-LB 1.39476068 -0.00012094 0.306386 -0.00000941
0.300000 BB-1 1.39478712 -0.00010198 0.306387 -0.00000793
0.300000 BB-2 1.39472277 -0.00014812 0.306384 -0.00001152
0.300000 BB-Ju 1.39509381 0.00011788 0.306405 0.00000917
0.300000 Lehman 1.37845626 -0.01180929 0.305474 -0.00092095
0.300000 Black 1.28242391 -0.08065317 0.300000 -0.00639539
0.320000 HHL 1.40278668 0 0.306781 0
0.320000 Zhang 1.40035842 -0.00173102 0.306645 -0.00013507
0.320000 Zhang-2 1.40279481 0.00000580 0.306781 0.00000045
0.320000 EG-1 1.39283790 -0.00709216 0.306226 -0.00055407
0.320000 EG-2 1.40277601 -0.00000760 0.306780 -0.00000059
0.320000 EG-3 1.40279538 0.00000620 0.306781 0.00000048
0.320000 LF-1 1.39827289 -0.00321773 0.306529 -0.00025116
0.320000 LF-2 1.40279813 0.00000817 0.306781 0.00000064
0.320000 LF-3 1.40278779 0.00000079 0.306781 0.00000006
0.320000 LL-1 1.40035157 -0.00173591 0.306645 -0.00013545
0.320000 LL-2 1.40280706 0.00001453 0.306782 0.00000113
0.320000 LL-3 1.40278637 -0.00000022 0.306781 -0.00000002
0.320000 GS 1.40269966 -0.00006203 0.306776 -0.00000484
0.320000 OMC 1.40252969 -0.00018320 0.306766 -0.00001429
0.320000 BB 1.40278626 -0.00000030 0.306781 -0.00000002
0.320000 BB-LB 1.40262170 -0.00011761 0.306771 -0.00000917
0.320000 BB-1 1.40264736 -0.00009932 0.306773 -0.00000775
0.320000 BB-2 1.40258484 -0.00014388 0.306769 -0.00001122
0.320000 BB-Ju 1.40293162 0.00010332 0.306789 0.00000806
0.320000 Lehman 1.38577686 -0.01212573 0.305832 -0.00094843
0.320000 Black 1.28331195 -0.08516957 0.300000 -0.00678054
0.340000 HHL 1.41058049 0 0.307161 0
0.340000 Zhang 1.40811835 -0.00174548 0.307024 -0.00013658
0.340000 Zhang-2 1.41058901 0.00000604 0.307161 0.00000047
0.340000 EG-1 1.40107952 -0.00673550 0.306633 -0.00052767
0.340000 EG-2 1.41058112 0.00000045 0.307161 0.00000004
0.340000 EG-3 1.41058866 0.00000579 0.307161 0.00000045
0.340000 LF-1 1.40577882 -0.00340404 0.306895 -0.00026647
0.340000 LF-2 1.41059398 0.00000956 0.307162 0.00000075
0.340000 LF-3 1.41058177 0.00000091 0.307161 0.00000007
0.340000 LL-1 1.40811111 -0.00175061 0.307024 -0.00013699
0.340000 LL-2 1.41060173 0.00001506 0.307162 0.00000118
0.340000 LL-3 1.41058013 -0.00000025 0.307161 -0.00000002
0.340000 GS 1.41050651 -0.00005245 0.307157 -0.00000410
0.340000 OMC 1.41033246 -0.00017584 0.307147 -0.00001375
0.340000 BB 1.41058005 -0.00000031 0.307161 -0.00000002
0.340000 BB-LB 1.41042012 -0.00011369 0.307152 -0.00000889
0.340000 BB-1 1.41044486 -0.00009615 0.307153 -0.00000752
0.340000 BB-2 1.41038453 -0.00013892 0.307150 -0.00001087
0.340000 BB-Ju 1.41070781 0.00009026 0.307168 0.00000706
0.340000 Lehman 1.39309995 -0.01239244 0.306189 -0.00097212
0.340000 Black 1.28419937 -0.08959511 0.300000 -0.00716099
0.360000 HHL 1.41831138 0 0.307537 0
0.360000 Zhang 1.41582592 -0.00175241 0.307399 -0.00013751
0.360000 Zhang-2 1.41832022 0.00000623 0.307537 0.00000049
0.360000 EG-1 1.40925013 -0.00638876 0.307035 -0.00050187
0.360000 EG-2 1.41832188 0.00000740 0.307537 0.00000058
0.360000 EG-3 1.41831899 0.00000536 0.307537 0.00000042
0.360000 LF-1 1.41321962 -0.00359002 0.307255 -0.00028183
0.360000 LF-2 1.41832719 0.00001115 0.307538 0.00000087
0.360000 LF-3 1.41831284 0.00000103 0.307537 0.00000008
0.360000 LL-1 1.41581833 -0.00175776 0.307399 -0.00013793
0.360000 LL-2 1.41833332 0.00001547 0.307538 0.00000121
0.360000 LL-3 1.41831098 -0.00000028 0.307537 -0.00000002
0.360000 GS 1.41825084 -0.00004268 0.307533 -0.00000335
0.360000 OMC 1.41807316 -0.00016796 0.307524 -0.00001318
0.360000 BB 1.41831093 -0.00000032 0.307537 -0.00000003
0.360000 BB-LB 1.41815639 -0.00010928 0.307528 -0.00000857
0.360000 BB-1 1.41818009 -0.00009257 0.307530 -0.00000726
0.360000 BB-2 1.41812223 -0.00013336 0.307526 -0.00001046
0.360000 BB-Ju 1.41842281 0.00007856 0.307543 0.00000616
0.360000 Lehman 1.40042541 -0.01261075 0.306545 -0.00099208
0.360000 Black 1.28508618 -0.09393226 0.300000 -0.00753682
0.380000 HHL 1.42597991 0 0.307908 0
0.380000 Zhang 1.42348120 -0.00175228 0.307770 -0.00013789
0.380000 Zhang-2 1.42598901 0.00000638 0.307909 0.00000050
0.380000 EG-1 1.41735008 -0.00605186 0.307431 -0.00047669
0.380000 EG-2 1.42599892 0.00001333 0.307909 0.00000105
0.380000 EG-3 1.42598695 0.00000493 0.307908 0.00000039
0.380000 LF-1 1.42059563 -0.00377585 0.307611 -0.00029726
0.380000 LF-2 1.42599835 0.00001293 0.307909 0.00000102
0.380000 LF-3 1.42598156 0.00000116 0.307908 0.00000009
0.380000 LL-1 1.42347330 -0.00175782 0.307770 -0.00013832
0.380000 LL-2 1.42600238 0.00001576 0.307909 0.00000124
0.380000 LL-3 1.42597947 -0.00000031 0.307908 -0.00000002
0.380000 GS 1.42593302 -0.00003289 0.307906 -0.00000259
0.380000 OMC 1.42575220 -0.00015969 0.307896 -0.00001256
0.380000 BB 1.42597945 -0.00000032 0.307908 -0.00000003
0.380000 BB-LB 1.42583093 -0.00010447 0.307900 -0.00000822
0.380000 BB-1 1.42585351 -0.00008864 0.307901 -0.00000697
0.380000 BB-2 1.42579835 -0.00012733 0.307898 -0.00001002
0.380000 BB-Ju 1.42607705 0.00006812 0.307913 0.00000536
0.380000 Lehman 1.40775312 -0.01278194 0.306900 -0.00100838
0.380000 Black 1.28597238 -0.09818339 0.300000 -0.00790809
0.400000 HHL 1.43358663 0 0.308275 0
0.400000 Zhang 1.43108426 -0.00174553 0.308137 -0.00013773
0.400000 Zhang-2 1.43359592 0.00000648 0.308275 0.00000051
0.400000 EG-1 1.42537973 -0.00572473 0.307823 -0.00045213
0.400000 EG-2 1.43361289 0.00001831 0.308276 0.00000144
0.400000 EG-3 1.43359309 0.00000450 0.308275 0.00000036
0.400000 LF-1 1.42790722 -0.00396168 0.307962 -0.00031276
0.400000 LF-2 1.43360804 0.00001493 0.308276 0.00000118
0.400000 LF-3 1.43358848 0.00000129 0.308275 0.00000010
0.400000 LL-1 1.43107611 -0.00175122 0.308137 -0.00013818
0.400000 LL-2 1.43360947 0.00001593 0.308276 0.00000126
0.400000 LL-3 1.43358615 -0.00000034 0.308275 -0.00000003
0.400000 GS 1.43355341 -0.00002317 0.308273 -0.00000183
0.400000 OMC 1.43336998 -0.00015112 0.308263 -0.00001192
0.400000 BB 1.43358617 -0.00000032 0.308275 -0.00000003
0.400000 BB-LB 1.43344420 -0.00009936 0.308267 -0.00000784
0.400000 BB-1 1.43346558 -0.00008444 0.308268 -0.00000666
0.400000 BB-2 1.43341329 -0.00012091 0.308265 -0.00000954
0.400000 BB-Ju 1.43367097 0.00005883 0.308280 0.00000464
0.400000 Lehman 1.41508296 -0.01290726 0.307254 -0.00102109
0.400000 Black 1.28685795 -0.10235076 0.300000 -0.00827487
0.420000 HHL 1.44113208 0 0.308637 0
0.420000 Zhang 1.43863519 -0.00173259 0.308500 -0.00013708
0.420000 Zhang-2 1.44114149 0.00000653 0.308638 0.00000052
0.420000 EG-1 1.43333945 -0.00540730 0.308209 -0.00042819
0.420000 EG-2 1.44116438 0.00002241 0.308639 0.00000177
0.420000 EG-3 1.44113797 0.00000408 0.308638 0.00000032
0.420000 LF-1 1.43515475 -0.00414767 0.308309 -0.00032834
0.420000 LF-2 1.44115683 0.00001717 0.308639 0.00000136
0.420000 LF-3 1.44113414 0.00000143 0.308637 0.00000011
0.420000 LL-1 1.43862684 -0.00173839 0.308500 -0.00013754
0.420000 LL-2 1.44115512 0.00001599 0.308638 0.00000126
0.420000 LL-3 1.44113156 -0.00000036 0.308637 -0.00000003
0.420000 GS 1.44111240 -0.00001366 0.308636 -0.00000108
0.420000 OMC 1.44092692 -0.00014236 0.308626 -0.00001126
0.420000 BB 1.44113163 -0.00000032 0.308637 -0.00000002
0.420000 BB-LB 1.44099661 -0.00009400 0.308630 -0.00000743
0.420000 BB-1 1.44101674 -0.00008004 0.308631 -0.00000633
0.420000 BB-2 1.44096747 -0.00011422 0.308628 -0.00000903
0.420000 BB-Ju 1.44120498 0.00005058 0.308641 0.00000400
0.420000 Lehman 1.42241482 -0.01298789 0.307607 -0.00103027
0.420000 Black 1.28774292 -0.10643658 0.300000 -0.00863723
0.440000 HHL 1.44861679 0 0.308995 0
0.440000 Zhang 1.44613408 -0.00171385 0.308859 -0.00013596
0.440000 Zhang-2 1.44862625 0.00000654 0.308996 0.00000052
0.440000 EG-1 1.44122959 -0.00509948 0.308590 -0.00040486
0.440000 EG-2 1.44865401 0.00002569 0.308997 0.00000204
0.440000 EG-3 1.44862211 0.00000367 0.308996 0.00000029
0.440000 LF-1 1.44233857 -0.00433394 0.308651 -0.00034402
0.440000 LF-2 1.44864526 0.00001966 0.308997 0.00000156
0.440000 LF-3 1.44861906 0.00000157 0.308995 0.00000012
0.440000 LL-1 1.44612558 -0.00171972 0.308859 -0.00013643
0.440000 LL-2 1.44863986 0.00001593 0.308996 0.00000126
0.440000 LL-3 1.44861624 -0.00000038 0.308995 -0.00000003
0.440000 GS 1.44861037 -0.00000443 0.308995 -0.00000035
0.440000 OMC 1.44842341 -0.00013349 0.308985 -0.00001059
0.440000 BB 1.44861634 -0.00000031 0.308995 -0.00000002
0.440000 BB-LB 1.44848861 -0.00008848 0.308988 -0.00000702
0.440000 BB-1 1.44850744 -0.00007548 0.308989 -0.00000599
0.440000 BB-2 1.44846129 -0.00010734 0.308987 -0.00000851
0.440000 BB-Ju 1.44867949 0.00004329 0.308999 0.00000343
0.440000 Lehman 1.42974857 -0.01302499 0.307959 -0.00103599
0.440000 Black 1.28862726 -0.11044296 0.300000 -0.00899523
0.460000 HHL 1.45604127 0 0.309349 0
0.460000 Zhang 1.45358101 -0.00168969 0.309215 -0.00013440
0.460000 Zhang-2 1.45605073 0.00000650 0.309349 0.00000052
0.460000 EG-1 1.44905053 -0.00480119 0.308967 -0.00038216
0.460000 EG-2 1.45608237 0.00002823 0.309351 0.00000224
0.460000 EG-3 1.45604604 0.00000328 0.309349 0.00000026
0.460000 LF-1 1.44945905 -0.00452063 0.308989 -0.00035981
0.460000 LF-2 1.45607389 0.00002241 0.309351 0.00000178
0.460000 LF-3 1.45604376 0.00000171 0.309349 0.00000014
0.460000 LL-1 1.45357242 -0.00169559 0.309214 -0.00013487
0.460000 LL-2 1.45606423 0.00001577 0.309350 0.00000125
0.460000 LL-3 1.45604069 -0.00000040 0.309349 -0.00000003
0.460000 GS 1.45604769 0.00000441 0.309349 0.00000035
0.460000 OMC 1.45585987 -0.00012459 0.309339 -0.00000991
0.460000 BB 1.45604084 -0.00000030 0.309349 -0.00000002
0.460000 BB-LB 1.45592061 -0.00008287 0.309342 -0.00000659
0.460000 BB-1 1.45593813 -0.00007083 0.309343 -0.00000563
0.460000 BB-2 1.45589516 -0.00010035 0.309341 -0.00000798
0.460000 BB-Ju 1.45609494 0.00003686 0.309352 0.00000293
0.460000 Lehman 1.43708411 -0.01301966 0.308311 -0.00103830
0.460000 Black 1.28951099 -0.11437195 0.300000 -0.00934894
0.480000 HHL 1.46340604 0 0.309698 0
0.480000 Zhang 1.46097608 -0.00166048 0.309566 -0.00013242
0.480000 Zhang-2 1.46341543 0.00000642 0.309699 0.00000051
0.480000 EG-1 1.45680263 -0.00451235 0.309338 -0.00036009
0.480000 EG-2 1.46345006 0.00003008 0.309701 0.00000240
0.480000 EG-3 1.46341028 0.00000290 0.309699 0.00000023
0.480000 LF-1 1.45651655 -0.00470784 0.309323 -0.00037570
0.480000 LF-2 1.46344326 0.00002543 0.309700 0.00000203
0.480000 LF-3 1.46340875 0.00000185 0.309699 0.00000015
0.480000 LL-1 1.46096745 -0.00166638 0.309566 -0.00013289
0.480000 LL-2 1.46342873 0.00001551 0.309700 0.00000124
0.480000 LL-3 1.46340544 -0.00000041 0.309698 -0.00000003
0.480000 GS 1.46342477 0.00001280 0.309699 0.00000102
0.480000 OMC 1.46323669 -0.00011572 0.309689 -0.00000923
0.480000 BB 1.46340563 -0.00000028 0.309698 -0.00000002
0.480000 BB-LB 1.46329305 -0.00007721 0.309692 -0.00000616
0.480000 BB-1 1.46330926 -0.00006614 0.309693 -0.00000527
0.480000 BB-2 1.46326948 -0.00009332 0.309691 -0.00000744
0.480000 BB-Ju 1.46345172 0.00003121 0.309701 0.00000249
0.480000 Lehman 1.44442132 -0.01297297 0.308661 -0.00103727
0.480000 Black 1.29039410 -0.11822552 0.300000 -0.00969841
0.500000 HHL 1.47071160 0 0.310044 0
0.500000 Zhang 1.46831939 -0.00162657 0.309914 -0.00013005
0.500000 Zhang-2 1.47072086 0.00000629 0.310044 0.00000050
0.500000 EG-1 1.46448626 -0.00423287 0.309705 -0.00033863
0.500000 EG-2 1.47075765 0.00003131 0.310046 0.00000250
0.500000 EG-3 1.47071533 0.00000254 0.310044 0.00000020
0.500000 LF-1 1.46351144 -0.00489570 0.309652 -0.00039172
0.500000 LF-2 1.47075389 0.00002875 0.310046 0.00000230
0.500000 LF-3 1.47071453 0.00000199 0.310044 0.00000016
0.500000 LL-1 1.46831077 -0.00163242 0.309913 -0.00013052
0.500000 LL-2 1.47073388 0.00001515 0.310045 0.00000121
0.500000 LL-3 1.47071099 -0.00000042 0.310044 -0.00000003
0.500000 GS 1.47074201 0.00002068 0.310045 0.00000165
0.500000 OMC 1.47055428 -0.00010697 0.310035 -0.00000855
0.500000 BB 1.47071121 -0.00000026 0.310044 -0.00000002
0.500000 BB-LB 1.47060635 -0.00007156 0.310038 -0.00000572
0.500000 BB-1 1.47062124 -0.00006143 0.310039 -0.00000491
0.500000 BB-2 1.47058465 -0.00008632 0.310037 -0.00000690
0.500000 BB-Ju 1.47075025 0.00002628 0.310046 0.00000210
0.500000 Lehman 1.45176008 -0.01288595 0.309011 -0.00103294
0.500000 Black 1.29127660 -0.12200556 0.300000 -0.01004371
0.520000 HHL 1.47795844 0 0.310385 0
0.520000 Zhang 1.47561102 -0.00158828 0.310258 -0.00012731
0.520000 Zhang-2 1.47796750 0.00000614 0.310385 0.00000049
0.520000 EG-1 1.47210178 -0.00396267 0.310067 -0.00031780
0.520000 EG-2 1.47800571 0.00003199 0.310387 0.00000256
0.520000 EG-3 1.47796170 0.00000221 0.310385 0.00000018
0.520000 LF-1 1.47044407 -0.00508429 0.309977 -0.00040786
0.520000 LF-2 1.47800629 0.00003238 0.310387 0.00000259
0.520000 LF-3 1.47796159 0.00000213 0.310385 0.00000017
0.520000 LL-1 1.47560248 -0.00159406 0.310257 -0.00012777
0.520000 LL-2 1.47798017 0.00001470 0.310386 0.00000118
0.520000 LL-3 1.47795782 -0.00000042 0.310385 -0.00000003
0.520000 GS 1.47799979 0.00002798 0.310387 0.00000224
0.520000 OMC 1.47781304 -0.00009837 0.310377 -0.00000788
0.520000 BB 1.47795807 -0.00000025 0.310385 -0.00000002
0.520000 BB-LB 1.47786093 -0.00006597 0.310380 -0.00000529
0.520000 BB-1 1.47787453 -0.00005677 0.310380 -0.00000455
0.520000 BB-2 1.47784108 -0.00007940 0.310379 -0.00000636
0.520000 BB-Ju 1.47799093 0.00002199 0.310387 0.00000176
0.520000 Lehman 1.45910028 -0.01275960 0.309360 -0.00102539
0.520000 Black 1.29215848 -0.12571393 0.300000 -0.01038489
0.540000 HHL 1.48514704 0 0.310722 0
0.540000 Zhang 1.48285109 -0.00154594 0.310598 -0.00012423
0.540000 Zhang-2 1.48515587 0.00000594 0.310722 0.00000048
0.540000 EG-1 1.47964957 -0.00370164 0.310424 -0.00029760
0.540000 EG-2 1.48519480 0.00003216 0.310725 0.00000258
0.540000 EG-3 1.48514986 0.00000190 0.310722 0.00000015
0.540000 LF-1 1.47731482 -0.00527371 0.310298 -0.00042414
0.540000 LF-2 1.48520098 0.00003632 0.310725 0.00000292
0.540000 LF-3 1.48515041 0.00000227 0.310722 0.00000018
0.540000 LL-1 1.48284267 -0.00155161 0.310597 -0.00012468
0.540000 LL-2 1.48516810 0.00001418 0.310723 0.00000114
0.540000 LL-3 1.48514642 -0.00000042 0.310722 -0.00000003
0.540000 GS 1.48519852 0.00003466 0.310725 0.00000278
0.540000 OMC 1.48501339 -0.00009000 0.310715 -0.00000723
0.540000 BB 1.48514671 -0.00000023 0.310722 -0.00000002
0.540000 BB-LB 1.48505722 -0.00006048 0.310717 -0.00000486
0.540000 BB-1 1.48506956 -0.00005217 0.310718 -0.00000419
0.540000 BB-2 1.48503918 -0.00007263 0.310716 -0.00000583
0.540000 BB-Ju 1.48517417 0.00001827 0.310723 0.00000147
0.540000 Lehman 1.46644181 -0.01259487 0.309707 -0.00101465
0.540000 Black 1.29303974 -0.12935238 0.300000 -0.01072201
0.560000 HHL 1.49227789 0 0.311055 0
0.560000 Zhang 1.49003969 -0.00149985 0.310934 -0.00012082
0.560000 Zhang-2 1.49228642 0.00000571 0.311056 0.00000046
0.560000 EG-1 1.48712999 -0.00344969 0.310777 -0.00027802
0.560000 EG-2 1.49232546 0.00003188 0.311058 0.00000257
0.560000 EG-3 1.49228030 0.00000161 0.311055 0.00000013
0.560000 LF-1 1.48412403 -0.00546404 0.310615 -0.00044056
0.560000 LF-2 1.49233846 0.00004059 0.311058 0.00000327
0.560000 LF-3 1.49228147 0.00000240 0.311055 0.00000019
0.560000 LL-1 1.49003145 -0.00150538 0.310934 -0.00012127
0.560000 LL-2 1.49229816 0.00001358 0.311056 0.00000109
0.560000 LL-3 1.49227727 -0.00000042 0.311055 -0.00000003
0.560000 GS 1.49233862 0.00004070 0.311058 0.00000328
0.560000 OMC 1.49215571 -0.00008188 0.311049 -0.00000659
0.560000 BB 1.49227758 -0.00000021 0.311055 -0.00000002
0.560000 BB-LB 1.49219562 -0.00005513 0.311051 -0.00000444
0.560000 BB-1 1.49220674 -0.00004768 0.311051 -0.00000384
0.560000 BB-2 1.49217935 -0.00006603 0.311050 -0.00000532
0.560000 BB-Ju 1.49230037 0.00001506 0.311056 0.00000121
0.560000 Lehman 1.47378456 -0.01239268 0.310054 -0.00100080
0.560000 Black 1.29392039 -0.13292263 0.300000 -0.01105512
0.580000 HHL 1.49935145 0 0.311384 0
0.580000 Zhang 1.49717694 -0.00145030 0.311267 -0.00011711
0.580000 Zhang-2 1.49935963 0.00000546 0.311385 0.00000044
0.580000 EG-1 1.49454342 -0.00320674 0.311125 -0.00025906
0.580000 EG-2 1.49939825 0.00003121 0.311387 0.00000252
0.580000 EG-3 1.49935348 0.00000135 0.311384 0.00000011
0.580000 LF-1 1.49087208 -0.00565535 0.310927 -0.00045712
0.580000 LF-2 1.49941922 0.00004520 0.311388 0.00000365
0.580000 LF-3 1.49935523 0.00000253 0.311384 0.00000020
0.580000 LL-1 1.49716893 -0.00145564 0.311267 -0.00011755
0.580000 LL-2 1.49937083 0.00001292 0.311385 0.00000104
0.580000 LL-3 1.49935084 -0.00000041 0.311384 -0.00000003
0.580000 GS 1.49942048 0.00004604 0.311388 0.00000372
0.580000 OMC 1.49924042 -0.00007405 0.311378 -0.00000598
0.580000 BB 1.49935117 -0.00000019 0.311384 -0.00000002
0.580000 BB-LB 1.49927656 -0.00004994 0.311380 -0.00000403
0.580000 BB-1 1.49928650 -0.00004332 0.311381 -0.00000350
0.580000 BB-2 1.49926199 -0.00005966 0.311379 -0.00000482
0.580000 BB-Ju 1.49936992 0.00001232 0.311385 0.00000099
0.580000 Lehman 1.48112841 -0.01215395 0.310400 -0.00098387
0.580000 Black 1.29480041 -0.13642634 0.300000 -0.01138428
0.600000 HHL 1.50636818 0 0.311710 0
0.600000 Zhang 1.50426295 -0.00139755 0.311596 -0.00011313
0.600000 Zhang-2 1.50637598 0.00000518 0.311710 0.00000042
0.600000 EG-1 1.50189023 -0.00297268 0.311469 -0.00024072
0.600000 EG-2 1.50641368 0.00003021 0.311712 0.00000244
0.600000 EG-3 1.50636986 0.00000112 0.311710 0.00000009
0.600000 LF-1 1.49755934 -0.00584773 0.311236 -0.00047384
0.600000 LF-2 1.50644373 0.00005015 0.311714 0.00000406
0.600000 LF-3 1.50637216 0.00000264 0.311710 0.00000021
0.600000 LL-1 1.50425520 -0.00140269 0.311596 -0.00011354
0.600000 LL-2 1.50638657 0.00001221 0.311711 0.00000099
0.600000 LL-3 1.50636758 -0.00000040 0.311710 -0.00000003
0.600000 GS 1.50644452 0.00005068 0.311714 0.00000410
0.600000 OMC 1.50626791 -0.00006656 0.311704 -0.00000539
0.600000 BB 1.50636793 -0.00000017 0.311710 -0.00000001
0.600000 BB-LB 1.50630046 -0.00004496 0.311706 -0.00000364
0.600000 BB-1 1.50630927 -0.00003910 0.311706 -0.00000316
0.600000 BB-2 1.50628751 -0.00005355 0.311705 -0.00000433
0.600000 BB-Ju 1.50638322 0.00000999 0.311710 0.00000081
0.600000 Lehman 1.48847326 -0.01187951 0.310746 -0.00096392
0.600000 Black 1.29567982 -0.13986511 0.300000 -0.01170955
0.620000 HHL 1.51332853 0 0.312031 0
0.620000 Zhang 1.51129782 -0.00134188 0.311922 -0.00010888
0.620000 Zhang-2 1.51333591 0.00000488 0.312031 0.00000040
0.620000 EG-1 1.50917078 -0.00274741 0.311808 -0.00022300
0.620000 EG-2 1.51337227 0.00002891 0.312033 0.00000234
0.620000 EG-3 1.51332991 0.00000091 0.312031 0.00000007
0.620000 LF-1 1.50418616 -0.00604123 0.311540 -0.00049071
0.620000 LF-2 1.51341246 0.00005547 0.312035 0.00000450
0.620000 LF-3 1.51333269 0.00000275 0.312031 0.00000022
0.620000 LL-1 1.51129039 -0.00134679 0.311922 -0.00010928
0.620000 LL-2 1.51334586 0.00001146 0.312032 0.00000093
0.620000 LL-3 1.51332795 -0.00000038 0.312031 -0.00000003
0.620000 GS 1.51341115 0.00005460 0.312035 0.00000443
0.620000 OMC 1.51323859 -0.00005943 0.312026 -0.00000482
0.620000 BB 1.51332830 -0.00000015 0.312031 -0.00000001
0.620000 BB-LB 1.51326771 -0.00004019 0.312028 -0.00000326
0.620000 BB-1 1.51327546 -0.00003506 0.312028 -0.00000284
0.620000 BB-2 1.51325631 -0.00004772 0.312027 -0.00000387
0.620000 BB-Ju 1.51334066 0.00000802 0.312032 0.00000065
0.620000 Lehman 1.49581898 -0.01157022 0.311090 -0.00094100
0.620000 Black 1.29655862 -0.14324048 0.300000 -0.01203097
0.640000 HHL 1.52023294 0 0.312349 0
0.640000 Zhang 1.51828167 -0.00128354 0.312244 -0.00010439
0.640000 Zhang-2 1.52023987 0.00000456 0.312349 0.00000037
0.640000 EG-1 1.51638547 -0.00253085 0.312143 -0.00020589
0.640000 EG-2 1.52027455 0.00002737 0.312351 0.00000223
0.640000 EG-3 1.52023405 0.00000073 0.312349 0.00000006
0.640000 LF-1 1.51075292 -0.00623590 0.311841 -0.00050774
0.640000 LF-2 1.52032589 0.00006114 0.312354 0.00000497
0.640000 LF-3 1.52023728 0.00000285 0.312349 0.00000023
0.640000 LL-1 1.51827460 -0.00128818 0.312244 -0.00010477
0.640000 LL-2 1.52024915 0.00001066 0.312349 0.00000087
0.640000 LL-3 1.52023239 -0.00000036 0.312349 -0.00000003
0.640000 GS 1.52032078 0.00005778 0.312353 0.00000470
0.640000 OMC 1.52015286 -0.00005268 0.312344 -0.00000428
0.640000 BB 1.52023275 -0.00000013 0.312349 -0.00000001
0.640000 BB-LB 1.52017873 -0.00003566 0.312346 -0.00000290
0.640000 BB-1 1.52018549 -0.00003122 0.312346 -0.00000254
0.640000 BB-2 1.52016879 -0.00004220 0.312345 -0.00000343
0.640000 BB-Ju 1.52024262 0.00000636 0.312349 0.00000052
0.640000 Lehman 1.50316549 -0.01122687 0.311433 -0.00091517
0.640000 Black 1.29743679 -0.14655396 0.300000 -0.01234859
0.660000 HHL 1.52708187 0 0.312662 0
0.660000 Zhang 1.52521463 -0.00122275 0.312563 -0.00009968
0.660000 Zhang-2 1.52708831 0.00000422 0.312663 0.00000034
0.660000 EG-1 1.52353465 -0.00232287 0.312473 -0.00018941
0.660000 EG-2 1.52712101 0.00002564 0.312665 0.00000209
0.660000 EG-3 1.52708274 0.00000057 0.312663 0.00000005
0.660000 LF-1 1.51725997 -0.00643181 0.312138 -0.00052494
0.660000 LF-2 1.52718446 0.00006718 0.312668 0.00000548
0.660000 LF-3 1.52708636 0.00000294 0.312663 0.00000024
0.660000 LL-1 1.52520796 -0.00122712 0.312562 -0.00010003
0.660000 LL-2 1.52709690 0.00000984 0.312663 0.00000080
0.660000 LL-3 1.52708134 -0.00000034 0.312662 -0.00000003
0.660000 GS 1.52717382 0.00006021 0.312667 0.00000491
0.660000 OMC 1.52701112 -0.00004633 0.312659 -0.00000378
0.660000 BB 1.52708168 -0.00000012 0.312662 -0.00000001
0.660000 BB-LB 1.52703393 -0.00003139 0.312660 -0.00000256
0.660000 BB-1 1.52703976 -0.00002757 0.312660 -0.00000225
0.660000 BB-2 1.52702535 -0.00003701 0.312659 -0.00000302
0.660000 BB-Ju 1.52708949 0.00000499 0.312663 0.00000041
0.660000 Lehman 1.51051266 -0.01085024 0.311776 -0.00088645
0.660000 Black 1.29831434 -0.14980698 0.300000 -0.01266247
0.680000 HHL 1.53387572 0 0.312973 0
0.680000 Zhang 1.53209681 -0.00115975 0.312878 -0.00009476
0.680000 Zhang-2 1.53388167 0.00000388 0.312973 0.00000032
0.680000 EG-1 1.53061871 -0.00212339 0.312799 -0.00017353
0.680000 EG-2 1.53391215 0.00002375 0.312975 0.00000194
0.680000 EG-3 1.53387639 0.00000043 0.312973 0.00000004
0.680000 LF-1 1.52370769 -0.00662898 0.312430 -0.00054231
0.680000 LF-2 1.53398862 0.00007360 0.312979 0.00000601
0.680000 LF-3 1.53388036 0.00000302 0.312973 0.00000025
0.680000 LL-1 1.53209056 -0.00116382 0.312878 -0.00009509
0.680000 LL-2 1.53388954 0.00000901 0.312973 0.00000074
0.680000 LL-3 1.53387523 -0.00000032 0.312973 -0.00000003
0.680000 GS 1.53397069 0.00006191 0.312978 0.00000506
0.680000 OMC 1.53381376 -0.00004040 0.312969 -0.00000330
0.680000 BB 1.53387558 -0.00000009 0.312973 -0.00000001
0.680000 BB-LB 1.53383372 -0.00002739 0.312970 -0.00000224
0.680000 BB-1 1.53383868 -0.00002415 0.312971 -0.00000197
0.680000 BB-2 1.53382638 -0.00003217 0.312970 -0.00000263
0.680000 BB-Ju 1.53388164 0.00000386 0.312973 0.00000032
0.680000 Lehman 1.51786039 -0.01044109 0.312118 -0.00085491
0.680000 Black 1.29919128 -0.15300095 0.300000 -0.01297265
0.700000 HHL 1.54061494 0 0.313279 0
0.700000 Zhang 1.53892834 -0.00109476 0.313190 -0.00008965
0.700000 Zhang-2 1.54062038 0.00000353 0.313279 0.00000029
0.700000 EG-1 1.53763802 -0.00193230 0.313121 -0.00015827
0.700000 EG-2 1.54064845 0.00002175 0.313281 0.00000178
0.700000 EG-3 1.54061544 0.00000032 0.313279 0.00000003
0.700000 LF-1 1.53009643 -0.00682747 0.312719 -0.00055985
0.700000 LF-2 1.54073880 0.00008040 0.313286 0.00000658
0.700000 LF-3 1.54061970 0.00000309 0.313279 0.00000025
0.700000 LL-1 1.53892255 -0.00109852 0.313189 -0.00008996
0.700000 LL-2 1.54062752 0.00000816 0.313280 0.00000067
0.700000 LL-3 1.54061449 -0.00000029 0.313279 -0.00000002
0.700000 GS 1.54071180 0.00006287 0.313284 0.00000515
0.700000 OMC 1.54056119 -0.00003489 0.313276 -0.00000286
0.700000 BB 1.54061482 -0.00000008 0.313279 -0.00000001
0.700000 BB-LB 1.54057849 -0.00002366 0.313277 -0.00000194
0.700000 BB-1 1.54058267 -0.00002095 0.313277 -0.00000172
0.700000 BB-2 1.54057230 -0.00002768 0.313277 -0.00000227
0.700000 BB-Ju 1.54061947 0.00000294 0.313279 0.00000024
0.700000 Lehman 1.52520857 -0.01000014 0.312459 -0.00082059
0.700000 Black 1.30006760 -0.15613723 0.300000 -0.01327918
0.720000 HHL 1.54729994 0 0.313582 0
0.720000 Zhang 1.54570934 -0.00102798 0.313498 -0.00008437
0.720000 Zhang-2 1.54730485 0.00000318 0.313582 0.00000026
0.720000 EG-1 1.54459296 -0.00174949 0.313438 -0.00014361
0.720000 EG-2 1.54733038 0.00001968 0.313584 0.00000161
0.720000 EG-3 1.54730029 0.00000023 0.313582 0.00000002
0.720000 LF-1 1.53642658 -0.00702731 0.313005 -0.00057756
0.720000 LF-2 1.54743544 0.00008757 0.313589 0.00000719
0.720000 LF-3 1.54730481 0.00000315 0.313582 0.00000026
0.720000 LL-1 1.54570403 -0.00103141 0.313497 -0.00008465
0.720000 LL-2 1.54731126 0.00000732 0.313583 0.00000060
0.720000 LL-3 1.54729952 -0.00000027 0.313582 -0.00000002
0.720000 GS 1.54739757 0.00006310 0.313587 0.00000518
0.720000 OMC 1.54725381 -0.00002981 0.313580 -0.00000245
0.720000 BB 1.54729984 -0.00000006 0.313582 -0.00000001
0.720000 BB-LB 1.54726864 -0.00002023 0.313580 -0.00000166
0.720000 BB-1 1.54727211 -0.00001798 0.313581 -0.00000148
0.720000 BB-2 1.54726350 -0.00002355 0.313580 -0.00000193
0.720000 BB-Ju 1.54730334 0.00000220 0.313582 0.00000018
0.720000 Lehman 1.53255710 -0.00952811 0.312799 -0.00078354
0.720000 Black 1.30094330 -0.15921712 0.300000 -0.01358210
0.740000 HHL 1.55393112 0 0.313881 0
0.740000 Zhang 1.55243994 -0.00095961 0.313803 -0.00007894
0.740000 Zhang-2 1.55393551 0.00000282 0.313882 0.00000023
0.740000 EG-1 1.55148390 -0.00157486 0.313752 -0.00012956
0.740000 EG-2 1.55395842 0.00001757 0.313883 0.00000144
0.740000 EG-3 1.55393135 0.00000015 0.313881 0.00000001
0.740000 LF-1 1.54269848 -0.00722853 0.313286 -0.00059544
0.740000 LF-2 1.55407895 0.00009513 0.313889 0.00000782
0.740000 LF-3 1.55393608 0.00000319 0.313882 0.00000026
0.740000 LL-1 1.55243513 -0.00096271 0.313802 -0.00007919
0.740000 LL-2 1.55394120 0.00000649 0.313882 0.00000053
0.740000 LL-3 1.55393074 -0.00000024 0.313881 -0.00000002
0.740000 GS 1.55402840 0.00006261 0.313887 0.00000515
0.740000 OMC 1.55389200 -0.00002517 0.313879 -0.00000207
0.740000 BB 1.55393104 -0.00000005 0.313881 -0.00000000
0.740000 BB-LB 1.55390458 -0.00001708 0.313880 -0.00000140
0.740000 BB-1 1.55390741 -0.00001526 0.313880 -0.00000125
0.740000 BB-2 1.55390037 -0.00001979 0.313880 -0.00000163
0.740000 BB-Ju 1.55393362 0.00000161 0.313882 0.00000013
0.740000 Lehman 1.53990587 -0.00902566 0.313138 -0.00074378
0.740000 Black 1.30181838 -0.16224190 0.300000 -0.01388147
0.760000 HHL 1.56050889 0 0.314177 0
0.760000 Zhang 1.55912029 -0.00088984 0.314104 -0.00007336
0.760000 Zhang-2 1.56051276 0.00000248 0.314178 0.00000020
0.760000 EG-1 1.55831122 -0.00140830 0.314061 -0.00011611
0.760000 EG-2 1.56053302 0.00001546 0.314179 0.00000127
0.760000 EG-3 1.56050903 0.00000009 0.314177 0.00000001
0.760000 LF-1 1.54891252 -0.00743115 0.313564 -0.00061351
0.760000 LF-2 1.56066975 0.00010308 0.314186 0.00000850
0.760000 LF-3 1.56051392 0.00000322 0.314178 0.00000027
0.760000 LL-1 1.55911598 -0.00089260 0.314104 -0.00007358
0.760000 LL-2 1.56051774 0.00000567 0.314178 0.00000047
0.760000 LL-3 1.56050856 -0.00000021 0.314177 -0.00000002
0.760000 GS 1.56060472 0.00006141 0.314182 0.00000506
0.760000 OMC 1.56047618 -0.00002096 0.314176 -0.00000173
0.760000 BB 1.56050883 -0.00000004 0.314177 -0.00000000
0.760000 BB-LB 1.56048669 -0.00001422 0.314176 -0.00000117
0.760000 BB-1 1.56048897 -0.00001277 0.314176 -0.00000105
0.760000 BB-2 1.56048332 -0.00001639 0.314176 -0.00000135
0.760000 BB-Ju 1.56051069 0.00000115 0.314177 0.00000010
0.760000 Lehman 1.54725478 -0.00849346 0.313476 -0.00070138
0.760000 Black 1.30269284 -0.16521281 0.300000 -0.01417732
0.780000 HHL 1.56703365 0 0.314470 0
0.780000 Zhang 1.56575050 -0.00081884 0.314402 -0.00006765
0.780000 Zhang-2 1.56703701 0.00000214 0.314470 0.00000018
0.780000 EG-1 1.56507531 -0.00124971 0.314366 -0.00010326
0.780000 EG-2 1.56705463 0.00001339 0.314471 0.00000111
0.780000 EG-3 1.56703372 0.00000004 0.314470 0.00000000
0.780000 LF-1 1.55506905 -0.00763519 0.313838 -0.00063175
0.780000 LF-2 1.56720823 0.00011141 0.314479 0.00000920
0.780000 LF-3 1.56703872 0.00000324 0.314470 0.00000027
0.780000 LL-1 1.56574671 -0.00082126 0.314402 -0.00006785
0.780000 LL-2 1.56704130 0.00000488 0.314470 0.00000040
0.780000 LL-3 1.56703336 -0.00000018 0.314470 -0.00000002
0.780000 GS 1.56712692 0.00005952 0.314475 0.00000492
0.780000 OMC 1.56700672 -0.00001718 0.314468 -0.00000142
0.780000 BB 1.56703360 -0.00000003 0.314470 -0.00000000
0.780000 BB-LB 1.56701538 -0.00001166 0.314469 -0.00000096
0.780000 BB-1 1.56701717 -0.00001052 0.314469 -0.00000087
0.780000 BB-2 1.56701273 -0.00001335 0.314469 -0.00000110
0.780000 BB-Ju 1.56703491 0.00000080 0.314470 0.00000007
0.780000 Lehman 1.55460372 -0.00793214 0.313813 -0.00065637
0.780000 Black 1.30356668 -0.16813102 0.300000 -0.01446969
0.800000 HHL 1.57350579 0 0.314759 0
0.800000 Zhang 1.57233072 -0.00074678 0.314697 -0.00006183
0.800000 Zhang-2 1.57350865 0.00000182 0.314759 0.00000015
0.800000 EG-1 1.57177654 -0.00109898 0.314668 -0.00009099
0.800000 EG-2 1.57352369 0.00001137 0.314760 0.00000094
0.800000 EG-3 1.57350581 0.00000001 0.314759 0.00000000
0.800000 LF-1 1.56116844 -0.00784068 0.314108 -0.00065018
0.800000 LF-2 1.57369479 0.00012012 0.314769 0.00000994
0.800000 LF-3 1.57351089 0.00000324 0.314759 0.00000027
0.800000 LL-1 1.57232744 -0.00074887 0.314697 -0.00006200
0.800000 LL-2 1.57351229 0.00000413 0.314759 0.00000034
0.800000 LL-3 1.57350554 -0.00000016 0.314759 -0.00000001
0.800000 GS 1.57359542 0.00005696 0.314763 0.00000471
0.800000 OMC 1.57348403 -0.00001383 0.314757 -0.00000114
0.800000 BB 1.57350576 -0.00000002 0.314759 -0.00000000
0.800000 BB-LB 1.57349104 -0.00000938 0.314758 -0.00000078
0.800000 BB-1 1.57349240 -0.00000851 0.314758 -0.00000070
0.800000 BB-2 1.57348900 -0.00001067 0.314758 -0.00000088
0.800000 BB-Ju 1.57350664 0.00000054 0.314759 0.00000004
0.800000 Lehman 1.56195258 -0.00734234 0.314150 -0.00060879
0.800000 Black 1.30443990 -0.17099771 0.300000 -0.01475864
0.820000 HHL 1.57992570 0 0.315044 0
0.820000 Zhang 1.57886109 -0.00067383 0.314988 -0.00005591
0.820000 Zhang-2 1.57992808 0.00000151 0.315044 0.00000013
0.820000 EG-1 1.57841528 -0.00095600 0.314965 -0.00007932
0.820000 EG-2 1.57994063 0.00000945 0.315045 0.00000078
0.820000 EG-3 1.57992568 -0.00000001 0.315044 -0.00000000
0.820000 LF-1 1.56721106 -0.00804762 0.314375 -0.00066879
0.820000 LF-2 1.58012983 0.00012921 0.315055 0.00001072
0.820000 LF-3 1.57993081 0.00000324 0.315044 0.00000027
0.820000 LL-1 1.57885831 -0.00067559 0.314988 -0.00005605
0.820000 LL-2 1.57993109 0.00000342 0.315044 0.00000028
0.820000 LL-3 1.57992549 -0.00000013 0.315044 -0.00000001
0.820000 GS 1.58001062 0.00005375 0.315049 0.00000446
0.820000 OMC 1.57990850 -0.00001088 0.315043 -0.00000090
0.820000 BB 1.57992567 -0.00000001 0.315044 -0.00000000
0.820000 BB-LB 1.57991404 -0.00000737 0.315044 -0.00000061
0.820000 BB-1 1.57991506 -0.00000673 0.315044 -0.00000056
0.820000 BB-2 1.57991254 -0.00000833 0.315044 -0.00000069
0.820000 BB-Ju 1.57992625 0.00000035 0.315044 0.00000003
0.820000 Lehman 1.56930128 -0.00672463 0.314486 -0.00055868
0.820000 Black 1.30531250 -0.17381399 0.300000 -0.01504420
0.840000 HHL 1.58629375 0 0.315326 0
0.840000 Zhang 1.58534174 -0.00060014 0.315277 -0.00004989
0.840000 Zhang-2 1.58629569 0.00000122 0.315327 0.00000010
0.840000 EG-1 1.58499193 -0.00082066 0.315258 -0.00006823
0.840000 EG-2 1.58630588 0.00000765 0.315327 0.00000064
0.840000 EG-3 1.58629371 -0.00000002 0.315326 -0.00000000
0.840000 LF-1 1.57319728 -0.00825602 0.314639 -0.00068758
0.840000 LF-2 1.58651372 0.00013867 0.315338 0.00001153
0.840000 LF-3 1.58629885 0.00000322 0.315327 0.00000027
0.840000 LL-1 1.58533945 -0.00060159 0.315276 -0.00005002
0.840000 LL-2 1.58629812 0.00000276 0.315327 0.00000023
0.840000 LL-3 1.58629358 -0.00000010 0.315326 -0.00000001
0.840000 GS 1.58637294 0.00004992 0.315331 0.00000415
0.840000 OMC 1.58628052 -0.00000833 0.315326 -0.00000069
0.840000 BB 1.58629373 -0.00000001 0.315326 -0.00000000
0.840000 BB-LB 1.58628479 -0.00000564 0.315326 -0.00000047
0.840000 BB-1 1.58628552 -0.00000519 0.315326 -0.00000043
0.840000 BB-2 1.58628371 -0.00000632 0.315326 -0.00000053
0.840000 BB-Ju 1.58629409 0.00000022 0.315326 0.00000002
0.840000 Lehman 1.57664970 -0.00607961 0.314820 -0.00050607
0.840000 Black 1.30618449 -0.17658095 0.300000 -0.01532641
0.860000 HHL 1.59261032 0 0.315605 0
0.860000 Zhang 1.59177283 -0.00052586 0.315562 -0.00004381
0.860000 Zhang-2 1.59261184 0.00000096 0.315605 0.00000008
0.860000 EG-1 1.59150686 -0.00069286 0.315548 -0.00005772
0.860000 EG-2 1.59261985 0.00000598 0.315606 0.00000050
0.860000 EG-3 1.59261027 -0.00000003 0.315605 -0.00000000
0.860000 LF-1 1.57912745 -0.00846589 0.314899 -0.00070655
0.860000 LF-2 1.59284683 0.00014851 0.315618 0.00001237
0.860000 LF-3 1.59261540 0.00000319 0.315606 0.00000027
0.860000 LL-1 1.59177100 -0.00052701 0.315561 -0.00004390
0.860000 LL-2 1.59261374 0.00000215 0.315605 0.00000018
0.860000 LL-3 1.59261019 -0.00000008 0.315605 -0.00000001
0.860000 GS 1.59268276 0.00004549 0.315609 0.00000379
0.860000 OMC 1.59260049 -0.00000617 0.315605 -0.00000051
0.860000 BB 1.59261031 -0.00000000 0.315605 -0.00000000
0.860000 BB-LB 1.59260367 -0.00000417 0.315605 -0.00000035
0.860000 BB-1 1.59260416 -0.00000387 0.315605 -0.00000032
0.860000 BB-2 1.59260293 -0.00000464 0.315605 -0.00000039
0.860000 BB-Ju 1.59261052 0.00000013 0.315605 0.00000001
0.860000 Lehman 1.58399774 -0.00540784 0.315154 -0.00045102
0.860000 Black 1.30705585 -0.17929965 0.300000 -0.01560532
0.880000 HHL 1.59887577 0 0.315881 0
0.880000 Zhang 1.59815450 -0.00045111 0.315843 -0.00003766
0.880000 Zhang-2 1.59887693 0.00000072 0.315881 0.00000006
0.880000 EG-1 1.59796044 -0.00057248 0.315833 -0.00004779
0.880000 EG-2 1.59888295 0.00000449 0.315881 0.00000037
0.880000 EG-3 1.59887573 -0.00000003 0.315881 -0.00000000
0.880000 LF-1 1.58500196 -0.00867723 0.315155 -0.00072571
0.880000 LF-2 1.59912953 0.00015871 0.315894 0.00001325
0.880000 LF-3 1.59888082 0.00000315 0.315881 0.00000026
0.880000 LL-1 1.59815310 -0.00045199 0.315843 -0.00003773
0.880000 LL-2 1.59887835 0.00000161 0.315881 0.00000013
0.880000 LL-3 1.59887568 -0.00000006 0.315881 -0.00000000
0.880000 GS 1.59894050 0.00004048 0.315884 0.00000338
0.880000 OMC 1.59886878 -0.00000437 0.315881 -0.00000037
0.880000 BB 1.59887577 -0.00000000 0.315881 -0.00000000
0.880000 BB-LB 1.59887105 -0.00000295 0.315881 -0.00000025
0.880000 BB-1 1.59887136 -0.00000276 0.315881 -0.00000023
0.880000 BB-2 1.59887058 -0.00000325 0.315881 -0.00000027
0.880000 BB-Ju 1.59887589 0.00000007 0.315881 0.00000001
0.880000 Lehman 1.59134531 -0.00470985 0.315487 -0.00039355
0.880000 Black 1.30792659 -0.18197110 0.300000 -0.01588096
0.900000 HHL 1.60509048 0 0.316153 0
0.900000 Zhang 1.60448690 -0.00037604 0.316122 -0.00003145
0.900000 Zhang-2 1.60509130 0.00000051 0.316153 0.00000004
0.900000 EG-1 1.60435307 -0.00045942 0.316115 -0.00003843
0.900000 EG-2 1.60509558 0.00000318 0.316154 0.00000027
0.900000 EG-3 1.60509045 -0.00000002 0.316153 -0.00000000
0.900000 LF-1 1.59082115 -0.00889005 0.315408 -0.00074505
0.900000 LF-2 1.60536218 0.00016927 0.316168 0.00001416
0.900000 LF-3 1.60509547 0.00000311 0.316154 0.00000026
0.900000 LL-1 1.60448588 -0.00037668 0.316122 -0.00003151
0.900000 LL-2 1.60509231 0.00000114 0.316153 0.00000010
0.900000 LL-3 1.60509042 -0.00000004 0.316153 -0.00000000
0.900000 GS 1.60514655 0.00003493 0.316156 0.00000292
0.900000 OMC 1.60508579 -0.00000292 0.316153 -0.00000024
0.900000 BB 1.60509048 0.00000000 0.316153 0.00000000
0.900000 BB-LB 1.60508732 -0.00000197 0.316153 -0.00000016
0.900000 BB-1 1.60508750 -0.00000185 0.316153 -0.00000016
0.900000 BB-2 1.60508704 -0.00000214 0.316153 -0.00000018
0.900000 BB-Ju 1.60509054 0.00000004 0.316153 0.00000000
0.900000 Lehman 1.59869230 -0.00398618 0.315820 -0.00033370
0.900000 Black 1.30879671 -0.18459630 0.300000 -0.01615336
0.920000 HHL 1.61125480 0 0.316423 0
0.920000 Zhang 1.61077017 -0.00030078 0.316397 -0.00002521
0.920000 Zhang-2 1.61125534 0.00000034 0.316423 0.00000003
0.920000 EG-1 1.61068512 -0.00035356 0.316393 -0.00002963
0.920000 EG-2 1.61125814 0.00000207 0.316423 0.00000017
0.920000 EG-3 1.61125478 -0.00000001 0.316423 -0.00000000
0.920000 LF-1 1.59658541 -0.00910432 0.315658 -0.00076457
0.920000 LF-2 1.61154512 0.00018019 0.316438 0.00001510
0.920000 LF-3 1.61125972 0.00000306 0.316423 0.00000026
0.920000 LL-1 1.61076950 -0.00030120 0.316397 -0.00002524
0.920000 LL-2 1.61125600 0.00000074 0.316423 0.00000006
0.920000 LL-3 1.61125476 -0.00000002 0.316423 -0.00000000
0.920000 GS 1.61130131 0.00002886 0.316425 0.00000242
0.920000 OMC 1.61125191 -0.00000179 0.316422 -0.00000015
0.920000 BB 1.61125481 0.00000000 0.316423 0.00000000
0.920000 BB-LB 1.61125286 -0.00000120 0.316422 -0.00000010
0.920000 BB-1 1.61125295 -0.00000114 0.316422 -0.00000010
0.920000 BB-2 1.61125271 -0.00000129 0.316422 -0.00000011
0.920000 BB-Ju 1.61125483 0.00000002 0.316423 0.00000000
0.920000 Lehman 1.60603861 -0.00323734 0.316151 -0.00027151
0.920000 Black 1.30966621 -0.18717622 0.300000 -0.01642257
0.940000 HHL 1.61736908 0 0.316689 0
0.940000 Zhang 1.61700448 -0.00022543 0.316670 -0.00001893
0.940000 Zhang-2 1.61736940 0.00000020 0.316689 0.00000002
0.940000 EG-1 1.61695697 -0.00025480 0.316667 -0.00002140
0.940000 EG-2 1.61737100 0.00000119 0.316689 0.00000010
0.940000 EG-3 1.61736907 -0.00000001 0.316689 -0.00000000
0.940000 LF-1 1.60229509 -0.00932006 0.315904 -0.00078427
0.940000 LF-2 1.61767871 0.00019144 0.316705 0.00001608
0.940000 LF-3 1.61737393 0.00000300 0.316689 0.00000025
0.940000 LL-1 1.61700408 -0.00022567 0.316670 -0.00001895
0.940000 LL-2 1.61736977 0.00000043 0.316689 0.00000004
0.940000 LL-3 1.61736906 -0.00000001 0.316689 -0.00000000
0.940000 GS 1.61740516 0.00002231 0.316691 0.00000187
0.940000 OMC 1.61736752 -0.00000096 0.316689 -0.00000008
0.940000 BB 1.61736909 0.00000001 0.316689 0.00000000
0.940000 BB-LB 1.61736804 -0.00000064 0.316689 -0.00000005
0.940000 BB-1 1.61736808 -0.00000062 0.316689 -0.00000005
0.940000 BB-2 1.61736797 -0.00000068 0.316689 -0.00000006
0.940000 BB-Ju 1.61736909 0.00000001 0.316689 0.00000000
0.940000 Lehman 1.61338415 -0.00246383 0.316482 -0.00020701
0.940000 Black 1.31053509 -0.18971179 0.300000 -0.01668863
0.960000 HHL 1.62343366 0 0.316952 0
0.960000 Zhang 1.62318997 -0.00015011 0.316939 -0.00001263
0.960000 Zhang-2 1.62343382 0.00000010 0.316952 0.00000001
0.960000 EG-1 1.62316901 -0.00016302 0.316938 -0.00001372
0.960000 EG-2 1.62343454 0.00000054 0.316952 0.00000005
0.960000 EG-3 1.62343367 0.00000000 0.316952 0.00000000
0.960000 LF-1 1.60795056 -0.00953725 0.316147 -0.00080416
0.960000 LF-2 1.62376328 0.00020304 0.316969 0.00001708
0.960000 LF-3 1.62343843 0.00000294 0.316952 0.00000025
0.960000 LL-1 1.62318979 -0.00015022 0.316939 -0.00001264
0.960000 LL-2 1.62343399 0.00000020 0.316952 0.00000002
0.960000 LL-3 1.62343367 0.00000000 0.316952 0.00000000
0.960000 GS 1.62345849 0.00001529 0.316953 0.00000129
0.960000 OMC 1.62343301 -0.00000040 0.316952 -0.00000003
0.960000 BB 1.62343368 0.00000001 0.316952 0.00000000
0.960000 BB-LB 1.62343323 -0.00000027 0.316952 -0.00000002
0.960000 BB-1 1.62343325 -0.00000026 0.316952 -0.00000002
0.960000 BB-2 1.62343321 -0.00000028 0.316952 -0.00000002
0.960000 BB-Ju 1.62343368 0.00000001 0.316952 0.00000000
0.960000 Lehman 1.62072882 -0.00166612 0.316811 -0.00014024
0.960000 Black 1.31140335 -0.19220392 0.300000 -0.01695156
0.980000 HHL 1.62944890 0 0.317211 0
0.980000 Zhang 1.62932681 -0.00007492 0.317205 -0.00000632
0.980000 Zhang-2 1.62944896 0.00000004 0.317211 0.00000000
0.980000 EG-1 1.62932161 -0.00007812 0.317205 -0.00000659
0.980000 EG-2 1.62944914 0.00000015 0.317211 0.00000001
0.980000 EG-3 1.62944892 0.00000001 0.317211 0.00000000
0.980000 LF-1 1.61355219 -0.00975588 0.316387 -0.00082422
0.980000 LF-2 1.62979916 0.00021496 0.317230 0.00001812
0.980000 LF-3 1.62945359 0.00000288 0.317212 0.00000024
0.980000 LL-1 1.62932677 -0.00007495 0.317205 -0.00000632
0.980000 LL-2 1.62944900 0.00000006 0.317211 0.00000001
0.980000 LL-3 1.62944892 0.00000001 0.317211 0.00000000
0.980000 GS 1.62946170 0.00000786 0.317212 0.00000066
0.980000 OMC 1.62944876 -0.00000008 0.317211 -0.00000001
0.980000 BB 1.62944892 0.00000001 0.317211 0.00000000
0.980000 BB-LB 1.62944882 -0.00000005 0.317211 -0.00000000
0.980000 BB-1 1.62944882 -0.00000005 0.317211 -0.00000000
0.980000 BB-2 1.62944881 -0.00000005 0.317211 -0.00000000
0.980000 BB-Ju 1.62944892 0.00000001 0.317211 0.00000000
0.980000 Lehman 1.62807252 -0.00084469 0.317140 -0.00007122
0.980000 Black 1.31227099 -0.19465349 0.300000 -0.01721141


==> single_r6_strike50_td.txt <==
Td Model Price Error Vol VolError
0.020000 HHL 45.99998470 0 0.300472 0
0.020000 Zhang 45.99995030 -0.00000075 0.300455 -0.00001715
0.020000 Zhang-2 45.99998466 -0.00000000 0.300472 -0.00000002
0.020000 EG-1 45.98053986 -0.00042271 0.289844 -0.01062783
0.020000 EG-2 46.00082762 0.00001832 0.300890 0.00041865
0.020000 EG-3 46.00011279 0.00000278 0.300536 0.00006381
0.020000 LF-1 45.99994629 -0.00000083 0.300453 -0.00001915
0.020000 LF-2 45.99998435 -0.00000001 0.300472 -0.00000017
0.020000 LF-3 45.99998469 -0.00000000 0.300472 -0.00000000
0.020000 LL-1 45.99994985 -0.00000076 0.300454 -0.00001737
0.020000 LL-2 45.99998471 0.00000000 0.300472 0.00000001
0.020000 LL-3 45.99998469 -0.00000000 0.300472 -0.00000000
0.020000 GS 45.99997929 -0.00000012 0.300469 -0.00000269
0.020000 OMC 45.99986073 -0.00000269 0.300410 -0.00006182
0.020000 BB 45.99998473 0.00000000 0.300472 0.00000002
0.020000 BB-LB 45.99995433 -0.00000066 0.300457 -0.00001514
0.020000 BB-1 45.99994845 -0.00000079 0.300454 -0.00001807
0.020000 BB-2 45.99996104 -0.00000051 0.300460 -0.00001179
0.020000 BB-Ju 46.00028790 0.00000659 0.300623 0.00015094
0.020000 Lehman 46.00034492 0.00000783 0.300651 0.00017928
0.020000 Black 45.99904211 -0.00002049 0.300000 -0.00047171
0.040000 HHL 46.00926588 0 0.300950 0
0.040000 Zhang 46.00919600 -0.00000152 0.300915 -0.00003458
0.040000 Zhang-2 46.00926575 -0.00000000 0.300950 -0.00000006
0.040000 EG-1 45.99043098 -0.00040937 0.290777 -0.01017278
0.040000 EG-2 46.01007198 0.00001752 0.301347 0.00039746
0.040000 EG-3 46.00938536 0.00000260 0.301009 0.00005908
0.040000 LF-1 46.00917981 -0.00000187 0.300907 -0.00004260
0.040000 LF-2 46.00926448 -0.00000003 0.300949 -0.00000069
0.040000 LF-3 46.00926585 -0.00000000 0.300950 -0.00000002
0.040000 LL-1 46.00919427 -0.00000156 0.300914 -0.00003544
0.040000 LL-2 46.00926594 0.00000000 0.300950 0.00000003
0.040000 LL-3 46.00926586 -0.00000000 0.300950 -0.00000001
0.040000 GS 46.00925510 -0.00000023 0.300944 -0.00000534
0.040000 OMC 46.00912476 -0.00000307 0.300880 -0.00006986
0.040000 BB 46.00926600 0.00000000 0.300950 0.00000006
0.040000 BB-LB 46.00920864 -0.00000124 0.300921 -0.00002832
0.040000 BB-1 46.00919762 -0.00000148 0.300916 -0.00003378
0.040000 BB-2 46.00922123 -0.00000097 0.300928 -0.00002209
0.040000 BB-Ju 46.00955290 0.00000624 0.301091 0.00014182
0.040000 Lehman 46.00997677 0.00001545 0.301300 0.00035065
0.040000 Black 46.00736176 -0.00004139 0.300000 -0.00094963
0.060000 HHL 46.01855641 0 0.301434 0
0.060000 Zhang 46.01845001 -0.00000231 0.301382 -0.00005227
0.060000 Zhang-2 46.01855612 -0.00000001 0.301434 -0.00000014
0.060000 EG-1 46.00032495 -0.00039618 0.291702 -0.00973131
0.060000 EG-2 46.01932721 0.00001675 0.301811 0.00037727
0.060000 EG-3 46.01866771 0.00000242 0.301488 0.00005462
0.060000 LF-1 46.01841319 -0.00000311 0.301363 -0.00007037
0.060000 LF-2 46.01855318 -0.00000007 0.301432 -0.00000159
0.060000 LF-3 46.01855633 -0.00000000 0.301434 -0.00000004
0.060000 LL-1 46.01844627 -0.00000239 0.301380 -0.00005411
0.060000 LL-2 46.01855652 0.00000000 0.301434 0.00000005
0.060000 LL-3 46.01855635 -0.00000000 0.301434 -0.00000003
0.060000 GS 46.01854030 -0.00000035 0.301426 -0.00000791
0.060000 OMC 46.01840056 -0.00000339 0.301357 -0.00007657
0.060000 BB 46.01855665 0.00000001 0.301434 0.00000012
0.060000 BB-LB 46.01847559 -0.00000176 0.301394 -0.00003970
0.060000 BB-1 46.01846012 -0.00000209 0.301386 -0.00004730
0.060000 BB-2 46.01849328 -0.00000137 0.301403 -0.00003101
0.060000 BB-Ju 46.01882723 0.00000588 0.301567 0.00013282
0.060000 Lehman 46.01960804 0.00002285 0.301948 0.00051412
0.060000 Black 46.01567149 -0.00006269 0.300000 -0.00143378
0.080000 HHL 46.02785662 0 0.301924 0
0.080000 Zhang 46.02771270 -0.00000313 0.301854 -0.00007017
0.080000 Zhang-2 46.02785610 -0.00000001 0.301924 -0.00000025
0.080000 EG-1 46.01022191 -0.00038313 0.292621 -0.00930311
0.080000 EG-2 46.02859357 0.00001601 0.302282 0.00035803
0.080000 EG-3 46.02796016 0.00000225 0.301975 0.00005043
0.080000 LF-1 46.02764654 -0.00000456 0.301822 -0.00010246
0.080000 LF-2 46.02785072 -0.00000013 0.301921 -0.00000287
0.080000 LF-3 46.02785645 -0.00000000 0.301924 -0.00000008
0.080000 LL-1 46.02770633 -0.00000327 0.301851 -0.00007328
0.080000 LL-2 46.02785678 0.00000000 0.301924 0.00000008
0.080000 LL-3 46.02785651 -0.00000000 0.301924 -0.00000005
0.080000 GS 46.02783527 -0.00000046 0.301914 -0.00001041
0.080000 OMC 46.02768834 -0.00000366 0.301842 -0.00008206
0.080000 BB 46.02785701 0.00000001 0.301924 0.00000019
0.080000 BB-LB 46.02775530 -0.00000220 0.301875 -0.00004939
0.080000 BB-1 46.02773604 -0.00000262 0.301865 -0.00005879
0.080000 BB-2 46.02777738 -0.00000172 0.301886 -0.00003862
0.080000 BB-Ju 46.02811134 0.00000553 0.302048 0.00012399
0.080000 Lehman 46.02923868 0.00003003 0.302594 0.00066969
0.080000 Black 46.02397131 -0.00008441 0.300000 -0.00192415
0.100000 HHL 46.03716683 0 0.302421 0
0.100000 Zhang 46.03698447 -0.00000396 0.302333 -0.00008825
0.100000 Zhang-2 46.03716602 -0.00000002 0.302420 -0.00000039
0.100000 EG-1 46.02012196 -0.00037024 0.293533 -0.00888789
0.100000 EG-2 46.03787132 0.00001530 0.302760 0.00033969
0.100000 EG-3 46.03726303 0.00000209 0.302467 0.00004650
0.100000 LF-1 46.03687997 -0.00000623 0.302282 -0.00013888
0.100000 LF-2 46.03715741 -0.00000020 0.302416 -0.00000456
0.100000 LF-3 46.03716655 -0.00000001 0.302421 -0.00000014
0.100000 LL-1 46.03697493 -0.00000417 0.302328 -0.00009287
0.100000 LL-2 46.03716705 0.00000000 0.302421 0.00000010
0.100000 LL-3 46.03716666 -0.00000000 0.302421 -0.00000008
0.100000 GS 46.03714037 -0.00000057 0.302408 -0.00001280
0.100000 OMC 46.03698827 -0.00000388 0.302334 -0.00008641
0.100000 BB 46.03716739 0.00000001 0.302421 0.00000027
0.100000 BB-LB 46.03704793 -0.00000258 0.302363 -0.00005752
0.100000 BB-1 46.03702546 -0.00000307 0.302352 -0.00006840
0.100000 BB-2 46.03707372 -0.00000202 0.302376 -0.00004504
0.100000 BB-Ju 46.03740566 0.00000519 0.302536 0.00011537
0.100000 Lehman 46.03886867 0.00003697 0.303238 0.00081734
0.100000 Black 46.03226122 -0.00010656 0.300000 -0.00242075
0.120000 HHL 46.04648738 0 0.302924 0
0.120000 Zhang 46.04626571 -0.00000481 0.302817 -0.00010646
0.120000 Zhang-2 46.04648622 -0.00000003 0.302923 -0.00000056
0.120000 EG-1 46.03002525 -0.00035751 0.294438 -0.00848535
0.120000 EG-2 46.04716071 0.00001462 0.303246 0.00032221
0.120000 EG-3 46.04657664 0.00000194 0.302966 0.00004281
0.120000 LF-1 46.04611359 -0.00000812 0.302744 -0.00017962
0.120000 LF-2 46.04647351 -0.00000030 0.302917 -0.00000666
0.120000 LF-3 46.04648695 -0.00000001 0.302923 -0.00000021
0.120000 LL-1 46.04625255 -0.00000510 0.302811 -0.00011278
0.120000 LL-2 46.04648763 0.00000001 0.302924 0.00000012
0.120000 LL-3 46.04648714 -0.00000001 0.302923 -0.00000012
0.120000 GS 46.04645599 -0.00000068 0.302909 -0.00001507
0.120000 OMC 46.04630056 -0.00000406 0.302834 -0.00008971
0.120000 BB 46.04648811 0.00000002 0.302924 0.00000035
0.120000 BB-LB 46.04635360 -0.00000291 0.302859 -0.00006422
0.120000 BB-1 46.04632848 -0.00000345 0.302847 -0.00007629
0.120000 BB-2 46.04638249 -0.00000228 0.302873 -0.00005035
0.120000 BB-Ju 46.04671058 0.00000485 0.303031 0.00010700
0.120000 Lehman 46.04849798 0.00004366 0.303881 0.00095709
0.120000 Black 46.04054125 -0.00012913 0.300000 -0.00292359
0.140000 HHL 46.05581859 0 0.303433 0
0.140000 Zhang 46.05555681 -0.00000568 0.303308 -0.00012476
0.140000 Zhang-2 46.05581703 -0.00000003 0.303432 -0.00000075
0.140000 EG-1 46.03993189 -0.00034494 0.295337 -0.00809522
0.140000 EG-2 46.05646202 0.00001397 0.303738 0.00030555
0.140000 EG-3 46.05590130 0.00000180 0.303472 0.00003936
0.140000 LF-1 46.05534752 -0.00001023 0.303208 -0.00022468
0.140000 LF-2 46.05579931 -0.00000042 0.303423 -0.00000918
0.140000 LF-3 46.05581798 -0.00000001 0.303432 -0.00000029
0.140000 LL-1 46.05553970 -0.00000606 0.303300 -0.00013292
0.140000 LL-2 46.05581886 0.00000001 0.303433 0.00000013
0.140000 LL-3 46.05581827 -0.00000001 0.303432 -0.00000016
0.140000 GS 46.05578248 -0.00000078 0.303415 -0.00001720
0.140000 OMC 46.05562539 -0.00000419 0.303341 -0.00009205
0.140000 BB 46.05581949 0.00000002 0.303433 0.00000043
0.140000 BB-LB 46.05567247 -0.00000317 0.303363 -0.00006960
0.140000 BB-1 46.05564521 -0.00000376 0.303350 -0.00008260
0.140000 BB-2 46.05570387 -0.00000249 0.303378 -0.00005464
0.140000 BB-Ju 46.05602653 0.00000451 0.303532 0.00009891
0.140000 Lehman 46.05812657 0.00005011 0.304522 0.00108895
0.140000 Black 46.04881140 -0.00015215 0.300000 -0.00343265
0.160000 HHL 46.06516079 0 0.303948 0
0.160000 Zhang 46.06485819 -0.00000657 0.303805 -0.00014310
0.160000 Zhang-2 46.06515876 -0.00000004 0.303947 -0.00000096
0.160000 EG-1 46.04984200 -0.00033255 0.296231 -0.00771724
0.160000 EG-2 46.06577548 0.00001334 0.304238 0.00028965
0.160000 EG-3 46.06523733 0.00000166 0.303984 0.00003614
0.160000 LF-1 46.06458188 -0.00001257 0.303674 -0.00027406
0.160000 LF-2 46.06513510 -0.00000056 0.303936 -0.00001214
0.160000 LF-3 46.06515996 -0.00000002 0.303948 -0.00000039
0.160000 LL-1 46.06483685 -0.00000703 0.303795 -0.00015321
0.160000 LL-2 46.06516105 0.00000001 0.303948 0.00000012
0.160000 LL-3 46.06516037 -0.00000001 0.303948 -0.00000020
0.160000 GS 46.06512022 -0.00000088 0.303929 -0.00001917
0.160000 OMC 46.06496296 -0.00000429 0.303854 -0.00009352
0.160000 BB 46.06516186 0.00000002 0.303948 0.00000051
0.160000 BB-LB 46.06500469 -0.00000339 0.303874 -0.00007378
0.160000 BB-1 46.06497575 -0.00000402 0.303860 -0.00008747
0.160000 BB-2 46.06503808 -0.00000266 0.303890 -0.00005799
0.160000 BB-Ju 46.06535387 0.00000419 0.304039 0.00009113
0.160000 Lehman 46.06775439 0.00005630 0.305161 0.00121293
0.160000 Black 46.05707169 -0.00017560 0.300000 -0.00394794
0.180000 HHL 46.07451430 0 0.304469 0
0.180000 Zhang 46.07417026 -0.00000747 0.304308 -0.00016143
0.180000 Zhang-2 46.07451175 -0.00000006 0.304468 -0.00000119
0.180000 EG-1 46.05975572 -0.00032032 0.297118 -0.00735115
0.180000 EG-2 46.07510136 0.00001274 0.304744 0.00027448
0.180000 EG-3 46.07458501 0.00000153 0.304503 0.00003313
0.180000 LF-1 46.07381677 -0.00001514 0.304142 -0.00032774
0.180000 LF-2 46.07448116 -0.00000072 0.304454 -0.00001553
0.180000 LF-3 46.07451321 -0.00000002 0.304469 -0.00000051
0.180000 LL-1 46.07414450 -0.00000803 0.304296 -0.00017354
0.180000 LL-2 46.07451452 0.00000000 0.304470 0.00000010
0.180000 LL-3 46.07451377 -0.00000001 0.304469 -0.00000025
0.180000 GS 46.07446956 -0.00000097 0.304448 -0.00002097
0.180000 OMC 46.07431347 -0.00000436 0.304375 -0.00009418
0.180000 BB 46.07451552 0.00000003 0.304470 0.00000057
0.180000 BB-LB 46.07435040 -0.00000356 0.304393 -0.00007685
0.180000 BB-1 46.07432020 -0.00000421 0.304378 -0.00009102
0.180000 BB-2 46.07438529 -0.00000280 0.304409 -0.00006049
0.180000 BB-Ju 46.07469299 0.00000388 0.304553 0.00008367
0.180000 Lehman 46.07738143 0.00006223 0.305798 0.00132904
0.180000 Black 46.06532212 -0.00019951 0.300000 -0.00446942
0.200000 HHL 46.08387943 0 0.304997 0
0.200000 Zhang 46.08349343 -0.00000838 0.304817 -0.00017971
0.200000 Zhang-2 46.08387632 -0.00000007 0.304996 -0.00000145
0.200000 EG-1 46.06967317 -0.00030827 0.298000 -0.00699670
0.200000 EG-2 46.08443991 0.00001216 0.305257 0.00025999
0.200000 EG-3 46.08394467 0.00000142 0.305027 0.00003032
0.200000 LF-1 46.08305232 -0.00001795 0.304611 -0.00038571
0.200000 LF-2 46.08383777 -0.00000090 0.304978 -0.00001937
0.200000 LF-3 46.08387804 -0.00000003 0.304996 -0.00000065
0.200000 LL-1 46.08346314 -0.00000903 0.304803 -0.00019383
0.200000 LL-2 46.08387956 0.00000000 0.304997 0.00000006
0.200000 LL-3 46.08387879 -0.00000001 0.304997 -0.00000030
0.200000 GS 46.08383089 -0.00000105 0.304975 -0.00002257
0.200000 OMC 46.08367710 -0.00000439 0.304903 -0.00009413
0.200000 BB 46.08388081 0.00000003 0.304998 0.00000064
0.200000 BB-LB 46.08370975 -0.00000368 0.304918 -0.00007893
0.200000 BB-1 46.08367868 -0.00000436 0.304904 -0.00009339
0.200000 BB-2 46.08374569 -0.00000290 0.304935 -0.00006220
0.200000 BB-Ju 46.08404425 0.00000358 0.305074 0.00007657
0.200000 Lehman 46.08700763 0.00006788 0.306434 0.00143731
0.200000 Black 46.07356271 -0.00022387 0.300000 -0.00499710
0.220000 HHL 46.09325650 0 0.305531 0
0.220000 Zhang 46.09282811 -0.00000929 0.305333 -0.00019786
0.220000 Zhang-2 46.09325279 -0.00000008 0.305529 -0.00000171
0.220000 EG-1 46.07959447 -0.00029640 0.298877 -0.00665365
0.220000 EG-2 46.09379138 0.00001160 0.305777 0.00024616
0.220000 EG-3 46.09331659 0.00000130 0.305559 0.00002770
0.220000 LF-1 46.09228863 -0.00002100 0.305083 -0.00044794
0.220000 LF-2 46.09320522 -0.00000111 0.305507 -0.00002365
0.220000 LF-3 46.09325478 -0.00000004 0.305530 -0.00000079
0.220000 LL-1 46.09279326 -0.00001005 0.305317 -0.00021399
0.220000 LL-2 46.09325651 0.00000000 0.305531 0.00000000
0.220000 LL-3 46.09325574 -0.00000002 0.305531 -0.00000035
0.220000 GS 46.09320456 -0.00000113 0.305507 -0.00002396
0.220000 OMC 46.09305405 -0.00000439 0.305438 -0.00009343
0.220000 BB 46.09325801 0.00000003 0.305532 0.00000070
0.220000 BB-LB 46.09308289 -0.00000377 0.305451 -0.00008011
0.220000 BB-1 46.09305131 -0.00000445 0.305436 -0.00009469
0.220000 BB-2 46.09311948 -0.00000297 0.305468 -0.00006322
0.220000 BB-Ju 46.09340800 0.00000329 0.305601 0.00006982
0.220000 Lehman 46.09663297 0.00007325 0.307069 0.00153776
0.220000 Black 46.08179347 -0.00024869 0.300000 -0.00553095
0.240000 HHL 46.10264582 0 0.306071 0
0.240000 Zhang 46.10217475 -0.00001022 0.305855 -0.00021584
0.240000 Zhang-2 46.10264147 -0.00000009 0.306069 -0.00000199
0.240000 EG-1 46.08951975 -0.00028471 0.299749 -0.00632177
0.240000 EG-2 46.10315602 0.00001107 0.306304 0.00023292
0.240000 EG-3 46.10270107 0.00000120 0.306096 0.00002526
0.240000 LF-1 46.10152583 -0.00002429 0.305557 -0.00051441
0.240000 LF-2 46.10258380 -0.00000135 0.306043 -0.00002838
0.240000 LF-3 46.10264374 -0.00000005 0.306070 -0.00000095
0.240000 LL-1 46.10213536 -0.00001107 0.305837 -0.00023393
0.240000 LL-2 46.10264566 -0.00000000 0.306071 -0.00000008
0.240000 LL-3 46.10264492 -0.00000002 0.306071 -0.00000041
0.240000 GS 46.10259092 -0.00000119 0.306046 -0.00002512
0.240000 OMC 46.10244450 -0.00000437 0.305979 -0.00009215
0.240000 BB 46.10264745 0.00000004 0.306072 0.00000074
0.240000 BB-LB 46.10246997 -0.00000381 0.305990 -0.00008049
0.240000 BB-1 46.10243819 -0.00000450 0.305976 -0.00009504
0.240000 BB-2 46.10250685 -0.00000301 0.306007 -0.00006360
0.240000 BB-Ju 46.10278458 0.00000301 0.306134 0.00006344
0.240000 Lehman 46.10625740 0.00007834 0.307701 0.00163041
0.240000 Black 46.09001441 -0.00027398 0.300000 -0.00607095
0.260000 HHL 46.11204769 0 0.306617 0
0.260000 Zhang 46.11153378 -0.00001114 0.306383 -0.00023359
0.260000 Zhang-2 46.11204267 -0.00000011 0.306615 -0.00000228
0.260000 EG-1 46.09944914 -0.00027322 0.300616 -0.00600083
0.260000 EG-2 46.11253408 0.00001055 0.306837 0.00022027
0.260000 EG-3 46.11209840 0.00000110 0.306640 0.00002300
0.260000 LF-1 46.11076403 -0.00002784 0.306032 -0.00058510
0.260000 LF-2 46.11197379 -0.00000160 0.306584 -0.00003354
0.260000 LF-3 46.11204523 -0.00000005 0.306616 -0.00000112
0.260000 LL-1 46.11148993 -0.00001210 0.306364 -0.00025356
0.260000 LL-2 46.11204731 -0.00000001 0.306617 -0.00000017
0.260000 LL-3 46.11204666 -0.00000002 0.306617 -0.00000047
0.260000 GS 46.11199035 -0.00000124 0.306591 -0.00002602
0.260000 OMC 46.11184864 -0.00000432 0.306527 -0.00009037
0.260000 BB 46.11204941 0.00000004 0.306618 0.00000078
0.260000 BB-LB 46.11187115 -0.00000383 0.306537 -0.00008014
0.260000 BB-1 46.11183946 -0.00000452 0.306523 -0.00009454
0.260000 BB-2 46.11190799 -0.00000303 0.306554 -0.00006341
0.260000 BB-Ju 46.11217433 0.00000275 0.306674 0.00005742
0.260000 Lehman 46.11588088 0.00008313 0.308332 0.00171531
0.260000 Black 46.09822555 -0.00029975 0.300000 -0.00661706
0.280000 HHL 46.12146241 0 0.307169 0
0.280000 Zhang 46.12090562 -0.00001207 0.306918 -0.00025103
0.280000 Zhang-2 46.12145670 -0.00000012 0.307167 -0.00000257
0.280000 EG-1 46.10938276 -0.00026191 0.301479 -0.00569060
0.280000 EG-2 46.12192579 0.00001005 0.307377 0.00020815
0.280000 EG-3 46.12150887 0.00000101 0.307190 0.00002090
0.280000 LF-1 46.12000335 -0.00003164 0.306509 -0.00065997
0.280000 LF-2 46.12137546 -0.00000189 0.307130 -0.00003914
0.280000 LF-3 46.12145956 -0.00000006 0.307168 -0.00000129
0.280000 LL-1 46.12085747 -0.00001312 0.306896 -0.00027278
0.280000 LL-2 46.12146176 -0.00000001 0.307169 -0.00000029
0.280000 LL-3 46.12146124 -0.00000003 0.307169 -0.00000053
0.280000 GS 46.12140317 -0.00000128 0.307143 -0.00002666
0.280000 OMC 46.12126667 -0.00000424 0.307081 -0.00008814
0.280000 BB 46.12146420 0.00000004 0.307170 0.00000080
0.280000 BB-LB 46.12128658 -0.00000381 0.307090 -0.00007917
0.280000 BB-1 46.12125523 -0.00000449 0.307076 -0.00009329
0.280000 BB-2 46.12132307 -0.00000302 0.307107 -0.00006273
0.280000 BB-Ju 46.12157755 0.00000250 0.307221 0.00005178
0.280000 Lehman 46.12550338 0.00008762 0.308962 0.00179248
0.280000 Black 46.10642689 -0.00032600 0.300000 -0.00716926
0.300000 HHL 46.13089028 0 0.307728 0
0.300000 Zhang 46.13029073 -0.00001300 0.307459 -0.00026811
0.300000 Zhang-2 46.13088386 -0.00000014 0.307725 -0.00000287
0.300000 EG-1 46.11932074 -0.00025080 0.302337 -0.00539087
0.300000 EG-2 46.13133141 0.00000956 0.307924 0.00019654
0.300000 EG-3 46.13093275 0.00000092 0.307746 0.00001895
0.300000 LF-1 46.12924390 -0.00003569 0.306989 -0.00073899
0.300000 LF-2 46.13078912 -0.00000219 0.307682 -0.00004516
0.300000 LF-3 46.13088702 -0.00000007 0.307726 -0.00000146
0.300000 LL-1 46.13023848 -0.00001413 0.307436 -0.00029153
0.300000 LL-2 46.13088932 -0.00000002 0.307727 -0.00000043
0.300000 LL-3 46.13088897 -0.00000003 0.307727 -0.00000059
0.300000 GS 46.13082974 -0.00000131 0.307700 -0.00002702
0.300000 OMC 46.13069877 -0.00000415 0.307642 -0.00008552
0.300000 BB 46.13089212 0.00000004 0.307728 0.00000082
0.300000 BB-LB 46.13071641 -0.00000377 0.307650 -0.00007763
0.300000 BB-1 46.13068562 -0.00000444 0.307636 -0.00009139
0.300000 BB-2 46.13075229 -0.00000299 0.307666 -0.00006160
0.300000 BB-Ju 46.13099456 0.00000226 0.307774 0.00004651
0.300000 Lehman 46.13512486 0.00009179 0.309589 0.00186197
0.300000 Black 46.11461844 -0.00035273 0.300000 -0.00772752
0.320000 HHL 46.14033158 0 0.308292 0
0.320000 Zhang 46.13968955 -0.00001391 0.308007 -0.00028475
0.320000 Zhang-2 46.14032445 -0.00000015 0.308289 -0.00000316
0.320000 EG-1 46.12926320 -0.00023989 0.303190 -0.00510141
0.320000 EG-2 46.14075117 0.00000909 0.308477 0.00018541
0.320000 EG-3 46.14037033 0.00000084 0.308309 0.00001714
0.320000 LF-1 46.13848581 -0.00004000 0.307470 -0.00082212
0.320000 LF-2 46.14021503 -0.00000253 0.308240 -0.00005160
0.320000 LF-3 46.14032791 -0.00000008 0.308290 -0.00000162
0.320000 LL-1 46.13963346 -0.00001513 0.307982 -0.00030969
0.320000 LL-2 46.14033026 -0.00000003 0.308291 -0.00000059
0.320000 LL-3 46.14033013 -0.00000003 0.308291 -0.00000064
0.320000 GS 46.14027040 -0.00000133 0.308265 -0.00002708
0.320000 OMC 46.14014511 -0.00000404 0.308209 -0.00008257
0.320000 BB 46.14033344 0.00000004 0.308293 0.00000082
0.320000 BB-LB 46.14016079 -0.00000370 0.308216 -0.00007562
0.320000 BB-1 46.14013076 -0.00000435 0.308203 -0.00008893
0.320000 BB-2 46.14019584 -0.00000294 0.308232 -0.00006010
0.320000 BB-Ju 46.14042564 0.00000204 0.308333 0.00004161
0.320000 Lehman 46.14474528 0.00009566 0.310216 0.00192381
0.320000 Black 46.12280022 -0.00037996 0.300000 -0.00829178
0.340000 HHL 46.14978660 0 0.308862 0
0.340000 Zhang 46.14910254 -0.00001482 0.308561 -0.00030089
0.340000 Zhang-2 46.14977875 -0.00000017 0.308859 -0.00000344
0.340000 EG-1 46.13921028 -0.00022917 0.304040 -0.00482203
0.340000 EG-2 46.15018531 0.00000864 0.309037 0.00017472
0.340000 EG-3 46.14982186 0.00000076 0.308877 0.00001547
0.340000 LF-1 46.14772920 -0.00004458 0.307953 -0.00090932
0.340000 LF-2 46.14965349 -0.00000288 0.308804 -0.00005844
0.340000 LF-3 46.14978253 -0.00000009 0.308860 -0.00000178
0.340000 LL-1 46.14904290 -0.00001611 0.308535 -0.00032719
0.340000 LL-2 46.14978487 -0.00000004 0.308861 -0.00000076
0.340000 LL-3 46.14978501 -0.00000003 0.308861 -0.00000070
0.340000 GS 46.14972546 -0.00000132 0.308835 -0.00002683
0.340000 OMC 46.14960589 -0.00000392 0.308783 -0.00007935
0.340000 BB 46.14978847 0.00000004 0.308863 0.00000082
0.340000 BB-LB 46.14961987 -0.00000361 0.308789 -0.00007320
0.340000 BB-1 46.14959077 -0.00000424 0.308776 -0.00008599
0.340000 BB-2 46.14965388 -0.00000288 0.308804 -0.00005827
0.340000 BB-Ju 46.14987109 0.00000183 0.308899 0.00003707
0.340000 Lehman 46.15436459 0.00009920 0.310840 0.00197806
0.340000 Black 46.13097224 -0.00040768 0.300000 -0.00886201
0.360000 HHL 46.15925560 0 0.309438 0
0.360000 Zhang 46.15853015 -0.00001572 0.309122 -0.00031645
0.360000 Zhang-2 46.15924706 -0.00000019 0.309434 -0.00000372
0.360000 EG-1 46.14916210 -0.00021867 0.304886 -0.00455251
0.360000 EG-2 46.15963405 0.00000820 0.309603 0.00016446
0.360000 EG-3 46.15928762 0.00000069 0.309452 0.00001393
0.360000 LF-1 46.15697417 -0.00004943 0.308438 -0.00100053
0.360000 LF-2 46.15910477 -0.00000327 0.309372 -0.00006567
0.360000 LF-3 46.15925117 -0.00000010 0.309436 -0.00000193
0.360000 LL-1 46.15846730 -0.00001708 0.309094 -0.00034394
0.360000 LL-2 46.15925344 -0.00000005 0.309437 -0.00000094
0.360000 LL-3 46.15925388 -0.00000004 0.309437 -0.00000075
0.360000 GS 46.15919526 -0.00000131 0.309412 -0.00002626
0.360000 OMC 46.15908128 -0.00000378 0.309362 -0.00007590
0.360000 BB 46.15925746 0.00000004 0.309439 0.00000081
0.360000 BB-LB 46.15909381 -0.00000351 0.309368 -0.00007044
0.360000 BB-1 46.15906578 -0.00000411 0.309356 -0.00008265
0.360000 BB-2 46.15912661 -0.00000279 0.309382 -0.00005616
0.360000 BB-Ju 46.15933117 0.00000164 0.309471 0.00003287
0.360000 Lehman 46.16398275 0.00010241 0.311463 0.00202477
0.360000 Black 46.13913452 -0.00043591 0.300000 -0.00943816
0.380000 HHL 46.16873887 0 0.310020 0
0.380000 Zhang 46.16797285 -0.00001659 0.309689 -0.00033136
0.380000 Zhang-2 46.16872964 -0.00000020 0.310016 -0.00000398
0.380000 EG-1 46.15911878 -0.00020837 0.305728 -0.00429265
0.380000 EG-2 46.16909764 0.00000777 0.310175 0.00015461
0.380000 EG-3 46.16876786 0.00000063 0.310033 0.00001251
0.380000 LF-1 46.16622086 -0.00005454 0.308924 -0.00109572
0.380000 LF-2 46.16856915 -0.00000368 0.309947 -0.00007327
0.380000 LF-3 46.16873411 -0.00000010 0.310018 -0.00000206
0.380000 LL-1 46.16790717 -0.00001801 0.309660 -0.00035985
0.380000 LL-2 46.16873624 -0.00000006 0.310019 -0.00000114
0.380000 LL-3 46.16873702 -0.00000004 0.310019 -0.00000080
0.380000 GS 46.16868011 -0.00000127 0.309995 -0.00002536
0.380000 OMC 46.16857147 -0.00000363 0.309948 -0.00007227
0.380000 BB 46.16874070 0.00000004 0.310021 0.00000079
0.380000 BB-LB 46.16858275 -0.00000338 0.309953 -0.00006739
0.380000 BB-1 46.16855592 -0.00000396 0.309941 -0.00007899
0.380000 BB-2 46.16861419 -0.00000270 0.309966 -0.00005382
0.380000 BB-Ju 46.16880615 0.00000146 0.310049 0.00002902
0.380000 Lehman 46.17359973 0.00010528 0.312084 0.00206400
0.380000 Black 46.14728705 -0.00046464 0.300000 -0.01002018
0.400000 HHL 46.17823667 0 0.310608 0
0.400000 Zhang 46.17743111 -0.00001744 0.310262 -0.00034553
0.400000 Zhang-2 46.17822678 -0.00000021 0.310604 -0.00000423
0.400000 EG-1 46.16908046 -0.00019828 0.306566 -0.00404224
0.400000 EG-2 46.17857630 0.00000735 0.310753 0.00014513
0.400000 EG-3 46.17826283 0.00000057 0.310619 0.00001119
0.400000 LF-1 46.17546938 -0.00005993 0.309413 -0.00119482
0.400000 LF-2 46.17804692 -0.00000411 0.310527 -0.00008122
0.400000 LF-3 46.17823162 -0.00000011 0.310606 -0.00000216
0.400000 LL-1 46.17736299 -0.00001892 0.310233 -0.00037484
0.400000 LL-2 46.17823353 -0.00000007 0.310607 -0.00000134
0.400000 LL-3 46.17823470 -0.00000004 0.310607 -0.00000084
0.400000 GS 46.17818029 -0.00000122 0.310584 -0.00002412
0.400000 OMC 46.17807661 -0.00000347 0.310540 -0.00006851
0.400000 BB 46.17823845 0.00000004 0.310609 0.00000076
0.400000 BB-LB 46.17808685 -0.00000324 0.310544 -0.00006412
0.400000 BB-1 46.17806130 -0.00000380 0.310533 -0.00007506
0.400000 BB-2 46.17811681 -0.00000260 0.310557 -0.00005129
0.400000 BB-Ju 46.17829627 0.00000129 0.310634 0.00002549
0.400000 Lehman 46.18321548 0.00010782 0.312704 0.00209579
0.400000 Black 46.15542986 -0.00049389 0.300000 -0.01060801
0.420000 HHL 46.18774924 0 0.311202 0
0.420000 Zhang 46.18690541 -0.00001827 0.310843 -0.00035889
0.420000 Zhang-2 46.18773873 -0.00000023 0.311197 -0.00000446
0.420000 EG-1 46.17904726 -0.00018840 0.307401 -0.00380109
0.420000 EG-2 46.18807024 0.00000695 0.311338 0.00013601
0.420000 EG-3 46.18777278 0.00000051 0.311212 0.00000998
0.420000 LF-1 46.18471986 -0.00006559 0.309904 -0.00129779
0.420000 LF-2 46.18753835 -0.00000457 0.311112 -0.00008951
0.420000 LF-3 46.18774399 -0.00000011 0.311199 -0.00000223
0.420000 LL-1 46.18683527 -0.00001979 0.310813 -0.00038881
0.420000 LL-2 46.18774558 -0.00000008 0.311200 -0.00000155
0.420000 LL-3 46.18774716 -0.00000005 0.311201 -0.00000088
0.420000 GS 46.18769610 -0.00000115 0.311179 -0.00002254
0.420000 OMC 46.18759689 -0.00000330 0.311137 -0.00006465
0.420000 BB 46.18775096 0.00000004 0.311202 0.00000073
0.420000 BB-LB 46.18760625 -0.00000310 0.311141 -0.00006068
0.420000 BB-1 46.18758207 -0.00000362 0.311131 -0.00007094
0.420000 BB-2 46.18763463 -0.00000248 0.311153 -0.00004863
0.420000 BB-Ju 46.18780179 0.00000114 0.311224 0.00002228
0.420000 Lehman 46.19282996 0.00011000 0.313322 0.00212022
0.420000 Black 46.16356295 -0.00052365 0.300000 -0.01120160
0.440000 HHL 46.19727684 0 0.311801 0
0.440000 Zhang 46.19639621 -0.00001906 0.311430 -0.00037136
0.440000 Zhang-2 46.19726576 -0.00000024 0.311796 -0.00000466
0.440000 EG-1 46.18901931 -0.00017874 0.308232 -0.00356900
0.440000 EG-2 46.19757970 0.00000656 0.311928 0.00012723
0.440000 EG-3 46.19729794 0.00000046 0.311810 0.00000887
0.440000 LF-1 46.19397241 -0.00007153 0.310396 -0.00140455
0.440000 LF-2 46.19704371 -0.00000505 0.311703 -0.00009810
0.440000 LF-3 46.19727147 -0.00000012 0.311799 -0.00000226
0.440000 LL-1 46.19632451 -0.00002061 0.311399 -0.00040169
0.440000 LL-2 46.19727265 -0.00000009 0.311799 -0.00000176
0.440000 LL-3 46.19727466 -0.00000005 0.311800 -0.00000092
0.440000 GS 46.19722781 -0.00000106 0.311780 -0.00002062
0.440000 OMC 46.19713247 -0.00000312 0.311740 -0.00006073
0.440000 BB 46.19727848 0.00000004 0.311802 0.00000069
0.440000 BB-LB 46.19714109 -0.00000294 0.311744 -0.00005711
0.440000 BB-1 46.19711834 -0.00000343 0.311734 -0.00006668
0.440000 BB-2 46.19716782 -0.00000236 0.311755 -0.00004586
0.440000 BB-Ju 46.19732291 0.00000100 0.311820 0.00001937
0.440000 Lehman 46.20244312 0.00011183 0.313938 0.00213735
0.440000 Black 46.17168634 -0.00055394 0.300000 -0.01180089
0.460000 HHL 46.20681971 0 0.312406 0
0.460000 Zhang 46.20590400 -0.00001982 0.312023 -0.00038285
0.460000 Zhang-2 46.20680811 -0.00000025 0.312401 -0.00000483
0.460000 EG-1 46.19899675 -0.00016930 0.309060 -0.00334577
0.460000 EG-2 46.20710488 0.00000617 0.312525 0.00011878
0.460000 EG-3 46.20683855 0.00000041 0.312414 0.00000785
0.460000 LF-1 46.20322716 -0.00007775 0.310891 -0.00151505
0.460000 LF-2 46.20656330 -0.00000555 0.312299 -0.00010698
0.460000 LF-3 46.20681432 -0.00000012 0.312404 -0.00000225
0.460000 LL-1 46.20583120 -0.00002139 0.311992 -0.00041338
0.460000 LL-2 46.20681498 -0.00000010 0.312404 -0.00000197
0.460000 LL-3 46.20681744 -0.00000005 0.312405 -0.00000094
0.460000 GS 46.20677568 -0.00000095 0.312387 -0.00001836
0.460000 OMC 46.20668352 -0.00000295 0.312349 -0.00005680
0.460000 BB 46.20682126 0.00000003 0.312406 0.00000065
0.460000 BB-LB 46.20669152 -0.00000277 0.312352 -0.00005346
0.460000 BB-1 46.20667024 -0.00000323 0.312343 -0.00006234
0.460000 BB-2 46.20671655 -0.00000223 0.312363 -0.00004302
0.460000 BB-Ju 46.20685988 0.00000087 0.312423 0.00001674
0.460000 Lehman 46.21205493 0.00011330 0.314553 0.00214725
0.460000 Black 46.17980004 -0.00058476 0.300000 -0.01240581
0.480000 HHL 46.21637808 0 0.313016 0
0.480000 Zhang 46.21542927 -0.00002053 0.312623 -0.00039328
0.480000 Zhang-2 46.21636602 -0.00000026 0.313011 -0.00000498
0.480000 EG-1 46.20897969 -0.00016008 0.309885 -0.00313122
0.480000 EG-2 46.21664601 0.00000580 0.313127 0.00011064
0.480000 EG-3 46.21639483 0.00000036 0.313023 0.00000692
0.480000 LF-1 46.21248422 -0.00008425 0.311387 -0.00162922
0.480000 LF-2 46.21609737 -0.00000607 0.312900 -0.00011611
0.480000 LF-3 46.21637280 -0.00000011 0.313014 -0.00000218
0.480000 LL-1 46.21535584 -0.00002212 0.312592 -0.00042382
0.480000 LL-2 46.21637281 -0.00000011 0.313014 -0.00000217
0.480000 LL-3 46.21637574 -0.00000005 0.313015 -0.00000096
0.480000 GS 46.21633994 -0.00000083 0.313001 -0.00001576
0.480000 OMC 46.21625020 -0.00000277 0.312963 -0.00005287
0.480000 BB 46.21637953 0.00000003 0.313017 0.00000060
0.480000 BB-LB 46.21625768 -0.00000261 0.312967 -0.00004978
0.480000 BB-1 46.21623789 -0.00000303 0.312958 -0.00005796
0.480000 BB-2 46.21628098 -0.00000210 0.312976 -0.00004014
0.480000 BB-Ju 46.21641289 0.00000075 0.313031 0.00001438
0.480000 Lehman 46.22166533 0.00011440 0.315166 0.00214998
0.480000 Black 46.18790406 -0.00061610 0.300000 -0.01301629
0.500000 HHL 46.22595217 0 0.313632 0
0.500000 Zhang 46.22497250 -0.00002119 0.313230 -0.00040257
0.500000 Zhang-2 46.22593973 -0.00000027 0.313627 -0.00000510
0.500000 EG-1 46.21896826 -0.00015108 0.310707 -0.00292515
0.500000 EG-2 46.22620328 0.00000543 0.313735 0.00010280
0.500000 EG-3 46.22596698 0.00000032 0.313638 0.00000607
0.500000 LF-1 46.22174373 -0.00009104 0.311885 -0.00174698
0.500000 LF-2 46.22564620 -0.00000662 0.313507 -0.00012547
0.500000 LF-3 46.22594715 -0.00000011 0.313630 -0.00000206
0.500000 LL-1 46.22489892 -0.00002278 0.313199 -0.00043290
0.500000 LL-2 46.22594639 -0.00000013 0.313630 -0.00000237
0.500000 LL-3 46.22594978 -0.00000005 0.313631 -0.00000098
0.500000 GS 46.22592083 -0.00000068 0.313619 -0.00001284
0.500000 OMC 46.22583267 -0.00000259 0.313583 -0.00004898
0.500000 BB 46.22595352 0.00000003 0.313633 0.00000055
0.500000 BB-LB 46.22583971 -0.00000243 0.313586 -0.00004609
0.500000 BB-1 46.22582143 -0.00000283 0.313579 -0.00005358
0.500000 BB-2 46.22586127 -0.00000197 0.313595 -0.00003725
0.500000 BB-Ju 46.22598214 0.00000065 0.313645 0.00001228
0.500000 Lehman 46.23127429 0.00011513 0.315778 0.00214563
0.500000 Black 46.19599841 -0.00064799 0.300000 -0.01363226
0.520000 HHL 46.23554220 0 0.314254 0
0.520000 Zhang 46.23453420 -0.00002180 0.313843 -0.00041062
0.520000 Zhang-2 46.23552946 -0.00000028 0.314248 -0.00000518
0.520000 EG-1 46.22896260 -0.00014231 0.311526 -0.00272737
0.520000 EG-2 46.23577690 0.00000508 0.314349 0.00009525
0.520000 EG-3 46.23555523 0.00000028 0.314259 0.00000529
0.520000 LF-1 46.23100581 -0.00009811 0.312385 -0.00186828
0.520000 LF-2 46.23521006 -0.00000718 0.314119 -0.00013502
0.520000 LF-3 46.23553761 -0.00000010 0.314252 -0.00000186
0.520000 LL-1 46.23446095 -0.00002339 0.313813 -0.00044056
0.520000 LL-2 46.23553592 -0.00000014 0.314251 -0.00000255
0.520000 LL-3 46.23553978 -0.00000005 0.314253 -0.00000098
0.520000 GS 46.23551853 -0.00000051 0.314244 -0.00000961
0.520000 OMC 46.23543107 -0.00000240 0.314208 -0.00004515
0.520000 BB 46.23554345 0.00000003 0.314254 0.00000051
0.520000 BB-LB 46.23543775 -0.00000226 0.314211 -0.00004243
0.520000 BB-1 46.23542096 -0.00000262 0.314204 -0.00004926
0.520000 BB-2 46.23545756 -0.00000183 0.314219 -0.00003438
0.520000 BB-Ju 46.23556783 0.00000055 0.314264 0.00001041
0.520000 Lehman 46.24088175 0.00011549 0.316388 0.00213427
0.520000 Black 46.20408310 -0.00068041 0.300000 -0.01425365
0.540000 HHL 46.24514838 0 0.314880 0
0.540000 Zhang 46.24411486 -0.00002235 0.314463 -0.00041735
0.540000 Zhang-2 46.24513541 -0.00000028 0.314875 -0.00000522
0.540000 EG-1 46.23896284 -0.00013376 0.312343 -0.00253769
0.540000 EG-2 46.24536707 0.00000473 0.314968 0.00008798
0.540000 EG-3 46.24515978 0.00000025 0.314885 0.00000459
0.540000 LF-1 46.24027057 -0.00010548 0.312887 -0.00199302
0.540000 LF-2 46.24478921 -0.00000777 0.314736 -0.00014474
0.540000 LF-3 46.24514441 -0.00000009 0.314879 -0.00000160
0.540000 LL-1 46.24404242 -0.00002392 0.314434 -0.00044670
0.540000 LL-2 46.24514165 -0.00000015 0.314878 -0.00000271
0.540000 LL-3 46.24514594 -0.00000005 0.314879 -0.00000098
0.540000 GS 46.24513324 -0.00000033 0.314874 -0.00000610
0.540000 OMC 46.24504556 -0.00000222 0.314839 -0.00004140
0.540000 BB 46.24514952 0.00000002 0.314881 0.00000046
0.540000 BB-LB 46.24505192 -0.00000209 0.314842 -0.00003884
0.540000 BB-1 46.24503661 -0.00000242 0.314835 -0.00004501
0.540000 BB-2 46.24507002 -0.00000169 0.314849 -0.00003155
0.540000 BB-Ju 46.24517013 0.00000047 0.314889 0.00000876
0.540000 Lehman 46.25048768 0.00011546 0.316996 0.00211599
0.540000 Black 46.21215814 -0.00071338 0.300000 -0.01488037
0.560000 HHL 46.25477091 0 0.315512 0
0.560000 Zhang 46.25371499 -0.00002283 0.315090 -0.00042266
0.560000 Zhang-2 46.25475781 -0.00000028 0.315507 -0.00000523
0.560000 EG-1 46.24896909 -0.00012543 0.313156 -0.00235593
0.560000 EG-2 46.25497400 0.00000439 0.315593 0.00008099
0.560000 EG-3 46.25478080 0.00000021 0.315516 0.00000395
0.560000 LF-1 46.24953815 -0.00011313 0.313391 -0.00212114
0.560000 LF-2 46.25438393 -0.00000837 0.315358 -0.00015459
0.560000 LF-3 46.25476776 -0.00000007 0.315511 -0.00000125
0.560000 LL-1 46.25364381 -0.00002437 0.315061 -0.00045125
0.560000 LL-2 46.25476376 -0.00000015 0.315510 -0.00000285
0.560000 LL-3 46.25476847 -0.00000005 0.315511 -0.00000097
0.560000 GS 46.25476510 -0.00000013 0.315510 -0.00000232
0.560000 OMC 46.25467629 -0.00000205 0.315475 -0.00003777
0.560000 BB 46.25477194 0.00000002 0.315513 0.00000041
0.560000 BB-LB 46.25468238 -0.00000191 0.315477 -0.00003534
0.560000 BB-1 46.25466851 -0.00000221 0.315471 -0.00004087
0.560000 BB-2 46.25469878 -0.00000156 0.315484 -0.00002879
0.560000 BB-Ju 46.25478922 0.00000040 0.315520 0.00000731
0.560000 Lehman 46.26009203 0.00011504 0.317603 0.00209087
0.560000 Black 46.22022355 -0.00074689 0.300000 -0.01551236
0.580000 HHL 46.26440997 0 0.316150 0
0.580000 Zhang 46.26333508 -0.00002323 0.315723 -0.00042647
0.580000 Zhang-2 46.26439684 -0.00000028 0.316144 -0.00000519
0.580000 EG-1 46.25898150 -0.00011734 0.313968 -0.00218190
0.580000 EG-2 46.26459785 0.00000406 0.316224 0.00007427
0.580000 EG-3 46.26441850 0.00000018 0.316153 0.00000337
0.580000 LF-1 46.25880866 -0.00012107 0.313897 -0.00225255
0.580000 LF-2 46.26399448 -0.00000898 0.315985 -0.00016454
0.580000 LF-3 46.26440789 -0.00000004 0.316149 -0.00000082
0.580000 LL-1 46.26326563 -0.00002473 0.315695 -0.00045412
0.580000 LL-2 46.26440246 -0.00000016 0.316147 -0.00000297
0.580000 LL-3 46.26440756 -0.00000005 0.316149 -0.00000096
0.580000 GS 46.26441426 0.00000009 0.316151 0.00000170
0.580000 OMC 46.26432339 -0.00000187 0.316115 -0.00003426
0.580000 BB 46.26441089 0.00000002 0.316150 0.00000036
0.580000 BB-LB 46.26432923 -0.00000175 0.316118 -0.00003194
0.580000 BB-1 46.26431676 -0.00000201 0.316113 -0.00003688
0.580000 BB-2 46.26434399 -0.00000143 0.316123 -0.00002610
0.580000 BB-Ju 46.26442526 0.00000033 0.316156 0.00000605
0.580000 Lehman 46.26969475 0.00011423 0.318209 0.00205898
0.580000 Black 46.22827934 -0.00078096 0.300000 -0.01614953
0.600000 HHL 46.27406576 0 0.316792 0
0.600000 Zhang 46.27297566 -0.00002356 0.316363 -0.00042869
0.600000 Zhang-2 46.27405269 -0.00000028 0.316787 -0.00000512
0.600000 EG-1 46.26900019 -0.00010947 0.314776 -0.00201542
0.600000 EG-2 46.27423884 0.00000374 0.316860 0.00006782
0.600000 EG-3 46.27407304 0.00000016 0.316795 0.00000285
0.600000 LF-1 46.26808224 -0.00012931 0.314405 -0.00238717
0.600000 LF-2 46.27362111 -0.00000961 0.316617 -0.00017454
0.600000 LF-3 46.27406500 -0.00000002 0.316791 -0.00000030
0.600000 LL-1 46.27290836 -0.00002501 0.316337 -0.00045525
0.600000 LL-2 46.27405795 -0.00000017 0.316789 -0.00000306
0.600000 LL-3 46.27406339 -0.00000005 0.316791 -0.00000093
0.600000 GS 46.27408082 0.00000033 0.316798 0.00000591
0.600000 OMC 46.27398700 -0.00000170 0.316761 -0.00003088
0.600000 BB 46.27406657 0.00000002 0.316792 0.00000032
0.600000 BB-LB 46.27399261 -0.00000158 0.316763 -0.00002868
0.600000 BB-1 46.27398149 -0.00000182 0.316759 -0.00003304
0.600000 BB-2 46.27400579 -0.00000130 0.316768 -0.00002351
0.600000 BB-Ju 46.27407840 0.00000027 0.316797 0.00000495
0.600000 Lehman 46.27929580 0.00011302 0.318812 0.00202043
0.600000 Black 46.23632552 -0.00081558 0.300000 -0.01679178
0.620000 HHL 46.28373844 0 0.317439 0
0.620000 Zhang 46.28263722 -0.00002379 0.317010 -0.00042923
0.620000 Zhang-2 46.28372553 -0.00000028 0.317434 -0.00000501
0.620000 EG-1 46.27902529 -0.00010183 0.315583 -0.00185630
0.620000 EG-2 46.28389712 0.00000343 0.317501 0.00006163
0.620000 EG-3 46.28374459 0.00000013 0.317441 0.00000239
0.620000 LF-1 46.27735901 -0.00013783 0.314914 -0.00252491
0.620000 LF-2 46.28326408 -0.00001025 0.317254 -0.00018456
0.620000 LF-3 46.28373928 0.00000002 0.317439 0.00000033
0.620000 LL-1 46.28257249 -0.00002519 0.316985 -0.00045454
0.620000 LL-2 46.28373040 -0.00000017 0.317436 -0.00000312
0.620000 LL-3 46.28373612 -0.00000005 0.317438 -0.00000090
0.620000 GS 46.28376486 0.00000057 0.317449 0.00001027
0.620000 OMC 46.28366726 -0.00000154 0.317411 -0.00002766
0.620000 BB 46.28373915 0.00000002 0.317439 0.00000028
0.620000 BB-LB 46.28367264 -0.00000142 0.317413 -0.00002557
0.620000 BB-1 46.28366281 -0.00000163 0.317410 -0.00002939
0.620000 BB-2 46.28368431 -0.00000117 0.317418 -0.00002104
0.620000 BB-Ju 46.28374877 0.00000022 0.317443 0.00000402
0.620000 Lehman 46.28889513 0.00011141 0.319414 0.00197530
0.620000 Black 46.24436209 -0.00085076 0.300000 -0.01743905
0.640000 HHL 46.29342817 0 0.318091 0
0.640000 Zhang 46.29232029 -0.00002393 0.317663 -0.00042799
0.640000 Zhang-2 46.29341553 -0.00000027 0.318086 -0.00000487
0.640000 EG-1 46.28905693 -0.00009442 0.316387 -0.00170437
0.640000 EG-2 46.29357289 0.00000313 0.318147 0.00005571
0.640000 EG-3 46.29343330 0.00000011 0.318093 0.00000198
0.640000 LF-1 46.28663909 -0.00014665 0.315426 -0.00266569
0.640000 LF-2 46.29292366 -0.00001090 0.317897 -0.00019457
0.640000 LF-3 46.29343092 0.00000006 0.318092 0.00000106
0.640000 LL-1 46.29225852 -0.00002527 0.317639 -0.00045193
0.640000 LL-2 46.29341998 -0.00000018 0.318088 -0.00000315
0.640000 LL-3 46.29342594 -0.00000005 0.318090 -0.00000086
0.640000 GS 46.29346641 0.00000083 0.318106 0.00001473
0.640000 OMC 46.29336428 -0.00000138 0.318067 -0.00002461
0.640000 BB 46.29342878 0.00000001 0.318091 0.00000024
0.640000 BB-LB 46.29336944 -0.00000127 0.318069 -0.00002262
0.640000 BB-1 46.29336083 -0.00000145 0.318065 -0.00002594
0.640000 BB-2 46.29337967 -0.00000105 0.318073 -0.00001868
0.640000 BB-Ju 46.29343653 0.00000018 0.318094 0.00000322
0.640000 Lehman 46.29849270 0.00010940 0.320015 0.00192369
0.640000 Black 46.25238908 -0.00088650 0.300000 -0.01809123
0.660000 HHL 46.30313511 0 0.318748 0
0.660000 Zhang 46.30202539 -0.00002397 0.318323 -0.00042488
0.660000 Zhang-2 46.30312285 -0.00000026 0.318744 -0.00000468
0.660000 EG-1 46.29909523 -0.00008725 0.317189 -0.00155945
0.660000 EG-2 46.30326631 0.00000283 0.318798 0.00005006
0.660000 EG-3 46.30313934 0.00000009 0.318750 0.00000162
0.660000 LF-1 46.29592261 -0.00015577 0.315939 -0.00280941
0.660000 LF-2 46.30260008 -0.00001155 0.318544 -0.00020452
0.660000 LF-3 46.30314010 0.00000011 0.318750 0.00000191
0.660000 LL-1 46.30196691 -0.00002523 0.318301 -0.00044734
0.660000 LL-2 46.30312687 -0.00000018 0.318745 -0.00000315
0.660000 LL-3 46.30313298 -0.00000005 0.318747 -0.00000081
0.660000 GS 46.30318550 0.00000109 0.318767 0.00001923
0.660000 OMC 46.30307820 -0.00000123 0.318727 -0.00002172
0.660000 BB 46.30313563 0.00000001 0.318748 0.00000020
0.660000 BB-LB 46.30308313 -0.00000112 0.318728 -0.00001984
0.660000 BB-1 46.30307566 -0.00000128 0.318726 -0.00002270
0.660000 BB-2 46.30309200 -0.00000093 0.318732 -0.00001646
0.660000 BB-Ju 46.30314178 0.00000014 0.318751 0.00000255
0.660000 Lehman 46.30808845 0.00010698 0.320614 0.00186568
0.660000 Black 46.26040649 -0.00092280 0.300000 -0.01874824
0.680000 HHL 46.31285940 0 0.319410 0
0.680000 Zhang 46.31175302 -0.00002389 0.318990 -0.00041982
0.680000 Zhang-2 46.31284762 -0.00000025 0.319406 -0.00000446
0.680000 EG-1 46.30914033 -0.00008030 0.317989 -0.00142135
0.680000 EG-2 46.31297755 0.00000255 0.319455 0.00004468
0.680000 EG-3 46.31286283 0.00000007 0.319411 0.00000130
0.680000 LF-1 46.30520970 -0.00016517 0.316454 -0.00295600
0.680000 LF-2 46.31229360 -0.00001222 0.319196 -0.00021438
0.680000 LF-3 46.31286698 0.00000016 0.319413 0.00000287
0.680000 LL-1 46.31169817 -0.00002507 0.318969 -0.00044070
0.680000 LL-2 46.31285120 -0.00000018 0.319407 -0.00000311
0.680000 LL-3 46.31285739 -0.00000004 0.319409 -0.00000076
0.680000 GS 46.31292210 0.00000135 0.319434 0.00002372
0.680000 OMC 46.31280914 -0.00000109 0.319391 -0.00001902
0.680000 BB 46.31285985 0.00000001 0.319410 0.00000017
0.680000 BB-LB 46.31281381 -0.00000098 0.319393 -0.00001725
0.680000 BB-1 46.31280741 -0.00000112 0.319390 -0.00001967
0.680000 BB-2 46.31282143 -0.00000082 0.319396 -0.00001437
0.680000 BB-Ju 46.31286466 0.00000011 0.319412 0.00000199
0.680000 Lehman 46.31768234 0.00010414 0.321211 0.00180138
0.680000 Black 46.26841433 -0.00095967 0.300000 -0.01940999
0.700000 HHL 46.32260119 0 0.320076 0
0.700000 Zhang 46.32150373 -0.00002369 0.319664 -0.00041270
0.700000 Zhang-2 46.32258997 -0.00000024 0.320072 -0.00000421
0.700000 EG-1 46.31919237 -0.00007359 0.318786 -0.00128990
0.700000 EG-2 46.32270676 0.00000228 0.320116 0.00003957
0.700000 EG-3 46.32260392 0.00000006 0.320077 0.00000102
0.700000 LF-1 46.31450048 -0.00017488 0.316971 -0.00310534
0.700000 LF-2 46.32200446 -0.00001288 0.319852 -0.00022410
0.700000 LF-3 46.32261173 0.00000023 0.320080 0.00000395
0.700000 LL-1 46.32145276 -0.00002479 0.319644 -0.00043192
0.700000 LL-2 46.32259311 -0.00000017 0.320073 -0.00000303
0.700000 LL-3 46.32259931 -0.00000004 0.320076 -0.00000071
0.700000 GS 46.32267615 0.00000162 0.320104 0.00002810
0.700000 OMC 46.32255719 -0.00000095 0.320060 -0.00001650
0.700000 BB 46.32260156 0.00000001 0.320077 0.00000014
0.700000 BB-LB 46.32256160 -0.00000085 0.320062 -0.00001485
0.700000 BB-1 46.32255618 -0.00000097 0.320059 -0.00001688
0.700000 BB-2 46.32256805 -0.00000072 0.320064 -0.00001243
0.700000 BB-Ju 46.32260526 0.00000009 0.320078 0.00000153
0.700000 Lehman 46.32727432 0.00010088 0.321807 0.00173089
0.700000 Black 46.27641262 -0.00099711 0.300000 -0.02007637
0.720000 HHL 46.33236060 0 0.320747 0
0.720000 Zhang 46.33127803 -0.00002337 0.320344 -0.00040344
0.720000 Zhang-2 46.33235004 -0.00000023 0.320743 -0.00000392
0.720000 EG-1 46.32925145 -0.00006711 0.319582 -0.00116492
0.720000 EG-2 46.33245410 0.00000202 0.320782 0.00003474
0.720000 EG-3 46.33236272 0.00000005 0.320748 0.00000079
0.720000 LF-1 46.32379509 -0.00018487 0.317490 -0.00325736
0.720000 LF-2 46.33173290 -0.00001355 0.320514 -0.00023364
0.720000 LF-3 46.33237448 0.00000030 0.320752 0.00000516
0.720000 LL-1 46.33123117 -0.00002438 0.320326 -0.00042095
0.720000 LL-2 46.33235275 -0.00000017 0.320744 -0.00000292
0.720000 LL-3 46.33235886 -0.00000004 0.320747 -0.00000065
0.720000 GS 46.33244755 0.00000188 0.320780 0.00003230
0.720000 OMC 46.33232247 -0.00000082 0.320733 -0.00001417
0.720000 BB 46.33236090 0.00000001 0.320747 0.00000011
0.720000 BB-LB 46.33232660 -0.00000073 0.320735 -0.00001264
0.720000 BB-1 46.33232207 -0.00000083 0.320733 -0.00001432
0.720000 BB-2 46.33233199 -0.00000062 0.320737 -0.00001063
0.720000 BB-Ju 46.33236370 0.00000007 0.320748 0.00000115
0.720000 Lehman 46.33686435 0.00009721 0.322402 0.00165430
0.720000 Black 46.28440136 -0.00103511 0.300000 -0.02074729
0.740000 HHL 46.34213775 0 0.321423 0
0.740000 Zhang 46.34107645 -0.00002290 0.321031 -0.00039194
0.740000 Zhang-2 46.34212793 -0.00000021 0.321419 -0.00000361
0.740000 EG-1 46.33931773 -0.00006085 0.320376 -0.00104625
0.740000 EG-2 46.34221972 0.00000177 0.321453 0.00003019
0.740000 EG-3 46.34213934 0.00000003 0.321423 0.00000059
0.740000 LF-1 46.33309365 -0.00019516 0.318011 -0.00341196
0.740000 LF-2 46.34147917 -0.00001421 0.321180 -0.00024296
0.740000 LF-3 46.34215538 0.00000038 0.321429 0.00000649
0.740000 LL-1 46.34103388 -0.00002382 0.321015 -0.00040771
0.740000 LL-2 46.34213022 -0.00000016 0.321420 -0.00000277
0.740000 LL-3 46.34213616 -0.00000003 0.321422 -0.00000058
0.740000 GS 46.34223615 0.00000212 0.321459 0.00003623
0.740000 OMC 46.34210508 -0.00000070 0.321411 -0.00001203
0.740000 BB 46.34213796 0.00000000 0.321423 0.00000008
0.740000 BB-LB 46.34210891 -0.00000062 0.321412 -0.00001062
0.740000 BB-1 46.34210519 -0.00000070 0.321411 -0.00001199
0.740000 BB-2 46.34211334 -0.00000053 0.321414 -0.00000899
0.740000 BB-Ju 46.34214005 0.00000005 0.321424 0.00000085
0.740000 Lehman 46.34645237 0.00009310 0.322994 0.00157171
0.740000 Black 46.29238057 -0.00107369 0.300000 -0.02142267
0.760000 HHL 46.35193274 0 0.322102 0
0.760000 Zhang 46.35089951 -0.00002229 0.321724 -0.00037813
0.760000 Zhang-2 46.35192374 -0.00000019 0.322099 -0.00000328
0.760000 EG-1 46.34939131 -0.00005483 0.321169 -0.00093370
0.760000 EG-2 46.35200376 0.00000153 0.322128 0.00002592
0.760000 EG-3 46.35193389 0.00000002 0.322103 0.00000042
0.760000 LF-1 46.34239628 -0.00020574 0.318533 -0.00356903
0.760000 LF-2 46.35124348 -0.00001487 0.321850 -0.00025202
0.760000 LF-3 46.35195454 0.00000047 0.322110 0.00000796
0.760000 LL-1 46.35086136 -0.00002311 0.321710 -0.00039213
0.760000 LL-2 46.35192563 -0.00000015 0.322100 -0.00000259
0.760000 LL-3 46.35193132 -0.00000003 0.322102 -0.00000052
0.760000 GS 46.35204176 0.00000235 0.322142 0.00003978
0.760000 OMC 46.35190512 -0.00000060 0.322092 -0.00001008
0.760000 BB 46.35193293 0.00000000 0.322102 0.00000007
0.760000 BB-LB 46.35190862 -0.00000052 0.322094 -0.00000880
0.760000 BB-1 46.35190563 -0.00000058 0.322092 -0.00000990
0.760000 BB-2 46.35191220 -0.00000044 0.322095 -0.00000750
0.760000 BB-Ju 46.35193442 0.00000004 0.322103 0.00000061
0.760000 Lehman 46.35603835 0.00008857 0.323586 0.00148324
0.760000 Black 46.30035026 -0.00111284 0.300000 -0.02210238
0.780000 HHL 46.36174567 0 0.322786 0
0.780000 Zhang 46.36074776 -0.00002152 0.322424 -0.00036190
0.780000 Zhang-2 46.36173756 -0.00000017 0.322783 -0.00000293
0.780000 EG-1 46.35947235 -0.00004903 0.321959 -0.00082710
0.780000 EG-2 46.36180636 0.00000131 0.322808 0.00002195
0.780000 EG-3 46.36174647 0.00000002 0.322787 0.00000029
0.780000 LF-1 46.35170312 -0.00021661 0.319058 -0.00372848
0.780000 LF-2 46.36102608 -0.00001552 0.322526 -0.00026078
0.780000 LF-3 46.36177210 0.00000057 0.322796 0.00000956
0.780000 LL-1 46.36071409 -0.00002225 0.322412 -0.00037414
0.780000 LL-2 46.36173908 -0.00000014 0.322784 -0.00000239
0.780000 LL-3 46.36174443 -0.00000003 0.322786 -0.00000045
0.780000 GS 46.36186414 0.00000256 0.322829 0.00004284
0.780000 OMC 46.36172268 -0.00000050 0.322778 -0.00000832
0.780000 BB 46.36174582 0.00000000 0.322786 0.00000005
0.780000 BB-LB 46.36172584 -0.00000043 0.322779 -0.00000718
0.780000 BB-1 46.36172347 -0.00000048 0.322778 -0.00000803
0.780000 BB-2 46.36172866 -0.00000037 0.322780 -0.00000615
0.780000 BB-Ju 46.36174686 0.00000003 0.322787 0.00000043
0.780000 Lehman 46.36562222 0.00008362 0.324175 0.00138897
0.780000 Black 46.30831044 -0.00115257 0.300000 -0.02278635
0.800000 HHL 46.37157665 0 0.323474 0
0.800000 Zhang 46.37062171 -0.00002059 0.323131 -0.00034317
0.800000 Zhang-2 46.37156946 -0.00000015 0.323472 -0.00000258
0.800000 EG-1 46.36956096 -0.00004347 0.322748 -0.00072629
0.800000 EG-2 46.37162765 0.00000110 0.323493 0.00001828
0.800000 EG-3 46.37157715 0.00000001 0.323475 0.00000018
0.800000 LF-1 46.36101430 -0.00022778 0.319584 -0.00389021
0.800000 LF-2 46.37082719 -0.00001616 0.323205 -0.00026919
0.800000 LF-3 46.37160815 0.00000068 0.323486 0.00001129
0.800000 LL-1 46.37059252 -0.00002122 0.323121 -0.00035369
0.800000 LL-2 46.37157064 -0.00000013 0.323472 -0.00000215
0.800000 LL-3 46.37157557 -0.00000002 0.323474 -0.00000039
0.800000 GS 46.37170301 0.00000273 0.323520 0.00004529
0.800000 OMC 46.37155784 -0.00000041 0.323468 -0.00000674
0.800000 BB 46.37157676 0.00000000 0.323475 0.00000004
0.800000 BB-LB 46.37156064 -0.00000035 0.323469 -0.00000574
0.800000 BB-1 46.37155882 -0.00000038 0.323468 -0.00000639
0.800000 BB-2 46.37156281 -0.00000030 0.323470 -0.00000496
0.800000 BB-Ju 46.37157746 0.00000002 0.323475 0.00000029
0.800000 Lehman 46.37520395 0.00007822 0.324763 0.00128902
0.800000 Black 46.31626112 -0.00119288 0.300000 -0.02347447
0.820000 HHL 46.38142574 0 0.324167 0
0.820000 Zhang 46.38052189 -0.00001949 0.323845 -0.00032186
0.820000 Zhang-2 46.38141952 -0.00000013 0.324164 -0.00000221
0.820000 EG-1 46.37965727 -0.00003813 0.323536 -0.00063109
0.820000 EG-2 46.38146775 0.00000091 0.324182 0.00001492
0.820000 EG-3 46.38142603 0.00000001 0.324167 0.00000010
0.820000 LF-1 46.37032995 -0.00023923 0.320112 -0.00405413
0.820000 LF-2 46.38064703 -0.00001679 0.323889 -0.00027722
0.820000 LF-3 46.38146278 0.00000080 0.324180 0.00001316
0.820000 LL-1 46.38049714 -0.00002002 0.323836 -0.00033070
0.820000 LL-2 46.38142040 -0.00000012 0.324165 -0.00000190
0.820000 LL-3 46.38142483 -0.00000002 0.324166 -0.00000032
0.820000 GS 46.38155802 0.00000285 0.324214 0.00004699
0.820000 OMC 46.38141068 -0.00000032 0.324161 -0.00000535
0.820000 BB 46.38142582 0.00000000 0.324167 0.00000003
0.820000 BB-LB 46.38141311 -0.00000027 0.324162 -0.00000449
0.820000 BB-1 46.38141176 -0.00000030 0.324162 -0.00000497
0.820000 BB-2 46.38141473 -0.00000024 0.324163 -0.00000391
0.820000 BB-Ju 46.38142628 0.00000001 0.324167 0.00000019
0.820000 Lehman 46.38478347 0.00007239 0.325350 0.00118348
0.820000 Black 46.32420231 -0.00123376 0.300000 -0.02416663
0.840000 HHL 46.39129303 0 0.324863 0
0.840000 Zhang 46.39044886 -0.00001820 0.324565 -0.00029787
0.840000 Zhang-2 46.39128778 -0.00000011 0.324861 -0.00000185
0.840000 EG-1 46.38976142 -0.00003301 0.324321 -0.00054134
0.840000 EG-2 46.39132677 0.00000073 0.324875 0.00001188
0.840000 EG-3 46.39129315 0.00000000 0.324863 0.00000004
0.840000 LF-1 46.37965019 -0.00025097 0.320643 -0.00422014
0.840000 LF-2 46.39048581 -0.00001740 0.324578 -0.00028481
0.840000 LF-3 46.39133609 0.00000093 0.324878 0.00001516
0.840000 LL-1 46.39042840 -0.00001864 0.324558 -0.00030511
0.840000 LL-2 46.39128840 -0.00000010 0.324861 -0.00000163
0.840000 LL-3 46.39129228 -0.00000002 0.324862 -0.00000026
0.840000 GS 46.39142877 0.00000293 0.324911 0.00004779
0.840000 OMC 46.39128128 -0.00000025 0.324859 -0.00000414
0.840000 BB 46.39129309 0.00000000 0.324863 0.00000002
0.840000 BB-LB 46.39128334 -0.00000021 0.324859 -0.00000341
0.840000 BB-1 46.39128236 -0.00000023 0.324859 -0.00000376
0.840000 BB-2 46.39128450 -0.00000018 0.324860 -0.00000300
0.840000 BB-Ju 46.39129336 0.00000001 0.324863 0.00000012
0.840000 Lehman 46.39436075 0.00006613 0.325935 0.00107247
0.840000 Black 46.33213403 -0.00127522 0.300000 -0.02486273
0.860000 HHL 46.40117857 0 0.325563 0
0.860000 Zhang 46.40040312 -0.00001671 0.325292 -0.00027113
0.860000 Zhang-2 46.40117429 -0.00000009 0.325561 -0.00000149
0.860000 EG-1 46.39987353 -0.00002813 0.325106 -0.00045687
0.860000 EG-2 46.40120484 0.00000057 0.325572 0.00000917
0.860000 EG-3 46.40117858 0.00000000 0.325563 0.00000000
0.860000 LF-1 46.38897516 -0.00026300 0.321175 -0.00438813
0.860000 LF-2 46.40034374 -0.00001799 0.325271 -0.00029193
0.860000 LF-3 46.40122813 0.00000107 0.325580 0.00001730
0.860000 LL-1 46.40038676 -0.00001706 0.325286 -0.00027686
0.860000 LL-2 46.40117470 -0.00000008 0.325561 -0.00000135
0.860000 LL-3 46.40117798 -0.00000001 0.325562 -0.00000020
0.860000 GS 46.40131481 0.00000294 0.325610 0.00004753
0.860000 OMC 46.40116970 -0.00000019 0.325560 -0.00000309
0.860000 BB 46.40117861 0.00000000 0.325563 0.00000001
0.860000 BB-LB 46.40117138 -0.00000015 0.325560 -0.00000251
0.860000 BB-1 46.40117072 -0.00000017 0.325560 -0.00000274
0.860000 BB-2 46.40117218 -0.00000014 0.325560 -0.00000223
0.860000 BB-Ju 46.40117877 0.00000000 0.325563 0.00000007
0.860000 Lehman 46.40393574 0.00005942 0.326519 0.00095609
0.860000 Black 46.34005628 -0.00131726 0.300000 -0.02556268
0.880000 HHL 46.41108242 0 0.326266 0
0.880000 Zhang 46.41038522 -0.00001502 0.326025 -0.00024155
0.880000 Zhang-2 46.41107908 -0.00000007 0.326265 -0.00000116
0.880000 EG-1 46.40999374 -0.00002346 0.325889 -0.00037752
0.880000 EG-2 46.41110204 0.00000042 0.326273 0.00000679
0.880000 EG-3 46.41108237 -0.00000000 0.326266 -0.00000002
0.880000 LF-1 46.39830498 -0.00027531 0.321708 -0.00455800
0.880000 LF-2 46.41022103 -0.00001856 0.325968 -0.00029855
0.880000 LF-3 46.41113897 0.00000122 0.326286 0.00001956
0.880000 LL-1 46.41037268 -0.00001529 0.326020 -0.00024590
0.880000 LL-2 46.41107933 -0.00000007 0.326265 -0.00000107
0.880000 LL-3 46.41108198 -0.00000001 0.326266 -0.00000015
0.880000 GS 46.41121560 0.00000287 0.326312 0.00004605
0.880000 OMC 46.41107601 -0.00000014 0.326264 -0.00000222
0.880000 BB 46.41108245 0.00000000 0.326266 0.00000001
0.880000 BB-LB 46.41107733 -0.00000011 0.326265 -0.00000176
0.880000 BB-1 46.41107690 -0.00000012 0.326264 -0.00000191
0.880000 BB-2 46.41107784 -0.00000010 0.326265 -0.00000158
0.880000 BB-Ju 46.41108253 0.00000000 0.326266 0.00000004
0.880000 Lehman 46.41350837 0.00005227 0.327101 0.00083445
0.880000 Black 46.34796908 -0.00135988 0.300000 -0.02626637
0.900000 HHL 46.42100464 0 0.326974 0
0.900000 Zhang 46.42039569 -0.00001312 0.326765 -0.00020904
0.900000 Zhang-2 46.42100217 -0.00000005 0.326973 -0.00000085
0.900000 EG-1 46.42012216 -0.00001901 0.326671 -0.00030313
0.900000 EG-2 46.42101848 0.00000030 0.326978 0.00000475
0.900000 EG-3 46.42100456 -0.00000000 0.326974 -0.00000003
0.900000 LF-1 46.40763979 -0.00028791 0.322244 -0.00472966
0.900000 LF-2 46.42011788 -0.00001910 0.326669 -0.00030461
0.900000 LF-3 46.42106866 0.00000138 0.326996 0.00002194
0.900000 LL-1 46.42038661 -0.00001331 0.326762 -0.00021216
0.900000 LL-2 46.42100230 -0.00000005 0.326973 -0.00000080
0.900000 LL-3 46.42100432 -0.00000001 0.326974 -0.00000011
0.900000 GS 46.42113056 0.00000271 0.327017 0.00004315
0.900000 OMC 46.42100026 -0.00000009 0.326972 -0.00000150
0.900000 BB 46.42100465 0.00000000 0.326974 0.00000001
0.900000 BB-LB 46.42100123 -0.00000007 0.326973 -0.00000117
0.900000 BB-1 46.42100098 -0.00000008 0.326972 -0.00000125
0.900000 BB-2 46.42100154 -0.00000007 0.326973 -0.00000106
0.900000 BB-Ju 46.42100469 0.00000000 0.326974 0.00000002
0.900000 Lehman 46.42307862 0.00004468 0.327681 0.00070765
0.900000 Black 46.35587244 -0.00140308 0.300000 -0.02697369
0.920000 HHL 46.43094525 0 0.327685 0
0.920000 Zhang 46.43043506 -0.00001099 0.327511 -0.00017354
0.920000 Zhang-2 46.43094357 -0.00000004 0.327684 -0.00000057
0.920000 EG-1 46.43025894 -0.00001478 0.327451 -0.00023354
0.920000 EG-2 46.43095425 0.00000019 0.327688 0.00000306
0.920000 EG-3 46.43094517 -0.00000000 0.327685 -0.00000003
0.920000 LF-1 46.41697973 -0.00030078 0.322782 -0.00490300
0.920000 LF-2 46.43003449 -0.00001962 0.327374 -0.00031007
0.920000 LF-3 46.43101723 0.00000155 0.327709 0.00002445
0.920000 LL-1 46.43042902 -0.00001112 0.327509 -0.00017560
0.920000 LL-2 46.43094362 -0.00000003 0.327684 -0.00000055
0.920000 LL-3 46.43094504 -0.00000000 0.327684 -0.00000007
0.920000 GS 46.43105902 0.00000245 0.327723 0.00003865
0.920000 OMC 46.43094249 -0.00000006 0.327684 -0.00000093
0.920000 BB 46.43094526 0.00000000 0.327685 0.00000000
0.920000 BB-LB 46.43094316 -0.00000004 0.327684 -0.00000071
0.920000 BB-1 46.43094303 -0.00000005 0.327684 -0.00000075
0.920000 BB-2 46.43094332 -0.00000004 0.327684 -0.00000065
0.920000 BB-Ju 46.43094527 0.00000000 0.327685 0.00000001
0.920000 Lehman 46.43264641 0.00003664 0.328260 0.00057579
0.920000 Black 46.36376636 -0.00144686 0.300000 -0.02768455
0.940000 HHL 46.44090428 0 0.328399 0
0.940000 Zhang 46.44050386 -0.00000862 0.328264 -0.00013496
0.940000 Zhang-2 46.44090329 -0.00000002 0.328399 -0.00000033
0.940000 EG-1 46.44040420 -0.00001077 0.328230 -0.00016859
0.940000 EG-2 46.44090943 0.00000011 0.328401 0.00000173
0.940000 EG-3 46.44090422 -0.00000000 0.328399 -0.00000002
0.940000 LF-1 46.42632491 -0.00031393 0.323321 -0.00507792
0.940000 LF-2 46.43997105 -0.00002010 0.328084 -0.00031491
0.940000 LF-3 46.44098471 0.00000173 0.328426 0.00002708
0.940000 LL-1 46.44050033 -0.00000870 0.328263 -0.00013615
0.940000 LL-2 46.44090330 -0.00000002 0.328399 -0.00000033
0.940000 LL-3 46.44090417 -0.00000000 0.328399 -0.00000004
0.940000 GS 46.44100026 0.00000207 0.328431 0.00003231
0.940000 OMC 46.44090277 -0.00000003 0.328398 -0.00000051
0.940000 BB 46.44090429 0.00000000 0.328399 0.00000000
0.940000 BB-LB 46.44090317 -0.00000002 0.328398 -0.00000038
0.940000 BB-1 46.44090311 -0.00000003 0.328398 -0.00000040
0.940000 BB-2 46.44090323 -0.00000002 0.328398 -0.00000035
0.940000 BB-Ju 46.44090430 0.00000000 0.328399 0.00000000
0.940000 Lehman 46.44221172 0.00002815 0.328838 0.00043900
0.940000 Black 46.37165086 -0.00149122 0.300000 -0.02839884
0.960000 HHL 46.45088177 0 0.329116 0
0.960000 Zhang 46.45060263 -0.00000601 0.329023 -0.00009322
0.960000 Zhang-2 46.45088131 -0.00000001 0.329116 -0.00000015
0.960000 EG-1 46.45055807 -0.00000697 0.329008 -0.00010811
0.960000 EG-2 46.45088410 0.00000005 0.329117 0.00000078
0.960000 EG-3 46.45088174 -0.00000000 0.329116 -0.00000001
0.960000 LF-1 46.43567547 -0.00032736 0.323862 -0.00525433
0.960000 LF-2 46.44992773 -0.00002054 0.328797 -0.00031908
0.960000 LF-3 46.45097111 0.00000192 0.329146 0.00002981
0.960000 LL-1 46.45060099 -0.00000604 0.329023 -0.00009377
0.960000 LL-2 46.45088130 -0.00000001 0.329116 -0.00000016
0.960000 LL-3 46.45088172 -0.00000000 0.329116 -0.00000002
0.960000 GS 46.45095347 0.00000154 0.329140 0.00002393
0.960000 OMC 46.45088112 -0.00000001 0.329116 -0.00000022
0.960000 BB 46.45088178 0.00000000 0.329116 0.00000000
0.960000 BB-LB 46.45088130 -0.00000001 0.329116 -0.00000016
0.960000 BB-1 46.45088129 -0.00000001 0.329116 -0.00000016
0.960000 BB-2 46.45088132 -0.00000001 0.329116 -0.00000015
0.960000 BB-Ju 46.45088178 0.00000000 0.329116 0.00000000
0.960000 Lehman 46.45177447 0.00001922 0.329414 0.00029736
0.960000 Black 46.37952596 -0.00153616 0.300000 -0.02911646
0.980000 HHL 46.46087772 0 0.329837 0
0.980000 Zhang 46.46073188 -0.00000314 0.329789 -0.00004826
0.980000 Zhang-2 46.46087761 -0.00000000 0.329837 -0.00000004
0.980000 EG-1 46.46072067 -0.00000338 0.329785 -0.00005197
0.980000 EG-2 46.46087832 0.00000001 0.329838 0.00000020
0.980000 EG-3 46.46087772 -0.00000000 0.329837 -0.00000000
0.980000 LF-1 46.44503155 -0.00034106 0.324405 -0.00543212
0.980000 LF-2 46.45990472 -0.00002094 0.329515 -0.00032254
0.980000 LF-3 46.46097644 0.00000212 0.329870 0.00003265
0.980000 LL-1 46.46073146 -0.00000315 0.329789 -0.00004840
0.980000 LL-2 46.46087760 -0.00000000 0.329837 -0.00000004
0.980000 LL-3 46.46087772 -0.00000000 0.329837 -0.00000000
0.980000 GS 46.46091776 0.00000086 0.329851 0.00001324
0.980000 OMC 46.46087757 -0.00000000 0.329837 -0.00000005
0.980000 BB 46.46087773 0.00000000 0.329837 0.00000000
0.980000 BB-LB 46.46087762 -0.00000000 0.329837 -0.00000004
0.980000 BB-1 46.46087761 -0.00000000 0.329837 -0.00000004
0.980000 BB-2 46.46087762 -0.00000000 0.329837 -0.00000003
0.980000 BB-Ju 46.46087773 0.00000000 0.329837 0.00000000
0.980000 Lehman 46.46133463 0.00000983 0.329988 0.00015100
0.980000 Black 46.38739165 -0.00158168 0.300000 -0.02983731


==> zhang_extreme.txt <==
Strike Method Price Error
25.000000 FDM 36.108863 0.000000
25.000000 Zhang 0.072685 -36.036177
25.000000 Zhang-2 36.148509 0.039647
25.000000 EG-1 35.025253 -1.083609
25.000000 EG-2 35.779952 -0.328911
25.000000 EG-3 36.028755 -0.080108
25.000000 LF-3 36.574531 0.465668
25.000000 LF-2 36.715618 0.606755
25.000000 LL-2 36.024762 -0.084100
25.000000 LL-3 36.171401 0.062539
25.000000 GS 36.294456 0.185593
25.000000 Lab 36.851564 0.742701
25.000000 OMC 36.014540 -0.094323
25.000000 BB 36.108279 -0.000584
25.000000 BB-LB 36.074772 -0.034090
25.000000 BB-31 36.107371 -0.001491
25.000000 BB-Ju 36.087437 -0.021426
30.833333 FDM 33.219456 0.000000
30.833333 Zhang 0.268072 -32.951383
30.833333 Zhang-2 33.255878 0.036422
30.833333 EG-1 32.224228 -0.995228
30.833333 EG-2 32.933968 -0.285488
30.833333 EG-3 33.158525 -0.060930
30.833333 LF-3 33.372598 0.153142
30.833333 LF-2 33.894191 0.674735
30.833333 LL-2 33.170791 -0.048665
30.833333 LL-3 33.280604 0.061148
30.833333 GS 33.374809 0.155353
30.833333 Lab 33.838914 0.619459
30.833333 OMC 33.119723 -0.099733
30.833333 BB 33.219161 -0.000295
30.833333 BB-LB 33.185451 -0.034005
30.833333 BB-31 33.217588 -0.001867
30.833333 BB-Ju 33.193146 -0.026310
36.666667 FDM 30.615811 0.000000
36.666667 Zhang 0.646005 -29.969806
36.666667 Zhang-2 30.649348 0.033536
36.666667 EG-1 29.683438 -0.932373
36.666667 EG-2 30.365534 -0.250277
36.666667 EG-3 30.570430 -0.045381
36.666667 LF-3 30.596743 -0.019068
36.666667 LF-2 31.256799 0.640987
36.666667 LL-2 30.596745 -0.019067
36.666667 LL-3 30.672569 0.056757
36.666667 GS 30.750741 0.134929
36.666667 Lab 31.089780 0.473968
36.666667 OMC 30.513264 -0.102548
36.666667 BB 30.615820 0.000009
36.666667 BB-LB 30.582003 -0.033808
36.666667 BB-31 30.613483 -0.002329
36.666667 BB-Ju 30.587692 -0.028119
42.500000 FDM 28.266006 0.000000
42.500000 Zhang 1.219038 -27.046968
42.500000 Zhang-2 28.296937 0.030931
42.500000 EG-1 27.377330 -0.888676
42.500000 EG-2 28.044648 -0.221358
42.500000 EG-3 28.233182 -0.032824
42.500000 LF-3 28.160839 -0.105167
42.500000 LF-2 28.840559 0.574553
42.500000 LL-2 28.270838 0.004832
42.500000 LL-3 28.316828 0.050821
42.500000 GS 28.386010 0.120004
42.500000 Lab 28.583167 0.317161
42.500000 OMC 28.162376 -0.103631
42.500000 BB 28.266306 0.000300
42.500000 BB-LB 28.232163 -0.033844
42.500000 BB-31 28.263196 -0.002811
42.500000 BB-Ju 28.239224 -0.026782
48.333333 FDM 26.141445 0.000000
48.333333 Zhang 1.975057 -24.166387
48.333333 Zhang-2 26.170017 0.028572
48.333333 EG-1 25.282486 -0.858959
48.333333 EG-2 25.944274 -0.197171
48.333333 EG-3 26.118771 -0.022674
48.333333 LF-3 25.997495 -0.143950
48.333333 LF-2 26.648499 0.507054
48.333333 LL-2 26.165022 0.023577
48.333333 LL-3 26.185745 0.044300
48.333333 GS 26.249871 0.108426
48.333333 Lab 26.298560 0.157116
48.333333 OMC 26.037859 -0.103586
48.333333 BB 26.142001 0.000557
48.333333 BB-LB 26.107218 -0.034227
48.333333 BB-31 26.138176 -0.003268
48.333333 BB-Ju 26.118664 -0.022781
54.166667 FDM 24.216812 0.000000
54.166667 Zhang 2.891887 -21.324925
54.166667 Zhang-2 24.243247 0.026435
54.166667 EG-1 23.377651 -0.839162
54.166667 EG-2 24.040285 -0.176527
54.166667 EG-3 24.202364 -0.014449
54.166667 LF-3 24.058496 -0.158316
54.166667 LF-2 24.667221 0.450409
54.166667 LL-2 24.254682 0.037870
54.166667 LL-3 24.254602 0.037790
54.166667 GS 24.315841 0.099029
54.166667 Lab 24.216403 -0.000409
54.166667 OMC 24.113999 -0.102814
54.166667 BB 24.217571 0.000759
54.166667 BB-LB 24.181867 -0.034945
54.166667 BB-31 24.213137 -0.003675
54.166667 BB-Ju 24.199976 -0.016837
60.000000 FDM 22.469835 0.000000
60.000000 Zhang 3.945637 -18.524198
60.000000 Zhang-2 22.494332 0.024497
60.000000 EG-1 21.643658 -0.826177
60.000000 EG-2 22.311283 -0.158552
60.000000 EG-3 22.462068 -0.007767
60.000000 LF-3 22.309180 -0.160655
60.000000 LF-2 22.877036 0.407201
60.000000 LL-2 22.518262 0.048427
60.000000 LL-3 22.501474 0.031640
60.000000 GS 22.560972 0.091137
60.000000 Lab 22.318369 -0.151465
60.000000 OMC 22.368262 -0.101573
60.000000 BB 22.470728 0.000894
60.000000 BB-LB 22.433909 -0.035926
60.000000 BB-31 22.465817 -0.004018
60.000000 BB-Ju 22.460143 -0.009692
65.833333 FDM 20.880969 0.000000
65.833333 Zhang 5.114337 -15.766632
65.833333 Zhang-2 20.903708 0.022739
65.833333 EG-1 20.063302 -0.817667
65.833333 EG-2 20.738356 -0.142613
65.833333 EG-3 20.878636 -0.002333
65.833333 LF-3 20.723667 -0.157302
65.833333 LF-2 21.257066 0.376097
65.833333 LL-2 20.936888 0.055919
65.833333 LL-3 20.907000 0.026031
65.833333 GS 20.965305 0.084336
65.833333 Lab 20.587490 -0.293479
65.833333 OMC 20.780941 -0.100028
65.833333 BB 20.881925 0.000956
65.833333 BB-LB 20.843890 -0.037079
65.833333 BB-31 20.876678 -0.004291
65.833333 BB-Ju 20.878970 -0.001999
71.666667 FDM 19.433082 0.000000
71.666667 Zhang 6.379106 -13.053977
71.666667 Zhang-2 19.454223 0.021141
71.666667 EG-1 18.621176 -0.811907
71.666667 EG-2 19.304818 -0.128264
71.666667 EG-3 19.435165 0.002082
71.666667 LF-3 19.281740 -0.151342
71.666667 LF-2 19.787568 0.354486
71.666667 LL-2 19.494018 0.060936
71.666667 LL-3 19.454124 0.021042
71.666667 GS 19.511445 0.078363
71.666667 Lab 19.008181 -0.424901
71.666667 OMC 19.334800 -0.098283
71.666667 BB 19.434031 0.000949
71.666667 BB-LB 19.394765 -0.038317
71.666667 BB-31 19.428586 -0.004496
71.666667 BB-Ju 19.438810 0.005728
77.500000 FDM 18.111151 0.000000
77.500000 Zhang 7.724214 -10.386936
77.500000 Zhang-2 18.130837 0.019686
77.500000 EG-1 17.303510 -0.807640
77.500000 EG-2 17.995962 -0.115189
77.500000 EG-3 18.116811 0.005660
77.500000 LF-3 17.966952 -0.144199
77.500000 LF-2 18.450812 0.339662
77.500000 LL-2 18.175134 0.063983
77.500000 LL-3 18.127834 0.016683
77.500000 GS 18.184192 0.073041
77.500000 Lab 17.566221 -0.544930
77.500000 OMC 18.014748 -0.096403
77.500000 BB 18.112034 0.000883
77.500000 BB-LB 18.071585 -0.039566
77.500000 BB-31 18.106514 -0.004636
77.500000 BB-Ju 18.124263 0.013112
83.333333 FDM 16.901985 0.000000
83.333333 Zhang 9.136742 -7.765243
83.333333 Zhang-2 16.920346 0.018360
83.333333 EG-1 16.098012 -0.803974
83.333333 EG-2 16.798820 -0.103165
83.333333 EG-3 16.910528 0.008543
83.333333 LF-3 16.765494 -0.136491
83.333333 LF-2 17.231283 0.329297
83.333333 LL-2 16.967470 0.065484
83.333333 LL-3 16.914914 0.012929
83.333333 GS 16.970233 0.068248
83.333333 Lab 16.248684 -0.653301
83.333333 OMC 16.807553 -0.094432
83.333333 BB 16.902756 0.000771
83.333333 BB-LB 16.861219 -0.040766
83.333333 BB-31 16.897269 -0.004716
83.333333 BB-Ju 16.921885 0.019900
89.166667 FDM 15.793990 0.000000
89.166667 Zhang 10.606128 -5.187862
89.166667 Zhang-2 15.811139 0.017149
89.166667 EG-1 14.993704 -0.800286
89.166667 EG-2 15.701953 -0.092037
89.166667 EG-3 15.804835 0.010845
89.166667 LF-3 15.665519 -0.128471
89.166667 LF-2 16.115559 0.321569
89.166667 LL-2 15.859778 0.065788
89.166667 LL-3 15.803722 0.009732
89.166667 GS 15.857886 0.063896
89.166667 Lab 15.043862 -0.750128
89.166667 OMC 15.701591 -0.092399
89.166667 BB 15.794616 0.000626
89.166667 BB-LB 15.752116 -0.041874
89.166667 BB-31 15.789248 -0.004742
89.166667 BB-Ju 15.819929 0.025939
95.000000 FDM 14.776951 0.000000
95.000000 Zhang 12.123737 -2.653213
95.000000 Zhang-2 14.792991 0.016040
95.000000 EG-1 13.980791 -0.796159
95.000000 EG-2 14.695257 -0.081694
95.000000 EG-3 14.789611 0.012660
95.000000 LF-3 14.656707 -0.120244
95.000000 LF-2 15.092087 0.315137
95.000000 LL-2 14.842129 0.065178
95.000000 LL-3 14.783989 0.007038
95.000000 GS 14.836870 0.059919
95.000000 Lab 13.941172 -0.835779
95.000000 OMC 14.686627 -0.090323
95.000000 BB 14.777411 0.000460
95.000000 BB-LB 14.734089 -0.042862
95.000000 BB-31 14.772231 -0.004720
95.000000 BB-Ju 14.808107 0.031156
100.833333 FDM 13.841853 0.000000
100.833333 Zhang 13.682491 -0.159362
100.833333 Zhang-2 13.856876 0.015024
100.833333 EG-1 13.050524 -0.791329
100.833333 EG-2 13.769797 -0.072056
100.833333 EG-3 13.855918 0.014065
100.833333 LF-3 13.729987 -0.111866
100.833333 LF-2 14.150926 0.309073
100.833333 LL-2 13.905736 0.063883
100.833333 LL-3 13.846640 0.004788
100.833333 GS 13.898122 0.056269
100.833333 Lab 12.931061 -0.910792
100.833333 OMC 13.753633 -0.088220
100.833333 BB 13.842137 0.000285
100.833333 BB-LB 13.798143 -0.043709
100.833333 BB-31 13.837196 -0.004657
100.833333 BB-Ju 13.877384 0.035532
106.666667 FDM 12.980723 0.000000
106.666667 Zhang 15.276559 2.295836
106.666667 Zhang-2 12.994813 0.014090
106.666667 EG-1 12.195082 -0.785641
106.666667 EG-2 12.917659 -0.063064
106.666667 EG-3 12.995846 0.015124
106.666667 LF-3 12.877340 -0.103382
106.666667 LF-2 13.283495 0.302773
106.666667 LL-2 13.042811 0.062088
106.666667 LL-3 12.983646 0.002924
106.666667 GS 13.033628 0.052905
106.666667 Lab 12.004914 -0.975808
106.666667 OMC 12.894623 -0.086100
106.666667 BB 12.980830 0.000107
106.666667 BB-LB 12.936315 -0.044408
106.666667 BB-31 12.976164 -0.004559
106.666667 BB-Ju 13.019808 0.039086
112.500000 FDM 12.186494 0.000000
112.500000 Zhang 16.901115 4.714621
112.500000 Zhang-2 12.199725 0.013231
112.500000 EG-1 11.407472 -0.779022
112.500000 EG-2 12.131822 -0.054672
112.500000 EG-3 12.202384 0.015890
112.500000 LF-3 12.091646 -0.094848
112.500000 LF-2 12.482367 0.295873
112.500000 LL-2 12.246432 0.059938
112.500000 LL-3 12.187887 0.001393
112.500000 GS 12.236290 0.049796
112.500000 Lab 11.154969 -1.031525
112.500000 OMC 12.102522 -0.083972
112.500000 BB 12.186428 -0.000066
112.500000 BB-LB 12.141540 -0.044954
112.500000 BB-31 12.182061 -0.004433
112.500000 BB-Ju 12.228359 0.041865
118.333333 FDM 11.452890 0.000000
118.333333 Zhang 18.552139 7.099249
118.333333 Zhang-2 11.465329 0.012439
118.333333 EG-1 10.681435 -0.771455
118.333333 EG-2 11.406047 -0.046843
118.333333 EG-3 11.469300 0.016410
118.333333 LF-3 11.366568 -0.086322
118.333333 LF-2 11.741079 0.288189
118.333333 LL-2 11.510437 0.057547
118.333333 LL-3 11.453038 0.000148
118.333333 GS 11.499805 0.046915
118.333333 Lab 10.374230 -1.078660
118.333333 OMC 11.371045 -0.081845
118.333333 BB 11.452660 -0.000230
118.333333 BB-LB 11.407539 -0.045351
118.333333 BB-31 11.448606 -0.004284
118.333333 BB-Ju 11.496822 0.043932
124.166667 FDM 10.774323 0.000000
124.166667 Zhang 20.226268 9.451945
124.166667 Zhang-2 10.786031 0.011708
124.166667 EG-1 10.011358 -0.762965
124.166667 EG-2 10.734776 -0.039547
124.166667 EG-3 10.791045 0.016722
124.166667 LF-3 10.696454 -0.077868
124.166667 LF-2 11.053980 0.279657
124.166667 LL-2 10.829329 0.055006
124.166667 LL-3 10.773469 -0.000854
124.166667 GS 10.818562 0.044240
124.166667 Lab 9.656393 -1.117930
124.166667 OMC 10.694598 -0.079724
124.166667 BB 10.773940 -0.000383
124.166667 BB-LB 10.728719 -0.045604
124.166667 BB-31 10.770205 -0.004118
124.166667 BB-Ju 10.819679 0.045356
130.000000 FDM 10.145809 0.000000
130.000000 Zhang 21.920664 11.774855
130.000000 Zhang-2 10.156841 0.011032
130.000000 EG-1 9.392207 -0.753602
130.000000 EG-2 10.113052 -0.032757
130.000000 EG-3 10.162670 0.016860
130.000000 LF-3 10.076258 -0.069551
130.000000 LF-2 10.416108 0.270299
130.000000 LL-2 10.198194 0.052384
130.000000 LL-3 10.144159 -0.001651
130.000000 GS 10.187561 0.041751
130.000000 Lab 8.995776 -1.150033
130.000000 OMC 10.068193 -0.077616
130.000000 BB 10.145287 -0.000523
130.000000 BB-LB 10.100088 -0.045721
130.000000 BB-31 10.141871 -0.003939
130.000000 BB-Ju 10.192020 0.046210
135.833333 FDM 9.562895 0.000000
135.833333 Zhang 23.632928 14.070033
135.833333 Zhang-2 9.573300 0.010405
135.833333 EG-1 8.819461 -0.743434
135.833333 EG-2 9.536447 -0.026447
135.833333 EG-3 9.579748 0.016853
135.833333 LF-3 9.501466 -0.061429
135.833333 LF-2 9.823080 0.260185
135.833333 LL-2 9.612631 0.049736
135.833333 LL-3 9.560619 -0.002275
135.833333 GS 9.602328 0.039433
135.833333 Lab 8.387257 -1.175638
135.833333 OMC 9.487369 -0.075526
135.833333 BB 9.562246 -0.000649
135.833333 BB-LB 9.517183 -0.045712
135.833333 BB-31 9.559144 -0.003751
135.833333 BB-Ju 9.609463 0.046568
141.666667 FDM 9.021590 0.000000
141.666667 Zhang 25.361013 16.339423
141.666667 Zhang-2 9.031414 0.009824
141.666667 EG-1 8.289050 -0.732539
141.666667 EG-2 9.000995 -0.020594
141.666667 EG-3 9.038314 0.016724
141.666667 LF-3 8.968033 -0.053557
141.666667 LF-2 9.271010 0.249420
141.666667 LL-2 9.068692 0.047102
141.666667 LL-3 9.018834 -0.002756
141.666667 GS 9.058861 0.037271
141.666667 Lab 7.826212 -1.195378
141.666667 OMC 8.948132 -0.073458
141.666667 BB 9.020829 -0.000760
141.666667 BB-LB 8.976002 -0.045588
141.666667 BB-31 9.018032 -0.003557
141.666667 BB-Ju 9.068087 0.046497
147.500000 FDM 8.518314 0.000000
147.500000 Zhang 27.103169 18.584855
147.500000 Zhang-2 8.527598 0.009284
147.500000 EG-1 7.797313 -0.721001
147.500000 EG-2 8.503138 -0.015175
147.500000 EG-3 8.534810 0.016496
147.500000 LF-3 8.472335 -0.045979
147.500000 LF-2 8.756437 0.238123
147.500000 LL-2 8.562827 0.044513
147.500000 LL-3 8.515198 -0.003116
147.500000 GS 8.553566 0.035252
147.500000 Lab 7.308469 -1.209845
147.500000 OMC 8.446898 -0.071416
147.500000 BB 8.517456 -0.000858
147.500000 BB-LB 8.472956 -0.045358
147.500000 BB-31 8.514952 -0.003362
147.500000 BB-Ju 8.564377 0.046063
153.333333 FDM 8.049849 0.000000
153.333333 Zhang 28.857888 20.808039
153.333333 Zhang-2 8.058630 0.008782
153.333333 EG-1 7.340946 -0.708903
153.333333 EG-2 8.039680 -0.010168
153.333333 EG-3 8.066035 0.016186
153.333333 LF-3 8.011115 -0.038734
153.333333 LF-2 8.276264 0.226415
153.333333 LL-2 8.091840 0.041991
153.333333 LL-3 8.046472 -0.003377
153.333333 GS 8.083213 0.033364
153.333333 Lab 6.830258 -1.219591
153.333333 OMC 7.980446 -0.069403
153.333333 BB 8.048906 -0.000943
153.333333 BB-LB 8.004815 -0.045034
153.333333 BB-31 8.046683 -0.003166
153.333333 BB-Ju 8.095174 0.045325
159.166667 FDM 7.613296 0.000000
159.166667 Zhang 30.623867 23.010571
159.166667 Zhang-2 7.621609 0.008314
159.166667 EG-1 6.916968 -0.696328
159.166667 EG-2 7.607744 -0.005552
159.166667 EG-3 7.629106 0.015811
159.166667 LF-3 7.581446 -0.031849
159.166667 LF-2 7.827714 0.214419
159.166667 LL-2 7.652847 0.039551
159.166667 LL-3 7.609740 -0.003556
159.166667 GS 7.644894 0.031598
159.166667 Lab 6.388171 -1.225125
159.166667 OMC 7.545872 -0.067424
159.166667 BB 7.612281 -0.001015
159.166667 BB-LB 7.568670 -0.044626
159.166667 BB-31 7.610324 -0.002972
159.166667 BB-Ju 7.657631 0.044336
165.000000 FDM 7.206038 0.000000
165.000000 Zhang 32.399974 25.193936
165.000000 Zhang-2 7.213916 0.007877
165.000000 EG-1 6.522682 -0.683356
165.000000 EG-2 7.204734 -0.001305
165.000000 EG-3 7.221421 0.015382
165.000000 LF-3 7.180693 -0.025346
165.000000 LF-2 7.408285 0.202246
165.000000 LL-2 7.243244 0.037205
165.000000 LL-3 7.202371 -0.003667
165.000000 GS 7.235982 0.029943
165.000000 Lab 5.979124 -1.226914
165.000000 OMC 7.140559 -0.065479
165.000000 BB 7.204963 -0.001076
165.000000 BB-LB 7.161894 -0.044144
165.000000 BB-31 7.203257 -0.002782
165.000000 BB-Ju 7.249182 0.043143
170.833333 FDM 6.825713 0.000000
170.833333 Zhang 34.185223 27.359510
170.833333 Zhang-2 6.833183 0.007469
170.833333 EG-1 6.155650 -0.670063
170.833333 EG-2 6.828307 0.002594
170.833333 EG-3 6.840627 0.014914
170.833333 LF-3 6.806476 -0.019237
170.833333 LF-2 7.015715 0.190002
170.833333 LL-2 6.860674 0.034960
170.833333 LL-3 6.821989 -0.003724
170.833333 GS 6.854106 0.028392
170.833333 Lab 5.600325 -1.225388
170.833333 OMC 6.762140 -0.063573
170.833333 BB 6.824587 -0.001126
170.833333 BB-LB 6.782115 -0.043598
170.833333 BB-31 6.823117 -0.002596
170.833333 BB-Ju 6.867503 0.041790
176.666667 FDM 6.470179 0.000000
176.666667 Zhang 35.978749 29.508569
176.666667 Zhang-2 6.477268 0.007088
176.666667 EG-1 5.813661 -0.656518
176.666667 EG-2 6.476344 0.006164
176.666667 EG-3 6.484593 0.014414
176.666667 LF-3 6.456650 -0.013530
176.666667 LF-2 6.647958 0.177778
176.666667 LL-2 6.502999 0.032820
176.666667 LL-3 6.466443 -0.003736
176.666667 GS 6.497117 0.026937
176.666667 Lab 5.249243 -1.220936
176.666667 OMC 6.408474 -0.061705
176.666667 BB 6.469013 -0.001166
176.666667 BB-LB 6.427183 -0.042996
176.666667 BB-31 6.467763 -0.002417
176.666667 BB-Ju 6.510492 0.040313
182.500000 FDM 6.137496 0.000000
182.500000 Zhang 37.779790 31.642294
182.500000 Zhang-2 6.144227 0.006731
182.500000 EG-1 5.494709 -0.642787
182.500000 EG-2 6.146921 0.009426
182.500000 EG-3 6.151387 0.013892
182.500000 LF-3 6.129272 -0.008224
182.500000 LF-2 6.303153 0.165657
182.500000 LL-2 6.168281 0.030786
182.500000 LL-3 6.133783 -0.003713
182.500000 GS 6.163067 0.025571
182.500000 Lab 4.923582 -1.213914
182.500000 OMC 6.077617 -0.059879
182.500000 BB 6.136298 -0.001198
182.500000 BB-LB 6.095149 -0.042347
182.500000 BB-31 6.135252 -0.002243
182.500000 BB-Ju 6.176240 0.038744
188.333333 FDM 5.825900 0.000000
188.333333 Zhang 39.587676 33.761776
188.333333 Zhang-2 5.832297 0.006397
188.333333 EG-1 5.196971 -0.628929
188.333333 EG-2 5.838297 0.012397
188.333333 EG-3 5.839254 0.013354
188.333333 LF-3 5.822583 -0.003317
188.333333 LF-2 5.979608 0.153709
188.333333 LL-2 5.854757 0.028857
188.333333 LL-3 5.822239 -0.003661
188.333333 GS 5.850187 0.024287
188.333333 Lab 4.621256 -1.204644
188.333333 OMC 5.767805 -0.058094
188.333333 BB 5.824678 -0.001222
188.333333 BB-LB 5.784242 -0.041657
188.333333 BB-31 5.823823 -0.002077
188.333333 BB-Ju 5.863010 0.037110
194.166667 FDM 5.533788 0.000000
194.166667 Zhang 41.401813 35.868025
194.166667 Zhang-2 5.539871 0.006084
194.166667 EG-1 4.918791 -0.614997
194.166667 EG-2 5.548884 0.015096
194.166667 EG-3 5.546595 0.012807
194.166667 LF-3 5.534987 0.001199
194.166667 LF-2 5.675779 0.141991
194.166667 LL-2 5.560821 0.027033
194.166667 LL-3 5.530201 -0.003587
194.166667 GS 5.556868 0.023080
194.166667 Lab 4.340370 -1.193418
194.166667 OMC 5.477435 -0.056353
194.166667 BB 5.532549 -0.001239
194.166667 BB-LB 5.492854 -0.040934
194.166667 BB-31 5.531870 -0.001918
194.166667 BB-Ju 5.569224 0.035436
200.000000 FDM 5.259700 0.000000
200.000000 Zhang 43.221672 37.961972
200.000000 Zhang-2 5.265489 0.005789
200.000000 EG-1 4.658658 -0.601041
200.000000 EG-2 5.277241 0.017542
200.000000 EG-3 5.271956 0.012257
200.000000 LF-3 5.265035 0.005336
200.000000 LF-2 5.390254 0.130554
200.000000 LL-2 5.285010 0.025310
200.000000 LL-3 5.256203 -0.003496
200.000000 GS 5.281644 0.021945
200.000000 Lab 4.079202 -1.180497
200.000000 OMC 5.205045 -0.054654
200.000000 BB 5.258450 -0.001250
200.000000 BB-LB 5.219515 -0.040184
200.000000 BB-31 5.257932 -0.001767
200.000000 BB-Ju 5.293440 0.033741

